A comparative study of scalable multilevel preconditioners for cardiac mechanics

In this work, we provide a performance comparison between the Balancing Domain Decomposition by Constraints (BDDC) and the Algebraic Multigrid (AMG) preconditioners for cardiac mechanics on both structured and unstructured finite element meshes. The mechanical behavior of myocardium can be described by the equations of three-dimensional finite elasticity, which are discretized by finite elements in space and yield the solution of a large scale nonlinear algebraic system. This problem is solved by a Newton-Krylov method, where the solution of the Jacobian linear system is accelerated by BDDC/AMG preconditioners. We thoroughly explore the main parameters of the BDDC preconditioner in order to make the comparison fair. We focus on: the performance of different direct solvers for the local and coarse problems of the BDDC algorithm; the impact of the different choices of BDDC primal degrees of freedom; and the influence of the finite element degree. Scalability tests are performed on Linux clusters up to 1024 processors, and we conclude with a performance study on a realistic electromechanical simulation.

==> data/EM/electromechanics-sr-bddc-p2-small.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9863094581e+00,2.2065043421e+00,2.3491414141e+00,2.1414731562e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.8430381759e+02,1.1750078976e+03,1.2733561280e+03,1.1187110597e+03,4.1339478693e+04,4.9348801741e+04,5.3479299362e+04,4.6984407850e+04,1.0039480095e+02,1.4087115100e+02,2.1513562759e+03,1.8612668802e+01,8.6878340000e+01,3.2797969910e+02,1.6136543676e+01,1.4087115100e+02,-7.5670979804e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5722647072e-02,1.4152662599e-03,1.5961246430e-02,0,0,0,0,0,0.0000000000e+00,17,3,21,202,11,2.3897929408e+02,
5.0000000000e-03,-9.2244622071e-02,-8.4630457267e-02,4.7155137675e-02,-8.5393046954e-02,5.4550357440e-02,5.4553196519e-02,5.5405764524e-02,5.4550404211e-02,1.9937725716e+00,2.2099944544e+00,2.3540703513e+00,2.1463043794e+00,3.0395766061e-01,7.8569806055e-01,1.4839461831e+00,5.4552188640e-01,5.4477258450e-02,5.4553112867e-02,5.5379746002e-02,5.4550404213e-02,1.0223368700e+03,1.1995872288e+03,1.3096315913e+03,1.1486782959e+03,3.9173770794e+04,4.8053661558e+04,5.1791220829e+04,4.5349730292e+04,1.0026556555e+02,1.4200845141e+02,2.2795276507e+03,1.8714020563e+01,8.5937472555e+01,2.1331479856e+02,1.7097910703e+01,1.4200845141e+02,-7.4032769278e-04,7.2610744162e+01,6.3942641561e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276089e-04,2.1061971486e+01,5.2785506013e+01,1.9450277570e+01,3.6026263655e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5830758615e-02,1.4247648568e-03,1.6145310161e-02,3,46,48,142,47,5.2685740969e+01,17,3,21,202,11,2.3897929408e+02,
1.0000000000e-02,-9.5610417427e-02,-8.3561461109e-02,4.8342972337e-02,-8.5394303453e-02,5.4490071203e-02,5.5072569130e-02,1.7012153269e-01,5.4496268660e-02,1.9971014653e+00,2.2139350217e+00,2.3576154339e+00,2.1490076094e+00,4.3825878691e-01,7.9161227351e-01,1.3707741264e+00,6.7858963335e-01,2.2677547791e-02,5.5038101699e-02,1.7474714092e-01,5.4496268603e-02,1.0173580525e+03,1.2151738429e+03,1.3206888471e+03,1.1509752442e+03,3.9070495908e+04,4.7361994311e+04,5.1748381274e+04,4.5180394911e+04,1.0027641605e+02,1.4298519910e+02,2.3243135178e+03,1.8824461549e+01,8.5129025138e+01,1.8325236110e+02,1.7433833259e+01,1.4298519910e+02,-7.3230742423e-04,7.2345096825e+01,6.3525330868e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395122e-04,2.1035769467e+01,5.1928920336e+01,1.9456135227e+01,3.0911903532e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5932409978e-02,1.4482372704e-03,1.6259912714e-02,3,46,48,142,47,5.2624730943e+01,17,3,21,202,11,2.3897929408e+02,
1.5000000000e-02,-9.6245977850e-02,-8.1797276943e-02,5.7893293230e-02,-8.5395519412e-02,5.4421496662e-02,5.7234194045e-02,3.0773848351e-01,5.4443883288e-02,2.0013050416e+00,2.2177171811e+00,2.3607797800e+00,2.1523288654e+00,4.3614618454e-01,7.1715954760e-01,9.7426172505e-01,6.5417158897e-01,1.1535377724e-03,5.7124073921e-02,3.3225087993e-01,5.4443881849e-02,1.0139228768e+03,1.2241765852e+03,1.4420482758e+03,1.1541413416e+03,3.8580534228e+04,4.7206626484e+04,5.6285300883e+04,4.4887566724e+04,1.0028615690e+02,1.4382592858e+02,2.3628510150e+03,1.8937167609e+01,8.4432599486e+01,1.5974090512e+02,1.7722889058e+01,1.4382592858e+02,-7.2493510778e-04,7.2081183157e+01,6.3110768888e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629643231e-04,2.1010005633e+01,5.1029448237e+01,1.9463218794e+01,2.6451254251e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5984964674e-02,1.4712884425e-03,1.6327217234e-02,3,46,47,140,46,5.2408162941e+01,17,3,21,202,11,2.3897929408e+02,
2.0000000000e-02,-9.4753722832e-02,-7.9234394402e-02,4.3862128392e-02,-8.5396696618e-02,5.4367488465e-02,6.1536420974e-02,4.3196741569e-01,5.4393173046e-02,2.0046535864e+00,2.2210767730e+00,2.3635495697e+00,2.1556886503e+00,-3.3575575338e-02,6.4126007539e-01,8.7189955343e-01,6.6730633237e-01,-1.4233814532e-02,6.1275976489e-02,4.5775015792e-01,5.4393172368e-02,1.0029855023e+03,1.2320597446e+03,1.9043665937e+03,1.1552172874e+03,3.8405887178e+04,4.7514693998e+04,7.6283553012e+04,4.4696990065e+04,1.0029621209e+02,1.4456797614e+02,2.3943584423e+03,1.9041897431e+01,8.3813687262e+01,1.4219653996e+02,1.7959214850e+01,1.4456797614e+02,-7.1828876119e-04,7.1818991725e+01,6.2698943768e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509844311e-04,2.0984700081e+01,5.0093111270e+01,1.9471338963e+01,2.2478775478e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6030030966e-02,1.4881990153e-03,1.6370040957e-02,3,46,47,140,46,5.4076529035e+01,17,3,21,202,11,2.3897929408e+02,
2.5000000000e-02,-9.5016480637e-02,-7.6081990331e-02,4.4639194280e-02,-8.5397836836e-02,5.4312158496e-02,6.8645186701e-02,5.2165716258e-01,5.4344066197e-02,2.0079884568e+00,2.2241307227e+00,2.3662072250e+00,2.1588681387e+00,-8.0800650707e-01,5.8408269139e-01,8.6761322585e-01,6.1346971650e-01,-1.5057828587e-02,6.8188952955e-02,5.5107525855e-01,5.4344026348e-02,9.9344945043e+02,1.2466412795e+03,2.8276972592e+03,1.1541627427e+03,3.8128315621e+04,4.8304711732e+04,1.1939357537e+05,4.4650718702e+04,1.0031209895e+02,1.4523000614e+02,2.4218385698e+03,1.9132623533e+01,8.3255932998e+01,1.2681282995e+02,1.8165333327e+01,1.4523000614e+02,-7.1206795495e-04,7.1558511143e+01,6.2289844107e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391796192e-04,2.0959869890e+01,4.9125887049e+01,1.9480340756e+01,1.8949985114e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6080660104e-02,1.5026833255e-03,1.6406560506e-02,3,46,47,140,46,5.2272609899e+01,17,3,21,202,11,2.3897929408e+02,
3.0000000000e-02,-9.5665866989e-02,-7.2381378343e-02,4.5410778891e-02,-8.5398941682e-02,5.4256141231e-02,7.8660653632e-02,5.5176964693e-01,5.4296494166e-02,2.0113688523e+00,2.2268543682e+00,2.3688003602e+00,2.1619069029e+00,-1.7497118591e+00,5.1119801520e-01,1.0549860023e+00,6.1405983582e-01,-2.1834429201e-03,7.8019493403e-02,5.8531044535e-01,5.4296550969e-02,9.7442341145e+02,1.2746327905e+03,4.2772278457e+03,1.1527510498e+03,3.7849512376e+04,4.9847950353e+04,1.9110238963e+05,4.4661058564e+04,1.0033061348e+02,1.4581746746e+02,2.4472119805e+03,1.9206638297e+01,8.2756105619e+01,1.1130838194e+02,1.8355650084e+01,1.4581746759e+02,-7.0608047920e-04,7.1299730074e+01,6.1883458783e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276254862e-04,2.0935529200e+01,4.8133525559e+01,1.9490076712e+01,1.5869464843e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6132919961e-02,1.5159735989e-03,1.6442436124e-02,2,47,48,95,47,3.7175943693e+01,17,3,21,202,11,2.3897929408e+02,
3.5000000000e-02,-9.6662562445e-02,-6.8310497897e-02,4.5881475211e-02,-8.5400012970e-02,5.4214069938e-02,9.1320555330e-02,5.5074161609e-01,5.4250391392e-02,2.0144936565e+00,2.2292013899e+00,2.3713413251e+00,2.1651202558e+00,-2.6953766935e+00,4.3450963742e-01,1.2961650371e+00,6.7086581443e-01,-1.2938993144e-02,9.0549129561e-02,5.9257918994e-01,5.4249940749e-02,9.2285513470e+02,1.3240316691e+03,6.2533081030e+03,1.1531878072e+03,3.7669729408e+04,5.2591533176e+04,2.9294181734e+05,4.4607713972e+04,1.0034513176e+02,1.4631924298e+02,2.4741212968e+03,1.9265611686e+01,8.2327590905e+01,9.2264057390e+01,1.8557487113e+01,1.4631924298e+02,-6.9996192033e-04,7.1042637231e+01,6.1479776786e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163921872e-04,2.0911689325e+01,4.7121569308e+01,1.9500397995e+01,1.3245519314e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6181777584e-02,1.5267436560e-03,1.6466243578e-02,3,48,48,144,48,5.3443072709e+01,17,3,21,202,11,2.3897929408e+02,
4.0000000000e-02,-9.5040478358e-02,-6.3480380735e-02,4.7281324093e-02,-8.5401047049e-02,5.4174032163e-02,1.0630313529e-01,5.4749974094e-01,5.4205695205e-02,2.0174688387e+00,2.2311413383e+00,2.3738964855e+00,2.1686752519e+00,-3.4814635269e+00,3.4795401360e-01,1.5335137643e+00,7.4572570432e-01,-1.8917862521e-02,1.0540523970e-01,5.9418552273e-01,5.4205691444e-02,9.3242874225e+02,1.4035553203e+03,8.3892071224e+03,1.1557158656e+03,3.7536805888e+04,5.7117943734e+04,4.2085683239e+05,4.4486121190e+04,1.0035750959e+02,1.4671807472e+02,2.5024086785e+03,1.9313146462e+01,8.1989893560e+01,7.0319724199e+01,1.8769660510e+01,1.4671807471e+02,-6.9372791254e-04,7.0787221370e+01,6.1078787066e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055434977e-04,2.0888358847e+01,4.6095388968e+01,1.9511158797e+01,1.1056556789e+01,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6232252298e-02,1.5345047271e-03,1.6475838513e-02,3,49,49,147,49,5.3667229964e+01,17,3,21,202,11,2.3897929408e+02,
4.5000000000e-02,-9.6233763937e-02,-5.8076564892e-02,4.2871429329e-02,-8.5402050391e-02,5.4121795004e-02,1.2357320930e-01,5.4781848410e-01,5.4162345649e-02,2.0203880473e+00,2.2326112326e+00,2.3765245973e+00,2.1726597277e+00,-4.1217094592e+00,2.4761242584e-01,1.7966456325e+00,8.4390698664e-01,-1.4454012516e-02,1.2259241096e-01,5.8629469942e-01,5.4160626237e-02,8.0578350711e+02,1.5218147680e+03,1.0432143702e+04,1.1600854931e+03,3.7396580821e+04,6.4104736801e+04,5.6529254688e+05,4.4317554730e+04,1.0036899364e+02,1.4699960106e+02,2.5327975585e+03,1.9352474656e+01,8.1759457683e+01,4.5189004341e+01,1.8997596485e+01,1.4699960105e+02,-6.8730596307e-04,7.0533471295e+01,6.0680478415e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951361974e-04,2.0865543707e+01,4.5060143062e+01,1.9522225256e+01,9.2582885335e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6291057376e-02,1.5391543335e-03,1.6472894434e-02,3,51,52,155,51,5.7239217797e+01,17,3,21,202,11,2.3897929408e+02,
5.0000000000e-02,-9.6206887575e-02,-5.1305196975e-02,4.2498494346e-02,-8.5402852708e-02,5.4088202824e-02,1.4309473358e-01,5.4893580474e-01,5.4120285554e-02,2.0233985785e+00,2.2335349181e+00,2.3791917783e+00,2.1772380667e+00,-4.6489125215e+00,1.3045387181e-01,2.0989011888e+00,9.8036051261e-01,-2.8701024676e-02,1.4196653192e-01,5.8220309297e-01,5.4110522194e-02,7.5684689357e+02,1.6872278787e+03,1.2303293347e+04,1.1665581694e+03,3.7303063323e+04,7.4267554234e+04,7.1641811423e+05,4.4089187488e+04,1.0037743595e+02,1.4714361155e+02,2.5673319578e+03,1.9388512824e+01,8.1658310658e+01,1.5537152588e+01,1.9256626497e+01,1.4714361138e+02,-6.8049152075e-04,7.0281375857e+01,6.0284839369e+01,3.2093253935e+01,7.9174383626e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852197534e-04,2.0843247330e+01,4.4020684767e+01,1.9533481683e+01,7.7850643683e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6361771052e-02,1.5401663031e-03,1.6457124055e-02,3,52,53,158,52,5.4823642936e+01,17,3,21,202,11,2.3897929408e+02,
5.5000000000e-02,-9.6163574728e-02,-4.3674301411e-02,4.9530039952e-02,-8.5404527746e-02,5.4037139362e-02,1.6566897258e-01,5.4738856210e-01,5.4079461497e-02,2.0266703616e+00,2.2338750620e+00,2.3819348854e+00,2.1826816345e+00,-5.0051081431e+00,3.7318142796e-02,2.4572954832e+00,1.2116524410e+00,-2.0946132329e-02,1.6431018013e-01,5.8420359416e-01,5.4075381922e-02,7.4369124824e+02,1.9095628044e+03,1.4028118235e+04,1.1757987664e+03,3.6617771655e+04,8.8334870092e+04,8.6883816993e+05,4.3759684892e+04,1.0037218990e+02,1.4715745170e+02,2.6155540584e+03,1.9419408862e+01,8.1680536884e+01,-2.8788671269e-06,1.9618322996e+01,1.4715745170e+02,-6.7233021721e-04,7.0030923959e+01,5.9891858131e+01,3.2091658851e+01,7.9346467214e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758362703e-04,2.0821470807e+01,4.2981438065e+01,1.9544837997e+01,6.5543482234e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6451959778e-02,1.5368116066e-03,1.6432425839e-02,3,55,56,167,55,5.6564486012e+01,17,3,21,202,11,2.3897929408e+02,
6.0000000000e-02,-9.6215186457e-02,-3.5527237111e-02,4.6685042428e-02,-8.5402256188e-02,5.4005576630e-02,1.9178825780e-01,5.5007722729e-01,5.4039816571e-02,2.0305280555e+00,2.2339839014e+00,2.3854045417e+00,2.1896259059e+00,-5.3345807009e+00,1.0729074635e-02,2.8163583299e+00,1.5464575382e+00,-7.4834214661e-03,1.9018062515e-01,5.9409736688e-01,5.4007838589e-02,6.1268488737e+02,2.2089464417e+03,1.5728382898e+04,1.1895488002e+03,3.3112551927e+04,1.0711116556e+05,1.0204334932e+06,4.3211221173e+04,1.0034629977e+02,1.4715745501e+02,2.6898783060e+03,1.9416175389e+01,8.1711111820e+01,-1.0347607215e-05,2.0175802238e+01,1.4715745501e+02,-6.6158045785e-04,6.9782104558e+01,5.9501522529e+01,3.2090015445e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670206605e-04,2.0800213135e+01,4.1946300472e+01,1.9556213046e+01,5.6614831628e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6582165719e-02,1.5298502808e-03,1.6418677921e-02,3,57,59,175,58,5.8384526041e+01,17,3,21,202,11,2.3897929408e+02,
6.5000000000e-02,-9.7704853380e-02,-2.7407624941e-02,4.5499733541e-02,-8.5409912589e-02,5.3965666603e-02,2.2112260093e-01,5.4779891008e-01,5.4001287791e-02,2.0354070395e+00,2.2339828550e+00,2.3894287749e+00,2.1985341850e+00,-5.5677666839e+00,-9.7417253668e-03,3.3081426343e+00,1.9878256985e+00,-1.8595560517e-02,2.1924560185e-01,5.8865618200e-01,5.3936269412e-02,6.6039954868e+02,2.6044338465e+03,1.7446407830e+04,1.2071846208e+03,3.6541020568e+04,1.3162319261e+05,1.1691241365e+06,4.2459609094e+04,1.0030667665e+02,1.4715745820e+02,2.7927179267e+03,1.9376007049e+01,8.1738383975e+01,-2.1165906117e-05,2.0947164960e+01,1.4715745820e+02,-6.4800077299e-04,6.9534906664e+01,5.9113819992e+01,3.2088321182e+01,7.9791201176e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588009743e-04,2.0779471433e+01,4.0918963263e+01,1.9567472040e+01,5.3170874224e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6761806733e-02,1.5208232757e-03,1.6414857552e-02,3,61,63,186,62,5.9682772312e+01,17,3,21,202,11,2.3897929408e+02,
7.0000000000e-02,-9.6382500230e-02,-1.9669970074e-02,4.7525588305e-02,-8.5375214797e-02,5.3930131446e-02,2.5259537484e-01,5.4826693952e-01,5.3964031356e-02,2.0417777557e+00,2.2338507853e+00,2.3937607340e+00,2.2098640459e+00,-5.6619523875e+00,-4.2723382007e-02,3.7227486534e+00,2.5019586558e+00,-2.7359244863e-02,2.5047376619e-01,6.0048174129e-01,5.3971409866e-02,7.1716301563e+02,3.1178850590e+03,1.9408519343e+04,1.2276460260e+03,3.5546029834e+04,1.6302465451e+05,1.3142576568e+06,4.1545387116e+04,1.0024980432e+02,1.4715746125e+02,2.9300054683e+03,1.9300264494e+01,8.1765441394e+01,-3.5904039923e-05,2.1976909050e+01,1.4715746125e+02,-6.3099776077e-04,6.9289319345e+01,5.8728737540e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0511988077e-04,2.0759240915e+01,3.9903470473e+01,1.9578424970e+01,5.6625627354e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6993137564e-02,1.5095325839e-03,1.6420010282e-02,3,66,67,200,66,6.1728848838e+01,17,3,21,202,11,2.3897929408e+02,
7.5000000000e-02,-9.5968123533e-02,-1.2827970303e-02,4.8448824360e-02,-8.5226667953e-02,5.3892057488e-02,2.8443042611e-01,5.4860356010e-01,5.3927552430e-02,2.0284453479e+00,2.2335039196e+00,2.4001023461e+00,2.2238525161e+00,-5.6302215632e+00,-9.4077327215e-02,4.1877838226e+00,3.0370940414e+00,-3.5214120865e-02,2.8221156649e-01,5.9216502992e-01,5.1125286292e-02,6.9525238683e+02,3.7748702426e+03,2.1616064711e+04,1.2488892501e+03,3.4577475527e+04,2.0254796994e+05,1.4556364272e+06,4.0568517802e+04,1.0017167351e+02,1.4715746412e+02,3.1085691872e+03,1.9190912810e+01,8.1795940200e+01,-5.5218121556e-05,2.3316250785e+01,1.4715746412e+02,-6.0988844902e-04,6.9045331724e+01,5.8346261789e+01,3.2084771514e+01,8.0344993698e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0442297444e-04,2.0739514634e+01,3.8904492293e+01,1.9588847671e+01,6.7802877477e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7279656470e-02,1.4951339323e-03,1.6435248419e-02,3,70,72,213,71,6.4131855412e+01,17,3,21,202,11,2.3897929408e+02,
8.0000000000e-02,-9.4903824229e-02,-6.7389946888e-03,4.3089652217e-02,-8.1841712581e-02,5.3857344609e-02,3.1451736221e-01,5.4907762137e-01,5.3892513069e-02,2.0041900966e+00,2.2328438128e+00,2.4069929921e+00,2.2403793427e+00,-5.5100590549e+00,-1.6630187740e-01,4.5028260127e+00,3.5095440099e+00,-1.4129948953e-02,3.1230706453e-01,5.8566143239e-01,5.4029735634e-02,8.3358458321e+02,4.6025646331e+03,2.4149066885e+04,1.2666909010e+03,3.3987604710e+04,2.5140455279e+05,1.5962800836e+06,3.9601678614e+04,1.0006869166e+02,1.4715746676e+02,3.3357701031e+03,1.9050423911e+01,8.1833840217e+01,-7.9811163361e-05,2.5020402507e+01,1.4715746676e+02,-5.8393658995e-04,6.8802932985e+01,5.7966378970e+01,3.2082912560e+01,8.0654137172e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0379038047e-04,2.0720283160e+01,3.7927354669e+01,1.9598498549e+01,8.7066266733e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7619011458e-02,1.4771089500e-03,1.6465828183e-02,3,75,76,227,75,6.7080342148e+01,17,3,21,202,11,2.3897929408e+02,
8.5000000000e-02,-9.5542580846e-02,-1.2505634145e-03,4.2655676767e-02,-4.6294133746e-02,5.3825013817e-02,3.4144748589e-01,5.4763603603e-01,5.3898908057e-02,1.9809513251e+00,2.2317667187e+00,2.4134038794e+00,2.2588962611e+00,-5.3228670459e+00,-2.5816261210e-01,4.8207792132e+00,3.8310544038e+00,-1.8717331444e-02,3.3933233319e-01,5.8656927217e-01,4.2489853137e-02,9.1981916599e+02,5.6300676346e+03,2.7343171197e+04,1.2833760472e+03,3.3433622969e+04,3.1074136036e+05,1.7350688103e+06,3.8958471604e+04,9.9935903423e+01,1.4715746912e+02,3.6201382415e+03,1.8881688409e+01,8.1883198385e+01,-1.1049758149e-04,2.7153344846e+01,1.4715746912e+02,-5.5228903577e-04,6.8562112371e+01,5.7589074952e+01,3.2080995647e+01,8.0977833846e+01,6.1358461123e+00,5.3676310663e+01,7.3717068088e+01,5.5668692849e+00,1.2548116921e+02,-2.0199670067e-04,2.0701534271e+01,3.6977928454e+01,1.9607131685e+01,1.1441895794e+01,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7997069063e-02,1.4551120046e-03,1.6517126404e-02,3,81,83,245,81,7.0012124169e+01,17,3,21,202,11,2.3897929408e+02,
9.0000000000e-02,-9.6853423882e-02,3.6308558249e-03,4.4932874408e-02,2.7497919439e-02,5.3783353834e-02,3.6454505783e-01,5.4757080093e-01,7.8899650647e-02,1.9588629689e+00,2.2301886423e+00,2.4192151195e+00,2.2783186438e+00,-5.1541790165e+00,-3.6435765122e-01,4.8422120128e+00,3.8760781652e+00,-2.8515902918e-02,3.6261840241e-01,5.8086545259e-01,5.8288474479e-02,9.1968570709e+02,6.8876352983e+03,3.0896982804e+04,1.2911589862e+03,3.3115985575e+04,3.8154235113e+05,1.8734563397e+06,3.8510971491e+04,9.9767855726e+01,1.4715747113e+02,3.9705872539e+03,1.8687936191e+01,8.1948006728e+01,-1.4812565938e-04,2.9781935869e+01,1.4715747113e+02,-5.1405427700e-04,6.8322859190e+01,5.7214334992e+01,3.2079020693e+01,8.1286353487e+01,6.0389871519e+00,5.3821199182e+01,2.1963655855e+01,5.8586477832e+00,1.2574188009e+02,-1.9786291089e-04,2.0683252722e+01,3.6062445612e+01,1.9614507110e+01,1.4958109673e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8387802138e-02,1.4290298932e-03,1.6593247201e-02,3,91,92,274,91,7.6351575545e+01,17,3,21,202,11,2.3897929408e+02,
9.5000000000e-02,-9.4522971385e-02,7.8821680179e-03,4.9038723482e-02,2.2393661114e-02,5.3751023854e-02,3.8373247966e-01,5.4982719129e-01,2.1700374942e-01,1.9380891270e+00,2.2280539173e+00,2.4250833592e+00,2.2969119579e+00,-4.9710118476e+00,-4.7887520302e-01,4.7098162420e+00,3.5283091339e+00,-1.6916627984e-02,3.8202743184e-01,5.8326144240e-01,1.9417586076e-01,1.0623244467e+03,8.4068903957e+03,3.4908018354e+04,1.3173674718e+03,3.2542655262e+04,4.6459214767e+05,2.0171285337e+06,3.9596919162e+04,9.9559801579e+01,1.4715747272e+02,4.3955407994e+03,1.8472665244e+01,8.2032065172e+01,-1.9349111777e-04,3.2969358391e+01,1.4715747272e+02,-4.6838980453e-04,6.8085162820e+01,5.6842142371e+01,3.2076990644e+01,8.1548652704e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333507e-06,6.3223755421e+00,1.2576675748e+02,-1.9144264068e-04,2.0665420108e+01,3.5187285545e+01,1.9620398834e+01,1.9205089544e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8762087410e-02,1.3991663126e-03,1.6698064077e-02,3,102,103,307,102,7.9782181173e+01,17,3,21,202,11,2.3897929408e+02,
1.0000000000e-01,-9.7894912615e-02,1.1568220925e-02,4.3416983839e-02,2.2666328078e-02,5.3728573786e-02,3.9927914485e-01,5.4566923844e-01,3.5112728547e-01,1.9190019307e+00,2.2253413953e+00,2.4291814676e+00,2.3127240745e+00,-4.7200921460e+00,-5.9399771710e-01,4.9670900967e+00,2.8168332359e+00,-2.4640729050e-02,3.9781802130e-01,5.9794006765e-01,3.3143586599e-01,1.0730537541e+03,1.0219790032e+04,3.9465418315e+04,1.5176102453e+03,3.2200739932e+04,5.6045756408e+05,2.2057873796e+06,4.8126641604e+04,9.9306850673e+01,1.4715747381e+02,4.9030822360e+03,1.8239578354e+01,8.2138882003e+01,-2.4735292178e-04,3.6776242751e+01,1.4715747381e+02,-4.1448714087e-04,6.7849012715e+01,5.6472477952e+01,3.2074907766e+01,8.1826181684e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916018e-05,6.9657389950e+00,1.2576675838e+02,-1.8263312532e-04,2.0648014840e+01,3.4358758271e+01,1.9624601085e+01,2.4115346779e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.9078893849e-02,1.3661077023e-03,1.6835454922e-02,3,113,115,342,114,8.5023005918e+01,17,3,21,202,11,2.3897929408e+02,
1.0500000000e-01,-9.8435974391e-02,1.4930625032e-02,4.7021211995e-02,2.3405153680e-02,5.3698362750e-02,4.1158398411e-01,5.4739320924e-01,4.6578986189e-01,1.9017639741e+00,2.2220720930e+00,2.4313268907e+00,2.3242956177e+00,-4.5044279614e+00,-7.0086854021e-01,5.0578309982e+00,1.8826718878e+00,-1.4071740675e-02,4.1034139357e-01,5.8842080568e-01,4.5499271821e-01,1.0960947876e+03,1.2356675371e+04,4.4633349714e+04,2.0944934834e+03,3.2162444921e+04,6.6946605382e+05,2.4003799629e+06,7.1981677953e+04,9.9004326321e+01,1.4715747431e+02,5.5003297830e+03,1.7992527245e+01,8.2271596542e+01,-3.1037153926e-04,4.1255980131e+01,1.4715747431e+02,-3.5163432447e-04,6.7614398409e+01,5.6105324245e+01,3.2072769502e+01,8.2144549710e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806769e-05,7.7860996393e+00,1.2576675916e+02,-1.7146921332e-04,2.0631012232e+01,3.3582900362e+01,1.9626933088e+01,2.9608035221e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9319408313e-02,1.3305807177e-03,1.7008874783e-02,3,131,144,413,137,9.6799091146e+01,17,3,21,202,11,2.3897929408e+02,
1.1000000000e-01,-9.6042986643e-02,1.7854325039e-02,4.0923078106e-02,2.4152018526e-02,5.3666309979e-02,4.2113171877e-01,5.4603018821e-01,5.3391155995e-01,1.8844677670e+00,2.2183121978e+00,2.4357825634e+00,2.3309973213e+00,-4.3158604038e+00,-7.9075790917e-01,4.9379892095e+00,9.0512842805e-01,-1.4006654383e-02,4.2007424008e-01,5.9050099087e-01,5.3367800715e-01,1.1165346825e+03,1.4843406289e+04,5.0441404047e+04,3.2839342007e+03,3.2451837389e+04,7.9167329175e+05,2.6012321363e+06,1.2198927708e+05,9.8648449683e+01,1.4715747413e+02,6.1927818394e+03,1.7735463591e+01,8.2432919898e+01,-3.8304412451e-04,4.6449812029e+01,1.4715747413e+02,-2.7928137916e-04,6.7381309510e+01,5.5740666622e+01,3.2070572808e+01,8.2499083165e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770337e-05,8.7783996785e+00,1.2576675982e+02,-1.5801796910e-04,2.0614384672e+01,3.2865292460e+01,1.9627242661e+01,3.5592183475e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9479978655e-02,1.2933766799e-03,1.7220097083e-02,3,157,161,477,159,1.0725443931e+02,17,3,21,202,11,2.3897929408e+02,
1.1500000000e-01,-9.6967201517e-02,2.0055488516e-02,4.2476677984e-02,2.4841304101e-02,5.3630390585e-02,4.2825784780e-01,5.4530983823e-01,5.3372330841e-01,1.8686180273e+00,2.2141640131e+00,2.4425588495e+00,2.3331633781e+00,-4.1171998537e+00,-8.5763863077e-01,4.6899927956e+00,8.4505866277e-02,-3.1606116686e-02,4.2739803747e-01,5.7995757515e-01,5.3609426289e-01,1.1378111418e+03,1.7699541466e+04,5.6886624276e+04,5.3133177373e+03,3.3056405818e+04,9.2686773423e+05,2.8080044639e+06,2.1091431058e+05,9.8236922726e+01,1.4715747317e+02,6.9839780864e+03,1.7472396157e+01,8.2625090538e+01,-4.6567119924e-04,5.2384288313e+01,1.4715747317e+02,-1.9707420896e-04,6.7149735681e+01,5.5378491829e+01,3.2068315103e+01,8.2883669641e+01,5.5056805905e+00,5.5846397623e+01,-5.9291124202e-05,9.9365212509e+00,1.2576676033e+02,-1.4236055526e-04,2.0598101888e+01,3.2210902567e+01,1.9625408822e+01,4.1969361489e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9567369511e-02,1.2552595441e-03,1.7468272034e-02,3,186,191,566,188,1.2334966055e+02,17,3,21,202,11,2.3897929408e+02,
1.2000000000e-01,-9.5391300477e-02,2.1832414684e-02,4.5778487798e-02,2.5150399857e-02,5.3613308746e-02,4.3298280105e-01,5.4712485918e-01,5.2101799593e-01,1.8544812438e+00,2.2097523822e+00,2.4515201576e+00,2.3320825349e+00,-3.8849928133e+00,-8.9854885907e-01,4.3706717050e+00,-4.0935254293e-01,-2.2172270838e-02,4.3232301561e-01,5.8423597866e-01,5.2299029601e-01,1.0768791958e+03,2.0936879306e+04,6.3940441326e+04,8.1171526848e+03,3.2739792845e+04,1.0745855769e+06,3.0198716910e+06,3.3958391354e+05,9.7769757135e+01,1.4715747133e+02,7.8748653132e+03,1.7207353159e+01,8.2849842156e+01,-5.5829373650e-04,5.9066510502e+01,1.4715747133e+02,-1.0491805028e-04,6.6919666644e+01,5.5018786986e+01,3.2065994336e+01,8.3291679634e+01,5.3708357214e+00,5.6261726095e+01,-7.8644728618e-05,1.1253324147e+01,1.2576676066e+02,-1.2459173476e-04,2.0582131291e+01,3.1623956418e+01,1.9621343588e+01,4.8635897400e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9590941519e-02,1.2168683351e-03,1.7749740727e-02,3,233,241,713,237,1.4906635210e+02,17,3,21,202,11,2.3897929408e+02,
1.2500000000e-01,-9.4981072438e-02,2.2798144461e-02,4.8964380659e-02,2.5219698108e-02,5.3555340743e-02,4.3533098175e-01,5.4481682730e-01,5.0844297472e-01,1.8420791274e+00,2.2052062939e+00,2.4584778399e+00,2.3292857946e+00,-3.7333334319e+00,-9.1457261196e-01,4.0308194183e+00,-6.5951078269e-01,-2.1072753269e-02,4.3493541343e-01,5.8177048454e-01,5.1031756685e-01,1.1253364595e+03,2.4556126076e+04,7.1553884196e+04,1.1536214769e+04,3.4320278852e+04,1.2340914504e+06,3.2356820706e+06,5.0068510306e+05,9.7249810646e+01,1.4715746851e+02,8.8628491421e+03,1.6944348791e+01,8.3108381767e+01,-6.6059877907e-04,6.6477019112e+01,1.4715746851e+02,-3.0803049543e-06,6.6691092172e+01,5.4661539032e+01,3.2063609021e+01,8.3716066092e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0481929049e-04,2.0566438362e+01,3.1107834407e+01,1.9614993099e+01,5.5484734969e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9558543801e-02,1.1786384648e-03,1.8058711223e-02,3,298,308,913,304,1.8734696745e+02,17,3,21,202,11,2.3897929408e+02,
1.3000000000e-01,-9.5346222228e-02,2.3170601852e-02,3.9631202789e-02,2.5160052969e-02,5.3562785601e-02,4.3502884157e-01,5.4512916655e-01,4.9624376811e-01,1.8301332884e+00,2.1980710845e+00,2.4582771971e+00,2.3226883589e+00,-4.0918805106e+00,-1.8175721436e+00,2.0297705470e+00,-1.7935117418e+00,-3.4387641101e-02,4.3495744674e-01,5.7820757916e-01,4.9806066278e-01,1.1103707302e+03,2.7022087592e+04,7.5381957940e+04,1.4545959669e+04,3.4722777014e+04,1.3781572484e+06,3.3813824310e+06,6.7500891344e+05,9.7071903990e+01,1.4603478575e+02,9.3003256043e+03,1.6687352733e+01,8.3401376273e+01,-7.0777285615e-04,6.9758371494e+01,1.4603478575e+02,3.1237139422e+02,6.7399311316e+01,5.4584792172e+01,3.2061163405e+01,8.4149458428e+01,5.0897912025e+00,5.7098688397e+01,-1.2340481009e-04,1.4329571500e+01,1.2576676073e+02,-8.3163367538e-05,2.0550987097e+01,3.0664993552e+01,1.9606338169e+01,6.2407004976e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9398663109e-02,1.1363635203e-03,1.8262608504e-02,3,336,342,1019,339,2.0768956747e+02,17,3,21,202,11,2.3897929408e+02,
1.3500000000e-01,-9.4279236953e-02,2.3389505618e-02,3.7527047138e-02,2.5028645237e-02,5.3532208434e-02,4.3201503765e-01,5.4362134031e-01,4.8443924760e-01,1.8175785109e+00,2.1879007995e+00,2.4532862655e+00,2.3122682529e+00,-4.3341929160e+00,-2.1717656615e+00,1.1350753971e+00,-2.2667785074e+00,-1.1244012725e-02,4.3223387713e-01,5.7303521872e-01,4.8619938090e-01,9.9461511888e+02,2.8519194070e+04,7.6560896263e+04,1.7070506917e+04,3.5060724499e+04,1.5052818482e+06,3.4742887835e+06,8.5304789356e+05,9.6901619956e+01,1.4420353683e+02,9.5321192600e+03,1.6440261522e+01,8.3728946544e+01,-7.3424655192e-04,7.1496971692e+01,1.4420353683e+02,3.7119606039e+02,6.8696717647e+01,5.5370718478e+01,3.2058707255e+01,8.4584351060e+01,4.9484326157e+00,5.7520415800e+01,-1.4849386258e-04,1.6070049846e+01,1.2576676042e+02,-5.9755749013e-05,2.0535740484e+01,3.0296912387e+01,1.9595394363e+01,6.9293372640e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.9133691361e-02,1.0794673909e-03,1.8381546769e-02,3,365,372,1108,369,2.2514955156e+02,17,3,21,202,11,2.3897929408e+02,
1.4000000000e-01,-9.3121666347e-02,2.3390713175e-02,3.6687587787e-02,2.4855851645e-02,5.3511022774e-02,4.2679912158e-01,5.4344471962e-01,4.7303064450e-01,1.8051348936e+00,2.1763889528e+00,2.4462460084e+00,2.3001129566e+00,-4.6548679342e+00,-2.4012466741e+00,7.3308140523e-01,-2.5514182199e+00,-2.9848423349e-02,4.2724659743e-01,5.9081704269e-01,4.7473358498e-01,9.2070555178e+02,3.0061393980e+04,7.7527119694e+04,1.9674879592e+04,3.5553580954e+04,1.6317581025e+06,3.5661953394e+06,1.0386882172e+06,9.6705361101e+01,1.4214007984e+02,9.7684925081e+03,1.6206870622e+01,8.4090668121e+01,-7.6099555234e-04,7.3269921754e+01,1.4214007984e+02,4.0941835354e+02,7.0182996102e+01,5.6835740213e+01,3.2056307728e+01,8.5013203093e+01,4.8098227895e+00,5.7944307334e+01,-1.7515769010e-04,1.7931394229e+01,1.2576675986e+02,-3.4739121531e-05,2.0520660995e+01,3.0004056515e+01,1.9582211664e+01,7.6035213918e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8828526760e-02,1.0143710574e-03,1.8486457762e-02,3,399,407,1210,403,2.4808222739e+02,17,3,21,202,11,2.3897929408e+02,
1.4500000000e-01,-9.1111920392e-02,2.3224098765e-02,3.9393245308e-02,2.4656961351e-02,5.3500264059e-02,4.1995085443e-01,5.4135745902e-01,4.6201059385e-01,1.7928877138e+00,2.1638661744e+00,2.4373457201e+00,2.2867742928e+00,-4.9529003801e+00,-2.5822906563e+00,2.7582992260e-01,-2.7514626400e+00,4.6584267560e-03,4.2055328293e-01,5.7606231903e-01,4.6365826602e-01,1.0322634156e+03,3.1637801225e+04,7.8424749620e+04,2.2310158476e+04,4.0717026673e+04,1.7567971550e+06,3.6670370549e+06,1.2277393151e+06,9.6490652242e+01,1.3990023614e+02,1.0014606325e+04,1.5990845969e+01,8.4485577009e+01,-7.8848708112e-04,7.5115932289e+01,1.3990023614e+02,4.3872336609e+02,7.1809216181e+01,5.8773388468e+01,3.2054013867e+01,8.5428397004e+01,4.6764520383e+00,5.8370315681e+01,-2.0321009030e-04,1.9902128823e+01,1.2576675903e+02,-8.2677991442e-06,2.0505711103e+01,2.9785862551e+01,1.9566873776e+01,8.2525669087e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8487341704e-02,9.4453427438e-04,1.8570538559e-02,3,435,446,1324,441,2.7198156075e+02,17,3,21,202,11,2.3897929408e+02,
1.5000000000e-01,1.7687494453e-02,2.2970165991e-02,3.2509486128e-02,2.4438756541e-02,5.5942089237e-02,4.1208616422e-01,5.3943414472e-01,4.5136682237e-01,1.7805338346e+00,2.1505577591e+00,2.4269547543e+00,2.2726189515e+00,-5.1410775590e+00,-2.7206695144e+00,-3.1147822682e-01,-2.8884376006e+00,1.8967350196e-02,4.1275577555e-01,5.7047918590e-01,4.5296165136e-01,9.7063713422e+02,3.3208925495e+04,7.9469815361e+04,2.4924993743e+04,4.2601308082e+04,1.8788316308e+06,3.7598492606e+06,1.4159209519e+06,9.6264311255e+01,1.3753001406e+02,1.0266065464e+04,1.5795694158e+01,8.4912180681e+01,-8.1623486201e-04,7.7002036157e+01,1.3753001406e+02,4.6005309182e+02,7.3535345250e+01,6.1045039260e+01,3.2051860942e+01,8.5822332825e+01,4.5507791595e+00,5.8798355426e+01,-2.3170658849e-04,2.1913871066e+01,1.2548581077e+02,1.8382520183e+02,2.0518946178e+01,2.9686491975e+01,1.9549498575e+01,8.8660616895e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.8125273214e-02,8.7051159676e-04,1.8630124374e-02,3,479,491,1453,484,2.9950114015e+02,17,3,21,202,11,2.3897929408e+02,
1.5500000000e-01,1.7076539432e-02,2.2682008228e-02,2.5315243924e-02,2.4203455957e-02,1.7960998684e-01,4.0375386056e-01,5.4739009846e-01,4.4108440474e-01,1.7683693117e+00,2.1366605716e+00,2.4153826998e+00,2.2579030953e+00,-5.2568070114e+00,-2.8225447401e+00,-8.1229507198e-01,-2.9826083678e+00,1.5437797209e-01,4.0444785363e-01,5.6371786570e-01,4.4262896829e-01,1.0348069705e+03,3.4747365099e+04,8.0496986194e+04,2.7482094769e+04,4.7017325845e+04,1.9963948027e+06,3.8448591235e+06,1.5999358336e+06,9.6032042207e+01,1.3506610209e+02,1.0520474201e+04,1.5624730582e+01,8.5368474103e+01,-8.4395512018e-04,7.8910263881e+01,1.3506610209e+02,4.7524742981e+02,7.5329614219e+01,6.3551850606e+01,3.2049874913e+01,8.6187548503e+01,4.4351977793e+00,5.9228303401e+01,-2.5763106931e-04,2.3742787253e+01,1.2403861082e+02,4.1037014027e+02,2.0648723101e+01,3.0357662169e+01,1.9530319839e+01,9.4339824533e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7751132761e-02,7.9297388775e-04,1.8666165346e-02,3,524,534,1583,527,3.2641056009e+02,17,3,21,202,11,2.3897929408e+02,
1.6000000000e-01,1.6433283678e-02,2.2362941231e-02,2.5315688058e-02,2.3951057629e-02,3.0437576385e-01,3.9525581320e-01,5.4085402350e-01,4.3114719461e-01,1.7566457848e+00,2.1223400619e+00,2.4028774091e+00,2.2428045857e+00,-5.4340180478e+00,-2.8938408056e+00,-8.2623043475e-01,-3.0459947539e+00,2.8826212148e-01,3.9595233929e-01,5.5936980759e-01,4.3264409697e-01,1.0293384044e+03,3.6231630660e+04,8.1496489325e+04,2.9953129636e+04,4.9077710526e+04,2.1081878131e+06,3.9312564976e+06,1.7772872944e+06,9.5797729503e+01,1.3253752958e+02,1.0775586405e+04,1.5481045652e+01,8.5851963929e+01,-8.7138204013e-04,8.0823768060e+01,1.3253752958e+02,4.8539710858e+02,7.7166995034e+01,6.6221563353e+01,3.2048075186e+01,8.6516834722e+01,4.3320028822e+00,5.9659999642e+01,-2.8025416289e-04,2.5336465195e+01,1.2155966472e+02,5.9188679280e+02,2.0881013017e+01,3.2580257350e+01,1.9509854844e+01,9.9469308027e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.7371667797e-02,7.1248234252e-04,1.8677378193e-02,3,562,572,1700,566,3.5404021135e+02,17,3,21,202,11,2.3897929408e+02,
1.6500000000e-01,1.5755186539e-02,2.2014933051e-02,2.5323017679e-02,2.3680664023e-02,2.9835242564e-01,3.8679352218e-01,5.3707168594e-01,4.2153873002e-01,1.7454188230e+00,2.1077361299e+00,2.3896375664e+00,2.2274556897e+00,-5.6744935135e+00,-2.9393555202e+00,-8.2826746377e-01,-3.0862321507e+00,2.9780787249e-01,3.8747470051e-01,5.4560517663e-01,4.2299052249e-01,1.1804118274e+03,3.7646552772e+04,8.2455238296e+04,3.2321150933e+04,6.1422967079e+04,2.2131079613e+06,4.0235563940e+06,1.9462268677e+06,9.5564472351e+01,1.2996891174e+02,1.1029308545e+04,1.5367469738e+01,8.6359705703e+01,-8.9826853298e-04,8.2726845867e+01,1.2996891174e+02,4.9121962558e+02,7.9026403534e+01,6.8999551173e+01,3.2046476442e+01,8.6803344856e+01,4.2433579472e+00,6.0093248909e+01,-2.9926064771e-04,2.6673424866e+01,1.1827441192e+02,7.2862929662e+02,2.1192398320e+01,3.6722654206e+01,1.9488833655e+01,1.0396375601e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6992809427e-02,6.2959046919e-04,1.8663432320e-02,3,608,624,1846,615,3.9792673836e+02,17,3,21,202,11,2.3897929408e+02,
1.7000000000e-01,1.5039133666e-02,2.1639916152e-02,2.5313508734e-02,2.3391172623e-02,2.9247710222e-01,3.7850679837e-01,5.3522161384e-01,4.1224279332e-01,1.7347318666e+00,2.0929636647e+00,2.3758272918e+00,2.2119561377e+00,-5.8168657047e+00,-2.9640771130e+00,-7.9828305131e-01,-3.1086131368e+00,2.9194297243e-01,3.7917009179e-01,5.3878383201e-01,4.1365192588e-01,1.6487230402e+03,3.8981744287e+04,8.3361229494e+04,3.4575215322e+04,9.0902881466e+04,2.3103201884e+06,4.1316462786e+06,2.1055531819e+06,9.5334324313e+01,1.2738118704e+02,1.1279952372e+04,1.5286536113e+01,8.6888350053e+01,-9.2441199938e-04,8.4606834368e+01,1.2738118704e+02,4.9340205798e+02,8.0890023634e+01,7.1842921206e+01,3.2045089838e+01,8.7040699826e+01,4.1712631245e+00,6.0527822736e+01,-3.1454258130e-04,2.7747570100e+01,1.1440243536e+02,8.2284310136e+02,2.1559937245e+01,4.2841892573e+01,1.9468080280e+01,1.0774756396e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6619008324e-02,5.4484334809e-04,1.8624506557e-02,3,653,672,1989,663,4.2471726181e+02,17,3,21,202,11,2.3897929408e+02,
1.7500000000e-01,1.4281837979e-02,2.1239200762e-02,2.5335097919e-02,2.3081589660e-02,2.8674378011e-01,3.7045096959e-01,5.3244911668e-01,4.0324374299e-01,1.7246203647e+00,2.0781147501e+00,2.3615776069e+00,2.1963828478e+00,-5.8934986347e+00,-2.9722605245e+00,-7.6303398068e-01,-3.1178020084e+00,2.8621927854e-01,3.7109620795e-01,5.3599096328e-01,4.0461253688e-01,2.4993501498e+03,4.0230475812e+04,8.4207428390e+04,3.6707959084e+04,1.4387325195e+05,2.3992412713e+06,4.2380316586e+06,2.2544736417e+06,9.5108734353e+01,1.2479214581e+02,1.1526003263e+04,1.5240441269e+01,8.7434191831e+01,-9.4963169251e-04,8.6452372922e+01,1.2479214581e+02,4.9243372737e+02,8.2742824737e+01,7.4717189357e+01,3.2043923797e+01,8.7223087291e+01,4.1175249005e+00,6.0963461998e+01,-3.2618114029e-04,2.8566796161e+01,1.1014818809e+02,8.7843473234e+02,2.1962224715e+01,5.0778615158e+01,1.9448426148e+01,1.1075500037e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.6253844693e-02,4.5876981697e-04,1.8560566522e-02,3,713,1478,2909,969,6.2074103871e+02,17,3,21,202,11,2.3897929408e+02,
1.8000000000e-01,1.3478970342e-02,2.0813370262e-02,2.5324288393e-02,2.2751138961e-02,2.8114653461e-01,3.6263130625e-01,5.2023806954e-01,3.9452669581e-01,1.7151142993e+00,2.0632616231e+00,2.3470197780e+00,2.1807930301e+00,-5.9920670429e+00,-2.9675542077e+00,-7.2427896044e-01,-3.1166995838e+00,2.8063085833e-01,3.6325925875e-01,5.2352733762e-01,3.9585733018e-01,3.6849442842e+03,4.1389761053e+04,8.4987673222e+04,3.8712062574e+04,2.2136726732e+05,2.4796097416e+06,4.3426402220e+06,2.3924526451e+06,9.4888528905e+01,1.2221682769e+02,1.1766336087e+04,1.5231002999e+01,8.7993219167e+01,-9.7379086374e-04,8.8255022328e+01,1.2221682769e+02,4.8887031527e+02,8.4572199994e+01,7.7594077790e+01,3.2042984575e+01,8.7345354340e+01,4.0837277018e+00,6.1399879954e+01,-3.3441301225e-04,2.9150440531e+01,1.0569366317e+02,9.0052181488e+02,2.2380215473e+01,6.0234454826e+01,1.9430650720e+01,1.1293004718e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5900072680e-02,3.7188543581e-04,1.8471761911e-02,3,749,766,2271,757,4.9140123368e+02,17,3,21,202,11,2.3897929408e+02,
1.8500000000e-01,1.2625808022e-02,2.0362318004e-02,2.5336952043e-02,2.2399244385e-02,2.7567945376e-01,3.5503836898e-01,5.0772384115e-01,3.8607761264e-01,1.7062385789e+00,2.0484614930e+00,2.3322729683e+00,2.1652326555e+00,-6.0344498876e+00,-2.9524472781e+00,-6.8277267042e-01,-3.1070712784e+00,2.7517178309e-01,3.5564975945e-01,5.1094649889e-01,3.8737212052e-01,5.0946579614e+03,4.2458225634e+04,8.5697762062e+04,4.0584525238e+04,3.1934631309e+05,2.5513493671e+06,4.4399686821e+06,2.5192319862e+06,9.4674291943e+01,1.1966788878e+02,1.1999897912e+04,1.5259617379e+01,8.8561161636e+01,-9.9676560687e-04,9.0006884928e+01,1.1966788878e+02,4.8306046957e+02,8.6367636869e+01,8.0450327838e+01,3.2042276669e+01,8.7403092619e+01,4.0712078870e+00,6.1836765745e+01,-3.3958741208e-04,2.9526032866e+01,1.0119346826e+02,8.9492666772e+02,2.2797771534e+01,7.0834303543e+01,1.9415444163e+01,1.1422623900e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5559884810e-02,2.8469706198e-04,1.8358928250e-02,3,792,812,2401,800,5.2428409276e+02,17,3,21,202,11,2.3897929408e+02,
1.9000000000e-01,1.1716788133e-02,1.9885395159e-02,2.5286929006e-02,2.2025465823e-02,2.7033655749e-01,3.4766201624e-01,4.9556899455e-01,3.7788332337e-01,1.6980118036e+00,2.0337613608e+00,2.3177169766e+00,2.1497397031e+00,-6.0367588527e+00,-2.9286682174e+00,-6.3882618167e-01,-3.0906907214e+00,2.6983604497e-01,3.4825754802e-01,4.9871652450e-01,3.7914359343e-01,6.6266144468e+03,4.3436023118e+04,8.6928022621e+04,4.2324663149e+04,4.3192717368e+05,2.6145025911e+06,4.5273550595e+06,2.6347508660e+06,9.4466316628e+01,1.1715631633e+02,1.2225797787e+04,1.5327216218e+01,8.9133537949e+01,-1.0184544034e-03,9.1701278012e+01,1.1715631633e+02,4.7531749603e+02,8.8120102848e+01,8.3266554888e+01,3.2041803125e+01,8.7392714690e+01,4.0810305680e+00,6.2273788286e+01,-3.4212019823e-04,2.9725830251e+01,9.6772437431e+01,8.6767889007e+02,2.3201927871e+01,8.2175062022e+01,1.9403387568e+01,1.1460667414e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.5235047679e-02,1.9770029064e-04,1.8222876444e-02,3,826,847,2507,835,5.5288877198e+02,17,3,21,202,11,2.3897929408e+02,
1.9500000000e-01,1.0745490476e-02,1.9381547370e-02,2.5157182265e-02,2.1629494719e-02,2.6511170583e-01,3.4049254064e-01,4.8380242863e-01,3.6993151460e-01,1.6904469126e+00,2.0192009362e+00,2.3068106822e+00,2.1343449858e+00,-6.0101210455e+00,-2.8974969199e+00,-5.9303415323e-01,-3.0685218664e+00,2.6461746882e-01,3.4107288886e-01,4.8686933774e-01,3.7115929678e-01,8.2036303443e+03,4.4324561392e+04,8.8211399817e+04,4.3932541406e+04,5.5312397856e+05,2.6692122797e+06,4.6048542009e+06,2.7390762209e+06,9.4264673519e+01,1.1469127588e+02,1.2443399404e+04,1.5427027644e+01,8.9705709135e+01,-1.0388839065e-03,9.3333428873e+01,1.1469127588e+02,4.6599699356e+02,8.9822158217e+01,8.6026516717e+01,3.2041565723e+01,8.7316390459e+01,4.1097422101e+00,6.2710603002e+01,-3.4250724264e-04,2.9783572629e+01,9.2525605991e+01,8.2458170009e+02,2.3582900238e+01,9.3862136208e+01,1.9394946319e+01,1.1405490477e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4926840934e-02,1.1137592454e-04,1.8064539081e-02,3,859,880,2612,870,5.8324436600e+02,17,3,21,202,11,2.3897929408e+02,
2.0000000000e-01,9.7044695737e-03,1.8849398704e-02,2.4983508644e-02,2.1210978490e-02,2.5999851144e-01,3.3352070669e-01,4.7242789074e-01,3.6221069487e-01,1.6835525660e+00,2.0048142762e+00,2.2959148883e+00,2.1190749932e+00,-6.2049232177e+00,-2.8599290603e+00,-5.4603048735e-01,-3.0414339033e+00,2.5950962156e-01,3.3408651298e-01,4.7541214314e-01,3.6340760803e-01,9.7703635772e+03,4.5125749501e+04,8.9378103237e+04,4.5409983040e+04,6.7764188959e+05,2.7156923471e+06,4.6725714738e+06,2.8323957386e+06,9.4069411669e+01,1.1228051853e+02,1.2652062909e+04,1.5529192071e+01,9.0273289285e+01,-1.0583882257e-03,9.4898538195e+01,1.1228051853e+02,4.5528554568e+02,9.1467604284e+01,8.8716731507e+01,3.2041563199e+01,8.7221243102e+01,4.1402881091e+00,6.3146972987e+01,-3.4140951987e-04,2.9731782498e+01,8.8520138004e+01,7.7087898032e+02,2.3933881997e+01,1.0553499356e+02,1.9390450931e+01,1.1274313779e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4636146952e-02,2.6188509986e-05,1.7885007075e-02,3,896,928,2746,915,6.1880999552e+02,17,3,21,202,11,2.3897929408e+02,


==> data/EM/electromechanics-sr-bddc-p2.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9863094568e+00,2.2065043405e+00,2.3491414164e+00,2.1414731351e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.8430381648e+02,1.1750078962e+03,1.2733561280e+03,1.1187110413e+03,4.1339478647e+04,4.9348801681e+04,5.3479299362e+04,4.6984407080e+04,1.0039480094e+02,1.4087115100e+02,2.1513562342e+03,1.8612668802e+01,8.6878340000e+01,3.2797974079e+02,1.6136543363e+01,1.4087115100e+02,-7.5670980221e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5722647392e-02,1.4152662560e-03,1.5961246166e-02,0,0,0,0,0,0.0000000000e+00,17,2,21,197,11,1.1454483380e+02,
5.0000000000e-03,-9.2244172585e-02,-8.4630473184e-02,4.7154119125e-02,-8.5393046949e-02,5.4550357372e-02,5.4553196451e-02,5.5405699679e-02,5.4550404211e-02,1.9937725704e+00,2.2099944532e+00,2.3540703540e+00,2.1463043585e+00,3.0395765409e-01,7.8569815488e-01,1.4839463596e+00,5.4552187520e-01,5.4477262128e-02,5.4553112805e-02,5.5379737961e-02,5.4550404213e-02,1.0223368697e+03,1.1995872300e+03,1.3096315955e+03,1.1486782782e+03,3.9173770695e+04,4.8053661345e+04,5.1791220620e+04,4.5349729468e+04,1.0026556553e+02,1.4200845156e+02,2.2795276218e+03,1.8714020531e+01,8.5937472415e+01,2.1331482316e+02,1.7097910486e+01,1.4200845155e+02,-7.4032769567e-04,7.2610744162e+01,6.3942641561e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276089e-04,2.1061971486e+01,5.2785506013e+01,1.9450277570e+01,3.6026263792e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5830758952e-02,1.4247648539e-03,1.6145309924e-02,3,56,57,170,56,2.5615738482e+01,17,2,21,197,11,1.1454483380e+02,
1.0000000000e-02,-9.5611350000e-02,-8.3561490438e-02,4.8344703026e-02,-8.5394303452e-02,5.4490069471e-02,5.5072554651e-02,1.7012311660e-01,5.4496268660e-02,1.9971014646e+00,2.2139350209e+00,2.3576154373e+00,2.1490075886e+00,4.3825894502e-01,7.9161235300e-01,1.3707742534e+00,6.7858967123e-01,2.2677505746e-02,5.5038088051e-02,1.7474584000e-01,5.4496268603e-02,1.0173580539e+03,1.2151738442e+03,1.3206888517e+03,1.1509752260e+03,3.9070495719e+04,4.7361993991e+04,5.1748381139e+04,4.5180394054e+04,1.0027641603e+02,1.4298519935e+02,2.3243134918e+03,1.8824461492e+01,8.5129024892e+01,1.8325237948e+02,1.7433833064e+01,1.4298519935e+02,-7.3230742683e-04,7.2345096825e+01,6.3525330868e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395122e-04,2.1035769467e+01,5.1928920336e+01,1.9456135227e+01,3.0911904008e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5932410331e-02,1.4482372698e-03,1.6259912484e-02,3,55,57,169,56,2.5561482151e+01,17,2,21,197,11,1.1454483380e+02,
1.5000000000e-02,-9.6246110527e-02,-8.1797316762e-02,5.7895383247e-02,-8.5395519412e-02,5.4421496535e-02,5.7234145470e-02,3.0773998559e-01,5.4443883288e-02,2.0013050412e+00,2.2177171807e+00,2.3607797836e+00,2.1523288445e+00,4.3614615612e-01,7.1715962816e-01,9.7426182443e-01,6.5417151492e-01,1.1548138538e-03,5.7124026383e-02,3.3225056416e-01,5.4443881849e-02,1.0139228785e+03,1.2241765693e+03,1.4420466872e+03,1.1541413208e+03,3.8580534031e+04,4.7206625415e+04,5.6285231282e+04,4.4887565915e+04,1.0028615688e+02,1.4382592891e+02,2.3628509882e+03,1.8937167532e+01,8.4432599157e+01,1.5974092164e+02,1.7722888857e+01,1.4382592891e+02,-7.2493511047e-04,7.2081183157e+01,6.3110768888e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629643231e-04,2.1010005633e+01,5.1029448239e+01,1.9463218793e+01,2.6451255152e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5984965034e-02,1.4712884440e-03,1.6327217016e-02,3,55,56,167,55,2.4961405519e+01,17,2,21,197,11,1.1454483380e+02,
2.0000000000e-02,-9.4753807480e-02,-7.9234446663e-02,4.3861158411e-02,-8.5396696618e-02,5.4367488724e-02,6.1536322304e-02,4.3196870153e-01,5.4393173046e-02,2.0046535860e+00,2.2210767730e+00,2.3635495727e+00,2.1556886287e+00,-3.3571798464e-02,6.4126017941e-01,8.7189805837e-01,6.6730607595e-01,-1.4233923819e-02,6.1275879397e-02,4.5774928856e-01,5.4393172368e-02,1.0029855028e+03,1.2320596541e+03,1.9043630287e+03,1.1552172605e+03,3.8405887065e+04,4.7514689734e+04,7.6283385334e+04,4.4696989482e+04,1.0029621207e+02,1.4456797657e+02,2.3943584070e+03,1.9041897331e+01,8.3813686844e+01,1.4219656194e+02,1.7959214586e+01,1.4456797657e+02,-7.1828876472e-04,7.1818991725e+01,6.2698943768e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509844311e-04,2.0984700081e+01,5.0093111276e+01,1.9471338963e+01,2.2478776847e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6030031321e-02,1.4881990183e-03,1.6370040769e-02,3,55,56,167,55,2.5300558577e+01,17,2,21,197,11,1.1454483380e+02,
2.5000000000e-02,-9.5016589793e-02,-7.6082055043e-02,4.4640317031e-02,-8.5397836837e-02,5.4312160214e-02,6.8645030560e-02,5.2165791444e-01,5.4344066197e-02,2.0079884560e+00,2.2241307234e+00,2.3662072265e+00,2.1588681147e+00,-8.0799809780e-01,5.8408285781e-01,8.6760957545e-01,6.1346907288e-01,-1.5057582288e-02,6.8188798771e-02,5.5107106787e-01,5.4344026348e-02,9.9344944812e+02,1.2466410127e+03,2.8276933762e+03,1.1541627032e+03,3.8128315686e+04,4.8304699475e+04,1.1939334691e+05,4.4650718704e+04,1.0031209893e+02,1.4523000673e+02,2.4218385118e+03,1.9132623397e+01,8.3255932432e+01,1.2681286976e+02,1.8165332892e+01,1.4523000673e+02,-7.1206796075e-04,7.1558511143e+01,6.2289844107e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391796192e-04,2.0959869890e+01,4.9125887060e+01,1.9480340754e+01,1.8949987045e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6080660438e-02,1.5026833315e-03,1.6406560375e-02,3,55,56,167,55,2.5745401092e+01,17,2,21,197,11,1.1454483380e+02,
3.0000000000e-02,-9.5665292097e-02,-7.2381447751e-02,4.5411189526e-02,-8.5398941680e-02,5.4256140450e-02,7.8660439620e-02,5.5176906151e-01,5.4296494166e-02,2.0113688506e+00,2.2268543703e+00,2.3688003596e+00,2.1619068747e+00,-1.7497011894e+00,5.1119870168e-01,1.0549822183e+00,6.1405925605e-01,-2.1835027267e-03,7.8019281203e-02,5.8531032667e-01,5.4296550970e-02,9.7442526339e+02,1.2746322130e+03,4.2771700226e+03,1.1527509921e+03,3.7849512621e+04,4.9847922686e+04,1.9110213350e+05,4.4661059398e+04,1.0033061345e+02,1.4581746843e+02,2.4472118755e+03,1.9206638099e+01,8.2756104809e+01,1.1130846051e+02,1.8355649297e+01,1.4581746843e+02,-7.0608048969e-04,7.1299730074e+01,6.1883458783e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276254862e-04,2.0935529200e+01,4.8133525580e+01,1.9490076711e+01,1.5869467581e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6132920258e-02,1.5159736119e-03,1.6442436108e-02,3,56,56,168,56,2.5562061701e+01,17,2,21,197,11,1.1454483380e+02,
3.5000000000e-02,-9.6661030134e-02,-6.8310584924e-02,4.5884541384e-02,-8.5400012969e-02,5.4214067679e-02,9.1320293797e-02,5.5074220593e-01,5.4250391392e-02,2.0144936527e+00,2.2292013938e+00,2.3713413202e+00,2.1651202200e+00,-2.6953657817e+00,4.3450988980e-01,1.2961607051e+00,6.7086378067e-01,-1.2938855449e-02,9.0548870201e-02,5.9258027534e-01,5.4249940760e-02,9.2284695559e+02,1.3240306106e+03,6.2532376876e+03,1.1531877185e+03,3.7669730091e+04,5.2591479836e+04,2.9294160860e+05,4.4607716292e+04,1.0034513181e+02,1.4631924438e+02,2.4741211256e+03,1.9265611354e+01,8.2327589556e+01,9.2264184363e+01,1.8557485828e+01,1.4631924438e+02,-6.9996193745e-04,7.1042637231e+01,6.1479776786e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163921872e-04,2.0911689325e+01,4.7121569342e+01,1.9500397992e+01,1.3245523364e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6181777773e-02,1.5267436886e-03,1.6466243690e-02,3,56,56,168,56,2.6215718804e+01,17,2,21,197,11,1.1454483380e+02,
4.0000000000e-02,-9.5040841021e-02,-6.3480478366e-02,4.7281661546e-02,-8.5401047074e-02,5.4174032666e-02,1.0630282987e-01,5.4749969638e-01,5.4205695205e-02,2.0174688315e+00,2.2311413449e+00,2.3738964760e+00,2.1686752061e+00,-3.4814518441e+00,3.4795501661e-01,1.5335080678e+00,7.4572370057e-01,-1.8918003623e-02,1.0540493663e-01,5.9418543287e-01,5.4205691443e-02,9.3242728296e+02,1.4035536052e+03,8.3891347815e+03,1.1557157455e+03,3.7536807160e+04,5.7117852111e+04,4.2085255791e+05,4.4486124895e+04,1.0035750961e+02,1.4671807691e+02,2.5024084086e+03,1.9313145936e+01,8.1989891433e+01,7.0319923808e+01,1.8769658485e+01,1.4671807691e+02,-6.9372793953e-04,7.0787221370e+01,6.1078787066e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055434977e-04,2.0888358847e+01,4.6095389024e+01,1.9511158792e+01,1.1056563158e+01,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6232252320e-02,1.5345047797e-03,1.6475838820e-02,3,58,58,174,58,2.5701962613e+01,17,2,21,197,11,1.1454483380e+02,
4.5000000000e-02,-9.6229609980e-02,-5.8076681549e-02,4.2869826345e-02,-8.5402050406e-02,5.4121795520e-02,1.2357285722e-01,5.4781851465e-01,5.4162345649e-02,2.0203880345e+00,2.2326112436e+00,2.3765245838e+00,2.1726596696e+00,-4.1216988690e+00,2.4761341406e-01,1.7966410075e+00,8.4390431761e-01,-1.4454008555e-02,1.2259206046e-01,5.8629463076e-01,5.4160626265e-02,8.0579234907e+02,1.5218122328e+03,1.0432075605e+04,1.1600853419e+03,3.7396939539e+04,6.4104592982e+04,5.6528795187e+05,4.4317559652e+04,1.0036899371e+02,1.4699960443e+02,2.5327971791e+03,1.9352473844e+01,8.1759454422e+01,4.5189275318e+01,1.8997593639e+01,1.4699960442e+02,-6.8730600102e-04,7.0533471295e+01,6.0680478415e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951361974e-04,2.0865543706e+01,4.5060143149e+01,1.9522225249e+01,9.2582984892e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6291057152e-02,1.5391544162e-03,1.6472894955e-02,3,59,60,179,59,2.6709370817e+01,17,2,21,197,11,1.1454483380e+02,
5.0000000000e-02,-9.6207947916e-02,-5.1305335733e-02,4.2498235553e-02,-8.5402853147e-02,5.4088202203e-02,1.4309432866e-01,5.4893585898e-01,5.4120285554e-02,2.0233985577e+00,2.2335349350e+00,2.3791917612e+00,2.1772379936e+00,-4.6489108142e+00,1.3045524999e-01,2.0988948434e+00,9.8035728951e-01,-2.8700546545e-02,1.4196613077e-01,5.8220299733e-01,5.4110522198e-02,7.5686291068e+02,1.6872243558e+03,1.2303230962e+04,1.1665579881e+03,3.7303066348e+04,7.4267343892e+04,7.1641340016e+05,4.4089193439e+04,1.0037743608e+02,1.4714361656e+02,2.5673314283e+03,1.9388511617e+01,8.1658305823e+01,1.5537518540e+01,1.9256622525e+01,1.4714361639e+02,-6.8049157370e-04,7.0281375857e+01,6.0284839369e+01,3.2093253935e+01,7.9174383626e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852197534e-04,2.0843247330e+01,4.4020684902e+01,1.9533481672e+01,7.7850796843e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6361770470e-02,1.5401664316e-03,1.6457124806e-02,3,61,62,185,61,2.7065005644e+01,17,2,21,197,11,1.1454483380e+02,
5.5000000000e-02,-9.6163566901e-02,-4.3674453620e-02,4.9530095191e-02,-8.5404527289e-02,5.4037140038e-02,1.6566849787e-01,5.4738839436e-01,5.4079461497e-02,2.0266703285e+00,2.2338750839e+00,2.3819348611e+00,2.1826815402e+00,-5.0051012125e+00,3.7318510875e-02,2.4572891245e+00,1.2116472612e+00,-2.0946229783e-02,1.6430970901e-01,5.8420396591e-01,5.4075381746e-02,7.4369242785e+02,1.9095580445e+03,1.4028060288e+04,1.1757985330e+03,3.6617798015e+04,8.8334578611e+04,8.6883345890e+05,4.3759693204e+04,1.0037219040e+02,1.4715745748e+02,2.6155531045e+03,1.9419407484e+01,8.1680531369e+01,-2.8787903917e-06,1.9618315841e+01,1.4715745748e+02,-6.7233031260e-04,7.0030923959e+01,5.9891858131e+01,3.2091658851e+01,7.9346467214e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758362702e-04,2.0821470807e+01,4.2981438276e+01,1.9544837981e+01,6.5543702732e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6451958595e-02,1.5368117932e-03,1.6432426600e-02,3,66,67,200,66,3.1054432023e+01,17,2,21,197,11,1.1454483380e+02,
6.0000000000e-02,-9.6215161642e-02,-3.5527394953e-02,4.6685456044e-02,-8.5402255926e-02,5.4005577636e-02,1.9178771581e-01,5.5007728738e-01,5.4039816571e-02,2.0305280048e+00,2.2339839250e+00,2.3854045085e+00,2.1896257836e+00,-5.3345761922e+00,1.0729399174e-02,2.8163502879e+00,1.5464512344e+00,-7.4829948444e-03,1.9018008791e-01,5.9409673195e-01,5.4007839218e-02,6.1268675673e+02,2.2089400736e+03,1.5728327441e+04,1.1895485150e+03,3.3112612585e+04,1.0711077487e+05,1.0204288518e+06,4.3211231961e+04,1.0034630046e+02,1.4715746078e+02,2.6898768870e+03,1.9416174041e+01,8.1711106427e+01,-1.0347483307e-05,2.0175791595e+01,1.4715746078e+02,-6.6158059975e-04,6.9782104558e+01,5.9501522529e+01,3.2090015445e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670206605e-04,2.0800213135e+01,4.1946300793e+01,1.9556213022e+01,5.6615099753e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6582163647e-02,1.5298505098e-03,1.6418678555e-02,3,71,72,215,71,2.9617404494e+01,17,2,21,197,11,1.1454483380e+02,
6.5000000000e-02,-9.7705271505e-02,-2.7407784946e-02,4.5498937629e-02,-8.5409911568e-02,5.3965664662e-02,2.2112200154e-01,5.4779893495e-01,5.4001287790e-02,2.0354069633e+00,2.2339828805e+00,2.3894287399e+00,2.1985340271e+00,-5.5677633450e+00,-9.7412581629e-03,3.3081345798e+00,1.9878180291e+00,-1.8595255334e-02,2.1924500901e-01,5.8865608608e-01,5.3936269217e-02,6.6039885410e+02,2.6044254898e+03,1.7446353307e+04,1.2071842883e+03,3.6541029655e+04,1.3162268195e+05,1.1691196034e+06,4.2459622490e+04,1.0030667763e+02,1.4715746398e+02,2.7927159225e+03,1.9376005740e+01,8.1738378723e+01,-2.1165723152e-05,2.0947149926e+01,1.4715746398e+02,-6.4800097342e-04,6.9534906664e+01,5.9113819992e+01,3.2088321182e+01,7.9791201176e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588009742e-04,2.0779471433e+01,4.0918963733e+01,1.9567472007e+01,5.3171171788e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6761803664e-02,1.5208235432e-03,1.6414858055e-02,3,76,77,229,76,3.1673699076e+01,17,2,21,197,11,1.1454483380e+02,
7.0000000000e-02,-9.6382944196e-02,-1.9670117399e-02,4.7525808626e-02,-8.5375207676e-02,5.3930131696e-02,2.5259474162e-01,5.4826696697e-01,5.3964031365e-02,2.0417776479e+00,2.2338508140e+00,2.3937607059e+00,2.2098638471e+00,-5.6619507067e+00,-4.2722578616e-02,3.7227395953e+00,2.5019501585e+00,-2.7358559144e-02,2.5047313757e-01,6.0048228573e-01,5.3971411018e-02,7.1716276947e+02,3.1178742321e+03,1.9408424410e+04,1.2276456678e+03,3.5546059550e+04,1.6302400035e+05,1.3142532452e+06,4.1545402050e+04,1.0024980565e+02,1.4715746703e+02,2.9300027505e+03,1.9300263229e+01,8.1765436295e+01,-3.5903785020e-05,2.1976888665e+01,1.4715746703e+02,-6.3099803255e-04,6.9289319345e+01,5.8728737540e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0511988076e-04,2.0759240914e+01,3.9903471128e+01,1.9578424928e+01,5.6625941109e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6993133406e-02,1.5095329047e-03,1.6420010632e-02,3,80,82,243,81,3.3356247832e+01,17,2,21,197,11,1.1454483380e+02,
7.5000000000e-02,-9.5967234750e-02,-1.2828107185e-02,4.8447185821e-02,-8.5226717809e-02,5.3892057576e-02,2.8442980090e-01,5.4860350318e-01,5.3927552404e-02,2.0284455549e+00,2.2335039533e+00,2.4001022784e+00,2.2238522749e+00,-5.6302211314e+00,-9.4076145692e-02,4.1877755917e+00,3.0370857551e+00,-3.5213362315e-02,2.8221094481e-01,5.9216536822e-01,5.1125338334e-02,6.9525003571e+02,3.7748564222e+03,2.1615969152e+04,1.2488889030e+03,3.4577479687e+04,2.0254714823e+05,1.4556321378e+06,4.0568532721e+04,1.0017167527e+02,1.4715746990e+02,3.1085656090e+03,1.9190911591e+01,8.1795935259e+01,-5.5217779989e-05,2.3316223947e+01,1.4715746990e+02,-6.0988880684e-04,6.9045331724e+01,5.8346261789e+01,3.2084771514e+01,8.0344993698e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0442297442e-04,2.0739514632e+01,3.8904493160e+01,1.9588847619e+01,6.7803197812e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7279651195e-02,1.4951343196e-03,1.6435248551e-02,3,85,87,258,86,3.3653830567e+01,17,2,21,197,11,1.1454483380e+02,
8.0000000000e-02,-9.4903833208e-02,-6.7391109592e-03,4.3088715295e-02,-8.1841851228e-02,5.3857344861e-02,3.1451677726e-01,5.4907757315e-01,5.3892512863e-02,2.0041902823e+00,2.2328438536e+00,2.4069929428e+00,2.2403790633e+00,-5.5100596450e+00,-1.6630028436e-01,4.5028178201e+00,3.5095370711e+00,-1.4129489680e-02,3.1230648004e-01,5.8566079071e-01,5.4029510395e-02,8.3358360088e+02,4.6025472440e+03,2.4149026493e+04,1.2666905910e+03,3.3987620032e+04,2.5140353954e+05,1.5962801395e+06,3.9601691168e+04,1.0006869394e+02,1.4715747254e+02,3.3357655018e+03,1.9050422741e+01,8.1833835437e+01,-7.9810718835e-05,2.5020367995e+01,1.4715747254e+02,-5.8393705007e-04,6.8802932985e+01,5.7966378970e+01,3.2082912560e+01,8.0654137172e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0379038045e-04,2.0720283158e+01,3.7927355771e+01,1.9598498487e+01,8.7066586729e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7619005228e-02,1.4771094127e-03,1.6465827997e-02,3,92,94,279,93,3.4920101131e+01,17,2,21,197,11,1.1454483380e+02,
8.5000000000e-02,-9.5544308648e-02,-1.2506686960e-03,4.2656362218e-02,-4.6297883071e-02,5.3825014316e-02,3.4144696804e-01,5.4763592216e-01,5.3898906064e-02,1.9809514865e+00,2.2317667684e+00,2.4134038666e+00,2.2588959536e+00,-5.3228685442e+00,-2.5816066682e-01,4.8207747112e+00,3.8310500276e+00,-1.8716735959e-02,3.3933181372e-01,5.8656948024e-01,4.2490316701e-02,9.1982045792e+02,5.6300460647e+03,2.7343126383e+04,1.2833756944e+03,3.3433585316e+04,3.1074013322e+05,1.7350687580e+06,3.8958476646e+04,9.9935906329e+01,1.4715747490e+02,3.6201324341e+03,1.8881687289e+01,8.1883193764e+01,-1.1049701569e-04,2.7153301287e+01,1.4715747490e+02,-5.5228961651e-04,6.8562112371e+01,5.7589074952e+01,3.2080995647e+01,8.0977833846e+01,6.1358461123e+00,5.3676310663e+01,7.3717068088e+01,5.5668692849e+00,1.2548116921e+02,-2.0199670064e-04,2.0701534269e+01,3.6977929804e+01,1.9607131614e+01,1.1441927267e+01,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7997062323e-02,1.4551125482e-03,1.6517125816e-02,3,100,102,303,101,3.8784457691e+01,17,2,21,197,11,1.1454483380e+02,
9.0000000000e-02,-9.6854236853e-02,3.6307658118e-03,4.4934586659e-02,2.7498054813e-02,5.3783353004e-02,3.6454461816e-01,5.4757045306e-01,7.8899364668e-02,1.9588631931e+00,2.2301887025e+00,2.4192151148e+00,2.2783183247e+00,-5.1541806715e+00,-3.6435544843e-01,4.8422098306e+00,3.8760777249e+00,-2.8515760923e-02,3.6261795888e-01,5.8086548637e-01,5.8288316561e-02,9.1968517670e+02,6.8876089226e+03,3.0896931727e+04,1.2911591606e+03,3.3115984918e+04,3.8154089158e+05,1.8734561435e+06,3.8510988681e+04,9.9767859365e+01,1.4715747691e+02,3.9705800603e+03,1.8687935121e+01,8.1948002262e+01,-1.4812495429e-04,2.9781881913e+01,1.4715747691e+02,-5.1405499635e-04,6.8322859190e+01,5.7214334992e+01,3.2079020693e+01,8.1286353487e+01,6.0389871519e+00,5.3821199182e+01,2.1963655855e+01,5.8586477832e+00,1.2574188009e+02,-1.9786291084e-04,2.0683252719e+01,3.6062447216e+01,1.9614507030e+01,1.4958140275e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8387795367e-02,1.4290305157e-03,1.6593246140e-02,3,110,112,332,110,4.1331756244e+01,17,2,21,197,11,1.1454483380e+02,
9.5000000000e-02,-9.4523767832e-02,7.8820943047e-03,4.9038589054e-02,2.2393660094e-02,5.3751024953e-02,3.8373211746e-01,5.4982743587e-01,2.1700343555e-01,1.9380893220e+00,2.2280539889e+00,2.4250834141e+00,2.2969116494e+00,-4.9710152318e+00,-4.7887286986e-01,4.7098176000e+00,3.5283133222e+00,-1.6915551281e-02,3.8202706529e-01,5.8326162658e-01,1.9417522892e-01,1.0623241377e+03,8.4068585539e+03,3.4907959153e+04,1.3173682477e+03,3.2542663970e+04,4.6459044068e+05,2.0171259986e+06,3.9596945546e+04,9.9559806051e+01,1.4715747850e+02,4.3955320441e+03,1.8472664222e+01,8.2032060857e+01,-1.9349025587e-04,3.2969292721e+01,1.4715747850e+02,-4.6839068006e-04,6.8085162820e+01,5.6842142371e+01,3.2076990644e+01,8.1548652704e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333507e-06,6.3223755421e+00,1.2576675748e+02,-1.9144264063e-04,2.0665420104e+01,3.5187287405e+01,1.9620398745e+01,1.9205119040e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8762081696e-02,1.3991670051e-03,1.6698062459e-02,3,128,131,389,129,4.7979206857e+01,17,2,21,197,11,1.1454483380e+02,
1.0000000000e-01,-9.7896789426e-02,1.1568149933e-02,4.3416611162e-02,2.2666309858e-02,5.3728572996e-02,3.9927885549e-01,5.4566977409e-01,3.5112699748e-01,1.9190020940e+00,2.2253414786e+00,2.4291815909e+00,2.3127237979e+00,-4.7200966326e+00,-5.9399542638e-01,4.9670876362e+00,2.8168411179e+00,-2.4639920967e-02,3.9781772627e-01,5.9793857622e-01,3.3143522975e-01,1.0730533184e+03,1.0219752086e+04,3.9465349374e+04,1.5176106012e+03,3.2200743383e+04,5.6045559950e+05,2.2057848214e+06,4.8126636726e+04,9.9306856078e+01,1.4715747959e+02,4.9030717561e+03,1.8239577380e+01,8.2138877832e+01,-2.4735188677e-04,3.6776164145e+01,1.4715747959e+02,-4.1448818886e-04,6.7849012715e+01,5.6472477952e+01,3.2074907766e+01,8.1826181684e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916018e-05,6.9657389950e+00,1.2576675838e+02,-1.8263312526e-04,2.0648014836e+01,3.4358760383e+01,1.9624600987e+01,2.4115375017e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.9078889824e-02,1.3661084528e-03,1.6835452653e-02,3,152,158,467,155,5.5153848138e+01,17,2,21,197,11,1.1454483380e+02,
1.0500000000e-01,-9.8436318331e-02,1.4930560021e-02,4.7020502559e-02,2.3405139316e-02,5.3698362631e-02,4.1158376005e-01,5.4739325451e-01,4.6578964741e-01,1.9017641038e+00,2.2220721871e+00,2.4313270808e+00,2.3242953865e+00,-4.5044317003e+00,-7.0086649222e-01,5.0578318412e+00,1.8826817041e+00,-1.4071931106e-02,4.1034116483e-01,5.8842173884e-01,4.5499185551e-01,1.0960936387e+03,1.2356630756e+04,4.4633269978e+04,2.0944924721e+03,3.2162442164e+04,6.6946382716e+05,2.4003773638e+06,7.1981599657e+04,9.9004332745e+01,1.4715748009e+02,5.5003174444e+03,1.7992526318e+01,8.2271592510e+01,-3.1037031776e-04,4.1255887583e+01,1.4715748009e+02,-3.5163555833e-04,6.7614398409e+01,5.6105324245e+01,3.2072769502e+01,8.2144549710e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806769e-05,7.7860996393e+00,1.2576675916e+02,-1.7146921324e-04,2.0631012226e+01,3.3582902718e+01,1.9626932983e+01,2.9608062110e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9319406256e-02,1.3305815135e-03,1.7008871772e-02,3,186,193,570,190,5.7856283411e+01,17,2,21,197,11,1.1454483380e+02,
1.1000000000e-01,-9.6043483130e-02,1.7854273234e-02,4.0922569570e-02,2.4152005068e-02,5.3666310454e-02,4.2113154984e-01,5.4603012138e-01,5.3391152084e-01,1.8844677929e+00,2.2183123011e+00,2.4357826027e+00,2.3309971395e+00,-4.3158648007e+00,-7.9075627400e-01,4.9379950180e+00,9.0513804848e-01,-1.4006348423e-02,4.2007406675e-01,5.9050112337e-01,5.3367751606e-01,1.1165343342e+03,1.4843354557e+04,5.0441313043e+04,3.2839298326e+03,3.2451828188e+04,7.9167080468e+05,2.6012294912e+06,1.2198903148e+05,9.8648457185e+01,1.4715747991e+02,6.1927675458e+03,1.7735462709e+01,8.2432915997e+01,-3.8304270691e-04,4.6449704819e+01,1.4715747991e+02,-2.7928280852e-04,6.7381309510e+01,5.5740666622e+01,3.2070572808e+01,8.2499083165e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770337e-05,8.7783996785e+00,1.2576675982e+02,-1.5801796900e-04,2.0614384664e+01,3.2865295048e+01,1.9627242549e+01,3.5592208969e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9479978520e-02,1.2933775089e-03,1.7220093273e-02,3,229,237,702,234,8.1274563338e+01,17,2,21,197,11,1.1454483380e+02,
1.1500000000e-01,-9.6966824037e-02,2.0055446933e-02,4.2476368019e-02,2.4841293324e-02,5.3630390118e-02,4.2825772968e-01,5.4530989646e-01,5.3372338468e-01,1.8686180249e+00,2.2141641231e+00,2.4425586808e+00,2.3331632379e+00,-4.1172022772e+00,-8.5763751991e-01,4.6900000239e+00,8.4512872338e-02,-3.1605877664e-02,4.2739791547e-01,5.7995750438e-01,5.3609426473e-01,1.1378107540e+03,1.7699482308e+04,5.6886522095e+04,5.3133084048e+03,3.3056390655e+04,9.2686499416e+05,2.8080017790e+06,2.1091380719e+05,9.8236931327e+01,1.4715747895e+02,6.9839617842e+03,1.7472395318e+01,8.2625086762e+01,-4.6566958021e-04,5.2384166036e+01,1.4715747895e+02,-1.9707583918e-04,6.7149735681e+01,5.5378491829e+01,3.2068315103e+01,8.2883669641e+01,5.5056805905e+00,5.5846397623e+01,-5.9291124202e-05,9.9365212509e+00,1.2576676033e+02,-1.4236055515e-04,2.0598101880e+01,3.2210905375e+01,1.9625408702e+01,4.1969385577e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9567371084e-02,1.2552603966e-03,1.7468267432e-02,3,287,296,878,292,9.1727860133e+01,17,2,21,197,11,1.1454483380e+02,
1.2000000000e-01,-9.5391864392e-02,2.1832383984e-02,4.5779095438e-02,2.5150393641e-02,5.3613309278e-02,4.3298272983e-01,5.4712493637e-01,5.2101807832e-01,1.8544812143e+00,2.2097524962e+00,2.4515199921e+00,2.3320824188e+00,-3.8849958141e+00,-8.9854830871e-01,4.3706790006e+00,-4.0934936018e-01,-2.2170580379e-02,4.3232294056e-01,5.8423635193e-01,5.2299029953e-01,1.0768804887e+03,2.0936812554e+04,6.3940328391e+04,8.1171402240e+03,3.2739797808e+04,1.0745825955e+06,3.0198689789e+06,3.3958323567e+05,9.7769766810e+01,1.4715747711e+02,7.8748470026e+03,1.7207352360e+01,8.2849838497e+01,-5.5829191608e-04,5.9066373161e+01,1.4715747711e+02,-1.0491988133e-04,6.6919666644e+01,5.5018786986e+01,3.2065994336e+01,8.3291679634e+01,5.3708357214e+00,5.6261726095e+01,-7.8644728618e-05,1.1253324147e+01,1.2576676066e+02,-1.2459173462e-04,2.0582131281e+01,3.1623959429e+01,1.9621343462e+01,4.8635920098e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9590944596e-02,1.2168692046e-03,1.7749735386e-02,3,354,366,1083,361,1.1174281207e+02,17,2,21,197,11,1.1454483380e+02,
1.2500000000e-01,-9.4981446102e-02,2.2798132537e-02,4.8965849792e-02,2.5219694642e-02,5.3555341938e-02,4.3533095380e-01,5.4481691474e-01,5.0844305852e-01,1.8420790720e+00,2.2052064094e+00,2.4584777216e+00,2.3292856885e+00,-3.7333340158e+00,-9.1457256230e-01,4.0308287513e+00,-6.5950950827e-01,-2.1074431208e-02,4.3493537989e-01,5.8176987788e-01,5.1031756483e-01,1.1253331524e+03,2.4556051813e+04,7.1553761353e+04,1.1536197569e+04,3.4320214200e+04,1.2340882455e+06,3.2356793506e+06,5.0068421795e+05,9.7249821312e+01,1.4715747429e+02,8.8628288962e+03,1.6944348031e+01,8.3108378218e+01,-6.6059676462e-04,6.6476867255e+01,1.4715747429e+02,-3.0823233727e-06,6.6691092172e+01,5.4661539032e+01,3.2063609021e+01,8.3716066092e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0481929033e-04,2.0566438350e+01,3.1107837606e+01,1.9614992967e+01,5.5484756308e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9558548197e-02,1.1786393492e-03,1.8058705238e-02,3,438,453,1340,446,1.3153920393e+02,17,2,21,197,11,1.1454483380e+02,
1.3000000000e-01,-9.5344194460e-02,2.3170593495e-02,3.9625781688e-02,2.5160051204e-02,5.3562788556e-02,4.3502886530e-01,5.4512917451e-01,4.9624385183e-01,1.8301332605e+00,2.1980712870e+00,2.4582772677e+00,2.3226883551e+00,-4.0918708573e+00,-1.8175617848e+00,2.0298060420e+00,-1.7934988275e+00,-3.4387690892e-02,4.3495746371e-01,5.7820803268e-01,4.9806065768e-01,1.1103729147e+03,2.7022055500e+04,7.5381956423e+04,1.4545965651e+04,3.4722753737e+04,1.3781547216e+06,3.3813819457e+06,6.7500828769e+05,9.7071907184e+01,1.4603482306e+02,9.3003201128e+03,1.6687352009e+01,8.3401372828e+01,-7.0777231665e-04,6.9758330304e+01,1.4603482306e+02,3.1236940392e+02,6.7399285054e+01,5.4584778970e+01,3.2061163405e+01,8.4149458428e+01,5.0897912025e+00,5.7098688397e+01,-1.2340481009e-04,1.4329571500e+01,1.2576676073e+02,-8.3163367362e-05,2.0550987084e+01,3.0664996922e+01,1.9606338031e+01,6.2407025003e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9398671104e-02,1.1363646444e-03,1.8262605842e-02,3,493,502,1496,498,1.4905225562e+02,17,2,21,197,11,1.1454483380e+02,
1.3500000000e-01,-9.4280005542e-02,2.3389500774e-02,3.7525391686e-02,2.5028644570e-02,5.3532208823e-02,4.3201510844e-01,5.4362117268e-01,4.8443933031e-01,1.8175784937e+00,2.1879010344e+00,2.4532863713e+00,2.3122682909e+00,-4.3341882392e+00,-2.1717607770e+00,1.1350844540e+00,-2.2667723319e+00,-1.1243121405e-02,4.3223394299e-01,5.7303563124e-01,4.8619937309e-01,9.9461938184e+02,2.8519163411e+04,7.6560900821e+04,1.7070509693e+04,3.5060819989e+04,1.5052793678e+06,3.4742885999e+06,8.5304714719e+05,9.6901623711e+01,1.4420358000e+02,9.5321142861e+03,1.6440260831e+01,8.3728943196e+01,-7.3424606373e-04,7.1496934385e+01,1.4420358000e+02,3.7119522671e+02,6.8696686592e+01,5.5370689739e+01,3.2058707253e+01,8.4584351055e+01,4.9484326157e+00,5.7520415800e+01,-1.4849386258e-04,1.6070049846e+01,1.2576676042e+02,-5.9755748814e-05,2.0535740469e+01,3.0296915911e+01,1.9595394221e+01,6.9293391412e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.9133700554e-02,1.0794687781e-03,1.8381544314e-02,3,539,550,1635,545,1.6723731328e+02,17,2,21,197,11,1.1454483380e+02,
1.4000000000e-01,-9.3122103272e-02,2.3390714651e-02,3.6687660723e-02,2.4855851718e-02,5.3511020128e-02,4.2679922873e-01,5.4344482718e-01,4.7303072556e-01,1.8051348867e+00,2.1763892089e+00,2.4462461522e+00,2.3001130210e+00,-4.6548585130e+00,-2.4012428667e+00,7.3309080693e-01,-2.5514135988e+00,-2.9843900949e-02,4.2724670053e-01,5.9081748536e-01,4.7473357499e-01,9.2070932725e+02,3.0061362226e+04,7.7527126352e+04,1.9674877853e+04,3.5553674138e+04,1.6317556349e+06,3.5661930393e+06,1.0386873447e+06,9.6705365259e+01,1.4214012697e+02,9.7684872674e+03,1.6206869963e+01,8.4090664865e+01,-7.6099503706e-04,7.3269882446e+01,1.4214012697e+02,4.0941767439e+02,7.0182961888e+01,5.6835700653e+01,3.2056307723e+01,8.5013203081e+01,4.8098227895e+00,5.7944307334e+01,-1.7515769010e-04,1.7931394229e+01,1.2576675986e+02,-3.4739121309e-05,2.0520660978e+01,3.0004060178e+01,1.9582211517e+01,7.6035231498e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8828536887e-02,1.0143725738e-03,1.8486455386e-02,3,574,581,1733,577,1.7630702143e+02,17,2,21,197,11,1.1454483380e+02,
1.4500000000e-01,-9.1114601521e-02,2.3224103255e-02,3.9391510677e-02,2.4656961954e-02,5.3500264178e-02,4.1995098980e-01,5.4135739910e-01,4.6201067287e-01,1.7928877158e+00,2.1638664472e+00,2.4373458934e+00,2.2867743765e+00,-4.9528940646e+00,-2.5822877182e+00,2.7584304745e-01,-2.7514593252e+00,4.6574707959e-03,4.2055341622e-01,5.7606158904e-01,4.6365825427e-01,1.0322620799e+03,3.1637769211e+04,7.8424673901e+04,2.2310153422e+04,4.0716905432e+04,1.7567947295e+06,3.6670348149e+06,1.2277383510e+06,9.6490656679e+01,1.3990028634e+02,1.0014600939e+04,1.5990845339e+01,8.4485573838e+01,-7.8848655097e-04,7.5115891894e+01,1.3990028633e+02,4.3872285878e+02,7.1809179591e+01,5.8773341232e+01,3.2054013858e+01,8.5428396981e+01,4.6764520383e+00,5.8370315681e+01,-2.0321009030e-04,1.9902128823e+01,1.2576675903e+02,-8.2677988969e-06,2.0505711085e+01,2.9785866335e+01,1.9566873624e+01,8.2525685543e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8487352531e-02,9.4453590131e-04,1.8570536469e-02,3,622,633,1879,626,1.8789026878e+02,17,2,21,197,11,1.1454483380e+02,
1.5000000000e-01,1.7687498124e-02,2.2970171380e-02,3.2509564981e-02,2.4438757555e-02,5.5941298784e-02,4.1208631554e-01,5.3943389004e-01,4.5136689910e-01,1.7805341492e+00,2.1505580443e+00,2.4269549508e+00,2.2726190492e+00,-5.1410732594e+00,-2.7206673443e+00,-3.1145989620e-01,-2.8884351852e+00,1.8966285311e-02,4.1275592626e-01,5.7047763052e-01,4.5296163822e-01,9.7062912436e+02,3.3208893846e+04,7.9469739378e+04,2.4924986013e+04,4.2600870326e+04,1.8788292772e+06,3.7598470830e+06,1.4159199199e+06,9.6264315839e+01,1.3753006652e+02,1.0266059990e+04,1.5795693554e+01,8.4912177589e+01,-8.1623432256e-04,7.7001995091e+01,1.3753006652e+02,4.6005271906e+02,7.3535306980e+01,6.1044986545e+01,3.2051860929e+01,8.5822332790e+01,4.5507791595e+00,5.8798355425e+01,-2.3170658847e-04,2.1913871064e+01,1.2548581077e+02,1.8382520423e+02,2.0518946158e+01,2.9686495867e+01,1.9549498420e+01,8.8660632298e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.8125284484e-02,8.7051332319e-04,1.8630122549e-02,3,673,679,2026,675,2.0409924672e+02,17,2,21,197,11,1.1454483380e+02,
1.5500000000e-01,1.7076543598e-02,2.2682014090e-02,2.5315238528e-02,2.4203457314e-02,1.7960405670e-01,4.0375402005e-01,5.4738978209e-01,4.4108447903e-01,1.7683696231e+00,2.1366608659e+00,2.4153829145e+00,2.2579032035e+00,-5.2568040403e+00,-2.8225432115e+00,-8.1229586358e-01,-2.9826065476e+00,1.5437529319e-01,4.0444801285e-01,5.6371886326e-01,4.4262895403e-01,1.0348304095e+03,3.4747334271e+04,8.0496910392e+04,2.7482085107e+04,4.7017450867e+04,1.9963925469e+06,3.8448570088e+06,1.5999347575e+06,9.6032046858e+01,1.3506615619e+02,1.0520468680e+04,1.5624730003e+01,8.5368471087e+01,-8.4395457579e-04,7.8910222469e+01,1.3506615619e+02,4.7524716292e+02,7.5329574809e+01,6.3551794011e+01,3.2049874896e+01,8.6187548454e+01,4.4351977792e+00,5.9228303400e+01,-2.5763106926e-04,2.3742787249e+01,1.2403861080e+02,4.1037014242e+02,2.0648723081e+01,3.0357666163e+01,1.9530319680e+01,9.4339838956e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7751144340e-02,7.9297570099e-04,1.8666163816e-02,3,728,736,2196,732,2.3374623044e+02,17,2,21,197,11,1.1454483380e+02,
1.6000000000e-01,1.6433283802e-02,2.2362948286e-02,2.5315695114e-02,2.3951059239e-02,3.0437576252e-01,3.9525597608e-01,5.4085385675e-01,4.3114726640e-01,1.7566460919e+00,2.1223403623e+00,2.4028776379e+00,2.2428047018e+00,-5.4340110307e+00,-2.8938398358e+00,-8.2623137308e-01,-3.0459933738e+00,2.8825950153e-01,3.9595250226e-01,5.5936990023e-01,4.3264408180e-01,1.0293424569e+03,3.6231601016e+04,8.1496414047e+04,2.9953118522e+04,4.9077760800e+04,2.1081856787e+06,3.9312518391e+06,1.7772861920e+06,9.5797734154e+01,1.3253758480e+02,1.0775580883e+04,1.5481045094e+01,8.5851960983e+01,-8.7138149536e-04,8.0823726642e+01,1.3253758480e+02,4.8539693346e+02,7.7166954929e+01,6.6221504070e+01,3.2048075164e+01,8.6516834659e+01,4.3320028821e+00,5.9659999641e+01,-2.8025416280e-04,2.5336465188e+01,1.2155966469e+02,5.9188679470e+02,2.0881012995e+01,3.2580261438e+01,1.9509854682e+01,9.9469321543e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.7371679548e-02,7.1248423120e-04,1.8677376989e-02,3,791,808,2393,797,2.7683039710e+02,17,2,21,197,11,1.1454483380e+02,
1.6500000000e-01,1.5755181540e-02,2.2014941068e-02,2.5323005411e-02,2.3680667015e-02,2.9835242445e-01,3.8679368399e-01,5.3707289177e-01,4.2153879927e-01,1.7454191248e+00,2.1077364338e+00,2.3896378059e+00,2.2274558117e+00,-5.6744891225e+00,-2.9393550092e+00,-8.2826897813e-01,-3.0862311036e+00,2.9780799109e-01,3.8747486269e-01,5.4560576584e-01,4.2299050657e-01,1.1804111135e+03,3.7646524553e+04,8.2455163936e+04,3.2321138756e+04,6.1422787780e+04,2.2131059669e+06,4.0235519687e+06,1.9462257532e+06,9.5564476952e+01,1.2996896764e+02,1.1029303060e+04,1.5367469200e+01,8.6359702822e+01,-8.9826799168e-04,8.2726804729e+01,1.2996896764e+02,4.9121952918e+02,7.9026363119e+01,6.8999490131e+01,3.2046476415e+01,8.6803344777e+01,4.2433579471e+00,6.0093248908e+01,-2.9926064757e-04,2.6673424856e+01,1.1827441188e+02,7.2862929829e+02,2.1192398297e+01,3.6722658379e+01,1.9488833491e+01,1.0396376870e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6992821241e-02,6.2959242138e-04,1.8663431454e-02,3,853,869,2586,862,2.8858526774e+02,17,2,21,197,11,1.1454483380e+02,
1.7000000000e-01,1.5039208919e-02,2.1639924284e-02,2.5311333512e-02,2.3391175321e-02,2.9247709996e-01,3.7850695645e-01,5.3522103792e-01,4.1224286005e-01,1.7347321623e+00,2.0929639701e+00,2.3758275391e+00,2.2119562643e+00,-5.8168629906e+00,-2.9640769694e+00,-7.9828465910e-01,-3.1086123208e+00,2.9194308858e-01,3.7917025019e-01,5.3878432117e-01,4.1365190935e-01,1.6487148014e+03,3.8981717666e+04,8.3361156257e+04,3.4575202344e+04,9.0902294758e+04,2.3103183480e+06,4.1316418241e+06,2.1055520657e+06,9.5334328835e+01,1.2738124323e+02,1.1279946958e+04,1.5286535593e+01,8.6888347234e+01,-9.2441146492e-04,8.4606793760e+01,1.2738124323e+02,4.9340203021e+02,8.0889983234e+01,7.1842859153e+01,3.2045089805e+01,8.7040699731e+01,4.1712631244e+00,6.0527822735e+01,-3.1454258113e-04,2.7747570087e+01,1.1440243531e+02,8.2284310280e+02,2.1559937221e+01,4.2841896820e+01,1.9468080113e+01,1.0774757588e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6619020119e-02,5.4484535202e-04,1.8624506028e-02,3,915,937,2786,928,3.0070489314e+02,17,2,21,197,11,1.1454483380e+02,


==> data/EM/electromechanics-sr-bddc-small.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9999123033e+00,2.2120654606e+00,2.3510620391e+00,2.1444024929e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.9608699188e+02,1.1797954536e+03,1.2733561280e+03,1.1212485350e+03,4.1834356671e+04,4.9549872858e+04,5.3479299362e+04,4.7090978511e+04,1.0048342761e+02,1.4087115100e+02,2.2376577586e+03,1.8612668802e+01,8.6878340000e+01,2.4167340975e+02,1.6783859817e+01,1.4087115100e+02,-7.4807962994e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5460956507e-02,1.4194395791e-03,1.5457149316e-02,0,0,0,0,0,0.0000000000e+00,18,1,14,137,7,1.5927769195e+01,
5.0000000000e-03,-9.2244622071e-02,-8.4630457267e-02,4.7155137675e-02,-8.5393046954e-02,5.4550357440e-02,5.4553196519e-02,5.5405764524e-02,5.4550404211e-02,2.0061846175e+00,2.2146839593e+00,2.3545091370e+00,2.1483115872e+00,2.3803813447e-01,6.0124733766e-01,1.1143005672e+00,4.5812448432e-01,5.4477258450e-02,5.4553112867e-02,5.5379746002e-02,5.4550404213e-02,1.0289306999e+03,1.1986993783e+03,1.3003906128e+03,1.1459262727e+03,3.9962575533e+04,4.8572275644e+04,5.2262353309e+04,4.5747790234e+04,1.0038528634e+02,1.4171790416e+02,2.3388692685e+03,1.8780288820e+01,8.6227621509e+01,1.6280724838e+02,1.7543010670e+01,1.4171790416e+02,-7.3439351771e-04,7.2610744187e+01,6.3942641571e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276092e-04,2.1061971489e+01,5.2785462856e+01,1.9450302460e+01,3.5743144094e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5540383399e-02,1.4268706160e-03,1.5598388915e-02,3,41,41,123,41,5.2986606130e+00,18,1,14,137,7,1.5927769195e+01,
1.0000000000e-02,-9.5610417427e-02,-8.3561461109e-02,4.8342972337e-02,-8.5394303453e-02,5.4490071203e-02,5.5072569130e-02,1.7012153269e-01,5.4496268660e-02,2.0089903454e+00,2.2177628344e+00,2.3572521127e+00,2.1504568299e+00,3.8850742253e-01,6.2027117659e-01,1.0106921969e+00,5.1404991204e-01,2.2677547791e-02,5.5038101699e-02,1.7474714092e-01,5.4496268603e-02,1.0239948891e+03,1.2120077857e+03,1.3121492081e+03,1.1472156227e+03,3.9849231284e+04,4.8013167967e+04,5.2181358461e+04,4.5616532094e+04,1.0039014877e+02,1.4247370682e+02,2.3773994705e+03,1.8942383149e+01,8.5637239648e+01,1.4588797671e+02,1.7832011750e+01,1.4247370682e+02,-7.2699881743e-04,7.2345096874e+01,6.3525330902e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395311e-04,2.1035769609e+01,5.1928086872e+01,1.9456339995e+01,2.9927539548e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5613946359e-02,1.4446368158e-03,1.5686991761e-02,3,41,41,123,41,5.3146294430e+00,18,1,14,137,7,1.5927769195e+01,
1.5000000000e-02,-9.6245977850e-02,-8.1797276943e-02,5.7893293230e-02,-8.5395519412e-02,5.4421496662e-02,5.7234194045e-02,3.0773848351e-01,5.4443883288e-02,2.0122966045e+00,2.2207601510e+00,2.3598166111e+00,2.1530658783e+00,3.5623026265e-01,5.7853426405e-01,7.3838671543e-01,5.3532242644e-01,1.1535377724e-03,5.7124073921e-02,3.3225087993e-01,5.4443881849e-02,1.0189885727e+03,1.2204381439e+03,1.4389897578e+03,1.1492134484e+03,3.9453347649e+04,4.7883119224e+04,5.6979851518e+04,4.5366863952e+04,1.0039734575e+02,1.4315489474e+02,2.4108604786e+03,1.9092773996e+01,8.5093512802e+01,1.3247781720e+02,1.8082990643e+01,1.4315489474e+02,-7.2013415135e-04,7.2081183227e+01,6.3110768951e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629644734e-04,2.1010006760e+01,5.1025505062e+01,1.9463850616e+01,2.4600495879e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5655375337e-02,1.4623735471e-03,1.5746536582e-02,3,40,41,122,40,5.2650693730e+00,18,1,14,137,7,1.5927769195e+01,
2.0000000000e-02,-9.4753722832e-02,-7.9234394402e-02,4.3862128392e-02,-8.5396696618e-02,5.4367488465e-02,6.1536420974e-02,4.3196741569e-01,5.4393173046e-02,2.0150657816e+00,2.2235284632e+00,2.3622135172e+00,2.1557720394e+00,-7.9172435903e-02,5.3557257369e-01,7.1030240512e-01,5.3434101219e-01,-1.4233814532e-02,6.1275976489e-02,4.5775015792e-01,5.4393172368e-02,1.0088449547e+03,1.2289464367e+03,1.9022907414e+03,1.1497467250e+03,3.9222932382e+04,4.8133564656e+04,7.7072684756e+04,4.5174965917e+04,1.0040649097e+02,1.4377771584e+02,2.4395880895e+03,1.9225340558e+01,8.4582585028e+01,1.2142486453e+02,1.8298466041e+01,1.4377771584e+02,-7.1376578728e-04,7.1818991814e+01,6.2698943860e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509850304e-04,2.0984704576e+01,5.0082109415e+01,1.9472671305e+01,1.9751472174e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5697535159e-02,1.4765272718e-03,1.5790046101e-02,3,40,41,122,40,5.2677296000e+00,18,1,14,137,7,1.5927769195e+01,
2.5000000000e-02,-9.5016480637e-02,-7.6081990331e-02,4.4639194280e-02,-8.5397836836e-02,5.4312158496e-02,6.8645186701e-02,5.2165716258e-01,5.4344066197e-02,2.0179072737e+00,2.2260982640e+00,2.3645379985e+00,2.1583869862e+00,-8.0700351826e-01,4.9432416118e-01,7.5440660287e-01,5.1819846615e-01,-1.5057828587e-02,6.8188952955e-02,5.5107525855e-01,5.4344026348e-02,9.9987476853e+02,1.2441878361e+03,2.8309183138e+03,1.1487372348e+03,3.8904707448e+04,4.8852971953e+04,1.2004998539e+05,4.5082472710e+04,1.0041949194e+02,1.4434665962e+02,2.4657879898e+03,1.9336968484e+01,8.4102421705e+01,1.1010837260e+02,1.8494981997e+01,1.4434665962e+02,-7.0767300430e-04,7.1558511250e+01,6.2289844229e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391812877e-04,2.0959882405e+01,4.9102660917e+01,1.9482636539e+01,1.5412860779e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5742965811e-02,1.4891860903e-03,1.5829292444e-02,3,41,41,123,41,5.3009206650e+00,18,1,14,137,7,1.5927769195e+01,
3.0000000000e-02,-9.5665866989e-02,-7.2381378343e-02,4.5410778891e-02,-8.5398941682e-02,5.4256141231e-02,7.8660653632e-02,5.5176964693e-01,5.4296494166e-02,2.0207205711e+00,2.2284239517e+00,2.3668380894e+00,2.1610204546e+00,-1.7152201980e+00,4.3973160378e-01,9.4801881605e-01,5.4015658002e-01,-2.1834429201e-03,7.8019493403e-02,5.8531044535e-01,5.4296550969e-02,9.6648701224e+02,1.2728814009e+03,4.2937110581e+03,1.1479351252e+03,3.8616556595e+04,5.0326333658e+04,1.9217927417e+05,4.5008865655e+04,1.0043368046e+02,1.4485638946e+02,2.4909081868e+03,1.9427318149e+01,8.3660995141e+01,9.7035410669e+01,1.8683399490e+01,1.4485638946e+02,-7.0171085021e-04,7.1299730199e+01,6.1883458934e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276292120e-04,2.0935557146e+01,4.8092227349e+01,1.9493571025e+01,1.1619992618e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5787888331e-02,1.5005750139e-03,1.5863583094e-02,3,41,41,123,41,5.3097694410e+00,18,1,14,137,7,1.5927769195e+01,
3.5000000000e-02,-9.6662562445e-02,-6.8310497897e-02,4.5881475211e-02,-8.5400012970e-02,5.4214069938e-02,9.1320555330e-02,5.5074161609e-01,5.4250391392e-02,2.0233871302e+00,2.2304505685e+00,2.3691302886e+00,2.1638647308e+00,-2.6434212221e+00,3.7552800165e-01,1.1739614922e+00,5.9559300843e-01,-1.2938993144e-02,9.0549129561e-02,5.9257918994e-01,5.4249940749e-02,9.2156583517e+02,1.3232098355e+03,6.3086448105e+03,1.1486227986e+03,3.8398917788e+04,5.3012540248e+04,2.9495908019e+05,4.4893908535e+04,1.0044645398e+02,1.4529321567e+02,2.5167828520e+03,1.9498582007e+01,8.3274771005e+01,8.0665049874e+01,1.8877475976e+01,1.4529321567e+02,-6.9569575693e-04,7.1042637373e+01,6.1479776964e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163993563e-04,2.0911743098e+01,4.7056154979e+01,1.9505292327e+01,8.3885501713e+00,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5831430353e-02,1.5098757186e-03,1.5887135522e-02,3,42,42,126,42,5.3559764010e+00,18,1,14,137,7,1.5927769195e+01,
4.0000000000e-02,-9.5040478358e-02,-6.3480380735e-02,4.7281324093e-02,-8.5401047049e-02,5.4174032163e-02,1.0630313529e-01,5.4749974094e-01,5.4205695205e-02,2.0259701168e+00,2.2321218779e+00,2.3714829856e+00,2.1670393666e+00,-3.4172797329e+00,2.9831048429e-01,1.4193793221e+00,6.7019581955e-01,-1.8917862521e-02,1.0540523970e-01,5.9418552273e-01,5.4205691444e-02,9.2673060791e+02,1.4039851334e+03,8.4968190470e+03,1.1510225635e+03,3.8224656567e+04,5.7506563716e+04,4.2390940734e+05,4.4734715350e+04,1.0045840206e+02,1.4563992831e+02,2.5439909523e+03,1.9554307107e+01,8.2963742800e+01,6.0893466569e+01,1.9081554074e+01,1.4563992830e+02,-6.8956967775e-04,7.0787221529e+01,6.1078787271e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055558955e-04,2.0888451838e+01,4.5999998268e+01,1.9517619238e+01,5.7022227963e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5878584053e-02,1.5166954453e-03,1.5899372432e-02,3,43,43,129,43,5.4538541750e+00,18,1,14,137,7,1.5927769195e+01,
4.5000000000e-02,-9.6233763937e-02,-5.8076564892e-02,4.2871429329e-02,-8.5402050391e-02,5.4121795004e-02,1.2357320930e-01,5.4781848410e-01,5.4162345649e-02,2.0285606150e+00,2.2333644803e+00,2.3739139402e+00,2.1706562020e+00,-4.0470970313e+00,2.0518306201e-01,1.6693072609e+00,7.7161325591e-01,-1.4454012516e-02,1.2259241096e-01,5.8629469942e-01,5.4160626237e-02,8.0376740733e+02,1.5239358139e+03,1.0594198783e+04,1.1552213871e+03,3.7574707954e+04,6.4488261950e+04,5.6995671828e+05,4.4532108542e+04,1.0046907283e+02,1.4587778593e+02,2.5737697723e+03,1.9598819383e+01,8.2749286256e+01,3.7069344857e+01,1.9304914210e+01,1.4587778592e+02,-6.8320873464e-04,7.0533471470e+01,6.0680478648e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951559870e-04,2.0865692141e+01,4.4929385851e+01,1.9530381631e+01,3.5152345217e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5934154552e-02,1.5206447408e-03,1.5900590487e-02,3,43,44,131,43,5.4861821990e+00,18,1,14,137,7,1.5927769195e+01,
5.0000000000e-02,-9.6206887575e-02,-5.1305196975e-02,4.2498494346e-02,-8.5402852708e-02,5.4088202824e-02,1.4309473358e-01,5.4893580474e-01,5.4120285554e-02,2.0312809094e+00,2.2340906105e+00,2.3763927496e+00,2.1748690657e+00,-4.5987901469e+00,9.3118070976e-02,1.9693844741e+00,9.0558434851e-01,-2.8701024676e-02,1.4196653192e-01,5.8220309297e-01,5.4110522194e-02,7.5715279069e+02,1.6915073885e+03,1.2511616325e+04,1.1614478954e+03,3.7904512218e+04,7.4675690399e+04,7.2277845339e+05,4.4275508685e+04,1.0047694063e+02,1.4598393591e+02,2.6077013043e+03,1.9637748604e+01,8.2656594013e+01,8.4790075911e+00,1.9559422333e+01,1.4598393527e+02,-6.7645457941e-04,7.0281376048e+01,6.0284839627e+01,3.2093253935e+01,7.9174383627e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852494380e-04,2.0843469983e+01,4.3849841841e+01,1.9543429557e+01,1.7519902401e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6002488934e-02,1.5210677966e-03,1.5890252007e-02,3,44,45,134,44,5.5669783640e+00,18,1,14,137,7,1.5927769195e+01,
5.5000000000e-02,-9.6163574728e-02,-4.3674301411e-02,4.9530039952e-02,-8.5404527746e-02,5.4037139362e-02,1.6566897258e-01,5.4738856210e-01,5.4079461497e-02,2.0343099890e+00,2.2343119953e+00,2.3790620888e+00,2.1799794199e+00,-4.9636043207e+00,2.4602288485e-02,2.3271818948e+00,1.1448693381e+00,-2.0946132329e-02,1.6431018013e-01,5.8420359416e-01,5.4075381922e-02,7.3854676101e+02,1.9176602134e+03,1.4287650658e+04,1.1706285925e+03,3.6656479137e+04,8.8793734501e+04,8.7717483770e+05,4.3907962187e+04,1.0046785789e+02,1.4598731263e+02,2.6587939416e+03,1.9663926282e+01,8.2658643096e+01,-3.9402303576e-06,1.9942649687e+01,1.4598731263e+02,-6.6800622176e-04,7.0030924166e+01,5.9891858414e+01,3.2091658852e+01,7.9346467215e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758786445e-04,2.0821788640e+01,4.2766578331e+01,1.9556641389e+01,3.3521773394e-01,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6094110342e-02,1.5173671302e-03,1.5877581975e-02,3,45,46,137,45,5.5795772610e+00,18,1,14,137,7,1.5927769195e+01,
6.0000000000e-02,-9.6215186457e-02,-3.5527237111e-02,4.6685042428e-02,-8.5402256188e-02,5.4005576630e-02,1.9178825780e-01,5.5007722729e-01,5.4039816571e-02,2.0379676601e+00,2.2343723458e+00,2.3824667585e+00,2.1865552062e+00,-5.2547868214e+00,3.7073327401e-03,2.6548465764e+00,1.4706901097e+00,-7.4834214661e-03,1.9018062515e-01,5.9409736688e-01,5.4007838589e-02,6.0284448946e+02,2.2224460887e+03,1.6038482608e+04,1.1840717588e+03,3.2878533424e+04,1.0767199501e+05,1.0309082863e+06,4.3341844792e+04,1.0044207105e+02,1.4598731590e+02,2.7351085889e+03,1.9652745054e+01,8.2657955953e+01,-1.1716362414e-05,2.0515058197e+01,1.4598731590e+02,-6.5705742221e-04,6.9782104782e+01,5.9501522838e+01,3.2090015446e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670787553e-04,2.0800648882e+01,4.1684376625e+01,1.9569896622e+01,-6.0987464962e-01,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6229350206e-02,1.5106219946e-03,1.5879172217e-02,3,47,47,141,47,5.6748122180e+00,18,1,14,137,7,1.5927769195e+01,
6.5000000000e-02,-9.7704853380e-02,-2.7407624941e-02,4.5499733541e-02,-8.5409912589e-02,5.3965666603e-02,2.2112260093e-01,5.4779891008e-01,5.4001287791e-02,2.0426936516e+00,2.2343429832e+00,2.3863769187e+00,2.1950465868e+00,-5.4513595696e+00,-1.5018113527e-02,3.1452653419e+00,1.8968230783e+00,-1.8595560517e-02,2.1924560185e-01,5.8865618200e-01,5.3936269412e-02,6.5391361933e+02,2.6238371127e+03,1.7808993378e+04,1.2013308195e+03,3.6708481908e+04,1.3233307920e+05,1.1818952358e+06,4.2583636606e+04,1.0040264769e+02,1.4598731907e+02,2.8402460452e+03,1.9604207785e+01,8.2653947043e+01,-2.2876218165e-05,2.1303656150e+01,1.4598731907e+02,-6.4324795352e-04,6.9534906907e+01,5.9113820329e+01,3.2088321183e+01,7.9791201177e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588779939e-04,2.0780049129e+01,4.0607932775e+01,1.9583021966e+01,-9.0485702661e-01,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6414217646e-02,1.5019321295e-03,1.5892768148e-02,3,49,49,147,49,5.8147752900e+00,18,1,14,137,7,1.5927769195e+01,
7.0000000000e-02,-9.6382500230e-02,-1.9669970074e-02,4.7525588305e-02,-8.5375214797e-02,5.3930131446e-02,2.5259537484e-01,5.4826693952e-01,5.3964031356e-02,2.0488696172e+00,2.2341859518e+00,2.3905505752e+00,2.2058674910e+00,-5.5461920744e+00,-4.7289015255e-02,3.5722542241e+00,2.3903686364e+00,-2.7359244863e-02,2.5047376619e-01,6.0048174129e-01,5.3971409866e-02,7.1180500970e+02,3.1440966545e+03,1.9658320940e+04,1.2213281232e+03,3.5701612379e+04,1.6393503479e+05,1.3294509202e+06,4.1677953415e+04,1.0034669387e+02,1.4598732208e+02,2.9799536189e+03,1.9519835341e+01,8.2650145528e+01,-3.7971460870e-05,2.2351552024e+01,1.4598732208e+02,-6.2600293781e-04,6.9289319607e+01,5.8728737904e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0512980617e-04,2.0759985382e+01,3.9542314484e+01,1.9595799348e+01,-4.3661767679e-01,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6652490317e-02,1.4908672462e-03,1.5918359368e-02,3,51,51,153,51,5.9602689920e+00,18,1,14,137,7,1.5927769195e+01,
7.5000000000e-02,-9.5968123533e-02,-1.2827970303e-02,4.8448824360e-02,-8.5226667953e-02,5.3892057488e-02,2.8443042611e-01,5.4860356010e-01,5.3927552430e-02,2.0295786859e+00,2.2338200592e+00,2.3950191237e+00,2.2192329824e+00,-5.5268945272e+00,-9.7222896114e-02,4.0138106723e+00,2.9023873549e+00,-3.5214120865e-02,2.8221156649e-01,5.9216502992e-01,5.1125286292e-02,7.0455102673e+02,3.8089534336e+03,2.1842291052e+04,1.2421279228e+03,3.4469081491e+04,2.0370327842e+05,1.4741553959e+06,4.0718770805e+04,1.0027022967e+02,1.4598732492e+02,3.1612797589e+03,1.9401723912e+01,8.2650524246e+01,-5.7678590208e-05,2.3711613679e+01,1.4598732492e+02,-6.0461738360e-04,6.9045332006e+01,5.8346262182e+01,3.2084771514e+01,8.0344993699e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0443545812e-04,2.0740450987e+01,3.8493143527e+01,1.9607984625e+01,8.5610243912e-01,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6947997965e-02,1.4766969849e-03,1.5958385079e-02,3,53,54,161,53,6.1081337750e+00,18,1,14,137,7,1.5927769195e+01,
8.0000000000e-02,-9.4903824229e-02,-6.7389946888e-03,4.3089652217e-02,-8.1841712581e-02,5.3857344609e-02,3.1451736221e-01,5.4907762137e-01,5.3892513069e-02,2.0051482685e+00,2.2331501357e+00,2.4017012159e+00,2.2350468415e+00,-5.4176131453e+00,-1.6705014337e-01,4.3241375769e+00,3.3627729014e+00,-1.4129948953e-02,3.1230706453e-01,5.8566143239e-01,5.4029735634e-02,8.4646450744e+02,4.6461127564e+03,2.4761384304e+04,1.2596622293e+03,3.4184824868e+04,2.5285567862e+05,1.6175775874e+06,3.9761947012e+04,1.0016915828e+02,1.4598732752e+02,3.3919685147e+03,1.9252453305e+01,8.2659266658e+01,-8.2737504509e-05,2.5441926424e+01,1.4598732752e+02,-5.7831674005e-04,6.8802933287e+01,5.7966379393e+01,3.2082912560e+01,8.0654137173e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0380575514e-04,2.0721436356e+01,3.7466579812e+01,1.9619322328e+01,2.9938173629e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7297206956e-02,1.4589126828e-03,1.6017360382e-02,3,56,57,169,56,6.2903632140e+00,18,1,14,137,7,1.5927769195e+01,
8.5000000000e-02,-9.5542580846e-02,-1.2505634145e-03,4.2655676767e-02,-4.6294133746e-02,5.3825013817e-02,3.4144748589e-01,5.4763603603e-01,5.3898908057e-02,1.9817029767e+00,2.2320795685e+00,2.4079188005e+00,2.2528305643e+00,-5.2402595779e+00,-2.5500571585e-01,4.6394235467e+00,3.6865718963e+00,-1.8717331444e-02,3.3933233319e-01,5.8656927217e-01,4.2489853137e-02,9.2772497100e+02,5.6851831394e+03,2.8036946398e+04,1.2761897706e+03,3.3620679325e+04,3.1254540439e+05,1.7590365241e+06,3.9103864186e+04,1.0003828024e+02,1.4598732983e+02,3.6808543683e+03,1.9075003196e+01,8.2680583321e+01,-1.1399188434e-04,2.7608754506e+01,1.4598732983e+02,-5.4621741369e-04,6.8562112696e+01,5.7589075407e+01,3.2080995647e+01,8.0977833847e+01,6.1358461123e+00,5.3676310664e+01,7.3717068086e+01,5.5668692849e+00,1.2548116921e+02,-2.0201529176e-04,2.0702928719e+01,3.6469193181e+01,1.9629557277e+01,5.9648822393e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7685454356e-02,1.4371426832e-03,1.6099289620e-02,3,58,59,176,58,6.4336681660e+00,18,1,14,137,7,1.5927769195e+01,
9.0000000000e-02,-9.6853423882e-02,3.6308558249e-03,4.4932874408e-02,2.7497919439e-02,5.3783353834e-02,3.6454505783e-01,5.4757080093e-01,7.8899650647e-02,1.9594822350e+00,2.2305304957e+00,2.4143290647e+00,2.2715647427e+00,-5.0584022463e+00,-3.5624196632e-01,4.6556210158e+00,3.7454625549e+00,-2.8515902918e-02,3.6261840241e-01,5.8086545259e-01,5.8288474479e-02,9.2682395428e+02,6.9569055362e+03,3.1675101353e+04,1.2837403694e+03,3.3305485150e+04,3.8376196059e+05,1.9001799783e+06,3.8617902412e+04,9.9872406443e+01,1.4598733179e+02,4.0369926832e+03,1.8872677024e+01,8.2718566918e+01,-1.5230320595e-04,3.0280018926e+01,1.4598733179e+02,-5.0741372379e-04,6.8322859540e+01,5.7214335482e+01,3.2079020693e+01,8.1286353488e+01,6.0389871519e+00,5.3821199183e+01,2.1963655853e+01,5.8586477832e+00,1.2574188009e+02,-1.9788503229e-04,2.0684911966e+01,3.5507778906e+01,1.9638443752e+01,9.7322358388e+00,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8085918510e-02,1.4113047134e-03,1.6207306378e-02,3,61,62,184,61,6.3884692790e+00,18,1,14,137,7,1.5927769195e+01,
9.5000000000e-02,-9.4522971385e-02,7.8821680179e-03,4.9038723482e-02,2.2393661114e-02,5.3751023854e-02,3.8373247966e-01,5.4982719129e-01,2.1700374942e-01,1.9387100253e+00,2.2284524465e+00,2.4200205179e+00,2.2895674302e+00,-4.8712895213e+00,-4.6474328425e-01,4.5661021178e+00,3.4215609425e+00,-1.6916627984e-02,3.8202743184e-01,5.8326144240e-01,1.9417586076e-01,1.0695668445e+03,8.4937356658e+03,3.5778257099e+04,1.3091824027e+03,3.3123910068e+04,4.6730517522e+05,2.0493601609e+06,3.9636980432e+04,9.9666706932e+01,1.4598733332e+02,4.4691778424e+03,1.8649033357e+01,8.2777077756e+01,-1.9850345575e-04,3.3521683161e+01,1.4598733332e+02,-4.6102608883e-04,6.8085163197e+01,5.6842142897e+01,3.2076990645e+01,8.1548652705e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333510e-06,6.3223755421e+00,1.2576675748e+02,-1.9146859139e-04,2.0667366573e+01,3.4589152499e+01,1.9645752689e+01,1.4238777831e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8463255047e-02,1.3817095721e-03,1.6344616653e-02,3,63,64,191,63,6.5204023420e+00,18,1,14,137,7,1.5927769195e+01,
1.0000000000e-01,-9.7894912615e-02,1.1568220925e-02,4.3416983839e-02,2.2666328078e-02,5.3728573786e-02,3.9927914485e-01,5.4566923844e-01,3.5112728547e-01,1.9195863491e+00,2.2258291786e+00,2.4240495518e+00,2.3049216126e+00,-4.6301769372e+00,-5.7294309537e-01,4.8473288777e+00,2.7375996099e+00,-2.4640729050e-02,3.9781802130e-01,5.9794006765e-01,3.3143586599e-01,1.0741950617e+03,1.0328667025e+04,4.0439510019e+04,1.5063083625e+03,3.2797641738e+04,5.6376017899e+05,2.2395092296e+06,4.8028030319e+04,9.9416119850e+01,1.4598733434e+02,4.9859453002e+03,1.8407824584e+01,8.2859653727e+01,-2.5339614766e-04,3.7397768562e+01,1.4598733434e+02,-4.0620082166e-04,6.7849013122e+01,5.6472478520e+01,3.2074907767e+01,8.1826181685e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916019e-05,6.9657389950e+00,1.2576675838e+02,-1.8266318689e-04,2.0650269646e+01,3.3719945924e+01,1.9651277283e+01,1.9411718304e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8784994200e-02,1.3489073415e-03,1.6515025675e-02,3,67,68,203,67,6.7587790260e+00,18,1,14,137,7,1.5927769195e+01,
1.0500000000e-01,-9.8435974391e-02,1.4930625032e-02,4.7021211995e-02,2.3405153680e-02,5.3698362750e-02,4.1158398411e-01,5.4739320924e-01,4.6578986189e-01,1.9022815587e+00,2.2226869876e+00,2.4273010619e+00,2.3161656827e+00,-4.4279846720e+00,-6.7168634083e-01,4.9035058363e+00,1.8273302722e+00,-1.4071740675e-02,4.1034139357e-01,5.8842080568e-01,4.5499271821e-01,1.0976429915e+03,1.2493538215e+04,4.5730087296e+04,2.0811252611e+03,3.2752270620e+04,6.7348079478e+05,2.4380501977e+06,7.1797397596e+04,9.9115677720e+01,1.4598733476e+02,5.5950490147e+03,1.8152942654e+01,8.2969440155e+01,-3.1770478751e-04,4.1966434757e+01,1.4598733476e+02,-3.4216238689e-04,6.7614398851e+01,5.6105324859e+01,3.2072769502e+01,8.2144549711e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806770e-05,7.7860996393e+00,1.2576675916e+02,-1.7150364797e-04,2.0633595047e+01,3.2906418260e+01,1.9654837290e+01,2.5166138780e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9031807491e-02,1.3135697800e-03,1.6722311614e-02,3,70,72,213,71,6.9745301630e+00,18,1,14,137,7,1.5927769195e+01,
1.1000000000e-01,-9.6042986643e-02,1.7854325039e-02,4.0923078106e-02,2.4152018526e-02,5.3666309979e-02,4.2113171877e-01,5.4603018821e-01,5.3391155995e-01,1.8869348346e+00,2.2190987217e+00,2.4321370510e+00,2.3226587843e+00,-4.2386471579e+00,-7.5197657404e-01,4.7881644735e+00,8.7415903265e-01,-1.4006654383e-02,4.2007424008e-01,5.9050099087e-01,5.3367800715e-01,1.1192771609e+03,1.5016491861e+04,5.1691346336e+04,3.2664571555e+03,3.3008798553e+04,7.9656266858e+05,2.6433653567e+06,1.2166485344e+05,9.8761127465e+01,1.4598733449e+02,6.3028771381e+03,1.7888371404e+01,8.3109136008e+01,-3.9201507642e-04,4.7275596961e+01,1.4598733449e+02,-2.6827183345e-04,6.7381309992e+01,5.5740667287e+01,3.2070572808e+01,8.2499083166e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770338e-05,8.7783996786e+00,1.2576675982e+02,-1.5805701857e-04,2.0617313627e+01,3.2154287972e+01,1.9656282247e+01,3.1407936334e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9198624200e-02,1.2764079966e-03,1.6968743967e-02,3,75,76,227,75,7.2648048510e+00,18,1,14,137,7,1.5927769195e+01,
1.1500000000e-01,-9.6967201517e-02,2.0055488516e-02,4.2476677984e-02,2.4841304101e-02,5.3630390585e-02,4.2825784780e-01,5.4530983823e-01,5.3372330841e-01,1.8733542791e+00,2.2151742438e+00,2.4416174802e+00,2.3247311310e+00,-3.9883587639e+00,-8.0783339522e-01,4.5942922520e+00,7.5727640913e-02,-3.1606116686e-02,4.2739803747e-01,5.7995757515e-01,5.3609426289e-01,1.1434931084e+03,1.7920603666e+04,5.8336857005e+04,5.2799599252e+03,3.3557768462e+04,9.3285296606e+05,2.8553970510e+06,2.0991899912e+05,9.8349547854e+01,1.4598733342e+02,7.1142111055e+03,1.7618144803e+01,8.3280953671e+01,-4.7675137580e-04,5.3361118986e+01,1.4598733342e+02,-1.8405089217e-04,6.7149736211e+01,5.5378492554e+01,3.2068315104e+01,8.2883669643e+01,5.5056805906e+00,5.5846397623e+01,-5.9291124203e-05,9.9365212510e+00,1.2576676033e+02,-1.4240444005e-04,2.0601393523e+01,3.1468590070e+01,1.9655493797e+01,3.8036276664e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9290150854e-02,1.2380878521e-03,1.7254273483e-02,3,80,81,241,80,7.5630711040e+00,18,1,14,137,7,1.5927769195e+01,
1.2000000000e-01,-9.5391300477e-02,2.1832414684e-02,4.5778487798e-02,2.5150399857e-02,5.3613308746e-02,4.3298280105e-01,5.4712485918e-01,5.2101799593e-01,1.8600509864e+00,2.2110452185e+00,2.4514181762e+00,2.3236423134e+00,-3.7918280708e+00,-8.3632439619e-01,4.2751703506e+00,-4.0729467011e-01,-2.2172270838e-02,4.3232301561e-01,5.8423597866e-01,5.2299029601e-01,1.0772296941e+03,2.1222734486e+04,6.5656152891e+04,8.0622872879e+03,3.2840016192e+04,1.0819751211e+06,3.0736133170e+06,3.3747406400e+05,9.7880150088e+01,1.4598733144e+02,8.0315872845e+03,1.7346310268e+01,8.3486590065e+01,-5.7211336097e-04,6.0242025206e+01,1.4598733144e+02,-8.9245864191e-05,6.6919667230e+01,5.5018787781e+01,3.2065994337e+01,8.3291679636e+01,5.3708357214e+00,5.6261726096e+01,-7.8644728620e-05,1.1253324147e+01,1.2576676066e+02,-1.2464065387e-04,2.0585800534e+01,3.0853559006e+01,1.9652387263e+01,4.4945651521e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9314296171e-02,1.1991527645e-03,1.7575926417e-02,3,84,86,255,85,7.8053097910e+00,18,1,14,137,7,1.5927769195e+01,
1.2500000000e-01,-9.4981072438e-02,2.2798144461e-02,4.8964380659e-02,2.5219698108e-02,5.3555340743e-02,4.3533098175e-01,5.4481682730e-01,5.0844297472e-01,1.8477484530e+00,2.2068172928e+00,2.4586690325e+00,2.3208417867e+00,-3.6665122786e+00,-8.9948112011e-01,3.9213179124e+00,-7.2468154670e-01,-2.1072753269e-02,4.3493541343e-01,5.8177048454e-01,5.1031756685e-01,1.1248856276e+03,2.4911492581e+04,7.3546866321e+04,1.1449728773e+04,3.4290602941e+04,1.2430104418e+06,3.2959251808e+06,4.9715110746e+05,9.7391886490e+01,1.4592485597e+02,8.9931756479e+03,1.7076896006e+01,8.3727207299e+01,-6.7186430944e-04,6.7454550996e+01,1.4592485584e+02,9.2700353558e+01,6.6743153348e+01,5.4662790329e+01,3.2063609022e+01,8.3716066094e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0487342155e-04,2.0570498536e+01,3.0312536642e+01,1.9646912595e+01,5.2027616038e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9273529631e-02,1.1599378174e-03,1.7922361641e-02,3,90,90,270,90,8.1494416090e+00,18,1,14,137,7,1.5927769195e+01,
1.3000000000e-01,-9.5346222228e-02,2.3170601852e-02,3.9631202789e-02,2.5160052969e-02,5.3562785601e-02,4.3502884157e-01,5.4512916655e-01,4.9624376811e-01,1.8350965307e+00,2.1991420115e+00,2.4572804315e+00,2.3133846612e+00,-4.0875369066e+00,-1.8552006240e+00,1.7777387858e+00,-1.8824527782e+00,-3.4387641101e-02,4.3495744674e-01,5.7820757916e-01,4.9806066278e-01,1.1100693047e+03,2.7012541631e+04,7.6398202127e+04,1.4156207462e+04,3.5241444933e+04,1.3810464814e+06,3.4266896578e+06,6.6343812652e+05,9.7244970387e+01,1.4454060753e+02,9.3576499584e+03,1.6813881222e+01,8.4003421207e+01,-7.1181839771e-04,7.0188340697e+01,1.4454060753e+02,3.3372684105e+02,6.7669111088e+01,5.4731126670e+01,3.2061168060e+01,8.4149465342e+01,5.0897912031e+00,5.7098688404e+01,-1.2340481009e-04,1.4329571500e+01,1.2576676073e+02,-8.3222867109e-05,2.0555449950e+01,2.9847903750e+01,1.9639054780e+01,5.9172268764e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9079416242e-02,1.1132636013e-03,1.8132393899e-02,3,92,93,277,92,8.2504338310e+00,18,1,14,137,7,1.5927769195e+01,
1.3500000000e-01,-9.4279236953e-02,2.3389505618e-02,3.7527047138e-02,2.5028645237e-02,5.3532208434e-02,4.3201503765e-01,5.4362134031e-01,4.8443924760e-01,1.8215739435e+00,2.1889158682e+00,2.4526993034e+00,2.3027000578e+00,-4.2948030248e+00,-2.1726110703e+00,1.0842017477e+00,-2.3040630369e+00,-1.1244012725e-02,4.3223387713e-01,5.7303521872e-01,4.8619938090e-01,9.9165198169e+02,2.8527506958e+04,7.7565817849e+04,1.6651215967e+04,3.5438618233e+04,1.5084187757e+06,3.5208327777e+06,8.3787905113e+05,9.7064286141e+01,1.4262373790e+02,9.5924122869e+03,1.6561168147e+01,8.4315297187e+01,-7.3866391343e-04,7.1949207834e+01,1.4262373790e+02,3.8613043505e+02,6.9036944153e+01,5.5678344318e+01,3.2058730384e+01,8.4584402173e+01,4.9484326270e+00,5.7520415922e+01,-1.4849386243e-04,1.6070049847e+01,1.2576676042e+02,-5.9820753149e-05,2.0540616230e+01,2.9461033045e+01,1.9628833811e+01,6.6269528696e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8797105399e-02,1.0517148865e-03,1.8278247148e-02,3,95,96,286,95,8.4405710330e+00,18,1,14,137,7,1.5927769195e+01,
1.4000000000e-01,-9.3121666347e-02,2.3390713175e-02,3.6687587787e-02,2.4855851645e-02,5.3511022774e-02,4.2679912158e-01,5.4344471962e-01,4.7303064450e-01,1.8081745952e+00,2.1774177724e+00,2.4457300513e+00,2.2903896285e+00,-4.6501955107e+00,-2.3960128764e+00,7.4604472577e-01,-2.5771114901e+00,-2.9848423349e-02,4.2724659743e-01,5.9081704269e-01,4.7473358498e-01,9.1668229317e+02,3.0103146584e+04,7.8497115004e+04,1.9253325678e+04,3.5698539285e+04,1.6355137983e+06,3.6031750275e+06,1.0210942858e+06,9.6857906030e+01,1.4048319274e+02,9.8361903304e+03,1.6322554614e+01,8.4662352097e+01,-7.6622302447e-04,7.3777698582e+01,1.4048319274e+02,4.2339793679e+02,7.0585924642e+01,5.7275957369e+01,3.2056361611e+01,8.5013338796e+01,4.8098228388e+00,5.7944307887e+01,-1.7515768945e-04,1.7931394229e+01,1.2576675986e+02,-3.4809746047e-05,2.0525958377e+01,2.9152261624e+01,1.9616304257e+01,7.3210256796e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8470784795e-02,9.8305736348e-04,1.8406566311e-02,3,97,98,293,97,8.6290979780e+00,18,1,14,137,7,1.5927769195e+01,
1.4500000000e-01,-9.1111920392e-02,2.3224098765e-02,3.9393245308e-02,2.4656961351e-02,5.3500264059e-02,4.1995085443e-01,5.4135745902e-01,4.6201059385e-01,1.7950066834e+00,2.1649352411e+00,2.4369035825e+00,2.2769560368e+00,-4.9336570898e+00,-2.5720781008e+00,3.2535234787e-01,-2.7654434135e+00,4.6584267560e-03,4.2055328293e-01,5.7606231903e-01,4.6365826602e-01,1.0252631518e+03,3.1708709186e+04,7.9345804109e+04,2.1879921141e+04,4.0693414611e+04,1.7611568542e+06,3.6998459793e+06,1.2075750033e+06,9.6633169639e+01,1.3817419799e+02,1.0088220695e+04,1.6101706053e+01,8.5043561108e+01,-7.9437052289e-04,7.5668086999e+01,1.3817419799e+02,4.5121024187e+02,7.2267718215e+01,5.9326797887e+01,3.2054108782e+01,8.5428651060e+01,4.6764521660e+00,5.8370317166e+01,-2.0321008860e-04,1.9902128823e+01,1.2576675904e+02,-8.3441160985e-06,2.0511437460e+01,2.8920880660e+01,1.9601554504e+01,7.9887266700e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8109636435e-02,9.0981701810e-04,1.8512677927e-02,3,101,101,303,101,8.7988555580e+00,18,1,14,137,7,1.5927769195e+01,
1.5000000000e-01,1.7687494453e-02,2.2970165991e-02,3.2509486128e-02,2.4438756541e-02,5.5942089237e-02,4.1208616422e-01,5.3943414472e-01,4.5136682237e-01,1.7821595805e+00,2.1516883822e+00,2.4265832174e+00,2.2627548047e+00,-5.1121122244e+00,-2.7068449631e+00,-2.2725282617e-01,-2.8943745502e+00,1.8967350196e-02,4.1275577555e-01,5.7047918590e-01,4.5296165136e-01,9.6686194126e+02,3.3306740479e+04,8.0127659105e+04,2.4483436008e+04,4.2447232792e+04,1.8837953709e+06,3.7939304556e+06,1.3931449786e+06,9.6396486118e+01,1.3574088647e+02,1.0345406389e+04,1.5902126059e+01,8.5457369588e+01,-8.2274999805e-04,7.7597143672e+01,1.3574088647e+02,4.7158968149e+02,7.4043927409e+01,6.1696610034e+01,3.2052005718e+01,8.5822734013e+01,4.5507794149e+00,5.8798358501e+01,-2.3171308734e-04,2.1914358776e+01,1.2548824746e+02,1.8310124996e+02,2.0524863897e+01,2.8810250242e+01,1.9584707109e+01,8.6196264901e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7727823024e-02,8.3247313867e-04,1.8594564417e-02,3,104,105,314,104,9.0525380700e+00,18,1,14,137,7,1.5927769195e+01,
1.5500000000e-01,1.7076539433e-02,2.2682008236e-02,2.5315243924e-02,2.4203455957e-02,1.7960998683e-01,4.0375386056e-01,5.4739009847e-01,4.4108440474e-01,1.7697025929e+00,2.1378674140e+00,2.4150725218e+00,2.2480248380e+00,-5.2201617431e+00,-2.8062767184e+00,-8.2491135395e-01,-2.9827622908e+00,1.5437797209e-01,4.0444785363e-01,5.6371786570e-01,4.4262896829e-01,1.0530205036e+03,3.4869381257e+04,8.0851325159e+04,2.7024092740e+04,4.6610031094e+04,2.0019451796e+06,3.8803066301e+06,1.5744849982e+06,9.6153660319e+01,1.3321873890e+02,1.0604987803e+04,1.5727124841e+01,8.5901709832e+01,-8.5104135600e-04,7.9544169778e+01,1.3321873889e+02,4.8587067511e+02,7.5883844968e+01,6.4290209743e+01,3.2050077271e+01,8.6188121795e+01,4.4351982177e+00,5.9228308860e+01,-2.5764819358e-04,2.3744072118e+01,1.2404445744e+02,4.0973913753e+02,2.0654740553e+01,2.9469837379e+01,1.9565999996e+01,9.2036971814e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7333463810e-02,7.5162238044e-04,1.8651792975e-02,3,108,109,325,108,9.2920712230e+00,18,1,14,137,7,1.5927769195e+01,
1.6000000000e-01,1.6433284801e-02,2.2362940700e-02,2.5315688056e-02,2.3951057642e-02,3.0437576382e-01,3.9525581321e-01,5.4085417392e-01,4.3114719461e-01,1.7576996817e+00,2.1236330901e+00,2.4026159542e+00,2.2329405722e+00,-5.3465059155e+00,-2.8759696657e+00,-8.3963791967e-01,-3.0408403673e+00,2.8826212493e-01,3.9595233928e-01,5.5936981000e-01,4.3264409697e-01,1.0326956162e+03,3.6375388384e+04,8.1613715900e+04,2.9479064454e+04,4.8696350154e+04,2.1143026858e+06,3.9761873466e+06,1.7492233235e+06,9.5908791849e+01,1.3063677050e+02,1.0864714948e+04,1.5579785664e+01,8.6374025818e+01,-8.7897849038e-04,8.1492288956e+01,1.3063677050e+02,4.9513281171e+02,7.7762497445e+01,6.7037502646e+01,3.2048341986e+01,8.6517602174e+01,4.3320035635e+00,5.9660008396e+01,-2.8028230545e-04,2.5338576744e+01,1.2156846209e+02,5.9134582516e+02,2.0887181850e+01,3.1681284398e+01,1.9545954333e+01,9.7315457009e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6933612336e-02,6.6781416922e-04,1.8683743645e-02,3,112,113,337,112,9.4996441610e+00,18,1,14,137,7,1.5927769195e+01,
1.6500000000e-01,1.5755159091e-02,2.2014934069e-02,2.5323017330e-02,2.3680664177e-02,2.9835242561e-01,3.8679352215e-01,5.3707218763e-01,4.2153873002e-01,1.7462028572e+00,2.1091210237e+00,2.3894083988e+00,2.2176304764e+00,-5.5503895312e+00,-2.9206733384e+00,-8.4298493125e-01,-3.0765319381e+00,2.9780787249e-01,3.8747470048e-01,5.4560520608e-01,4.2299052249e-01,1.1795447369e+03,3.7809968523e+04,8.2596926264e+04,3.1832385730e+04,6.0841085411e+04,2.2197829014e+06,4.0706891651e+06,1.9156562863e+06,9.5664956233e+01,1.2801931102e+02,1.1122552505e+04,1.5462929976e+01,8.6871310883e+01,-9.0632025268e-04,8.3426235021e+01,1.2801931102e+02,5.0011530829e+02,7.9659074432e+01,6.9885104546e+01,3.2046813827e+01,8.6804326145e+01,4.2433589355e+00,6.0093261974e+01,-2.9929995539e-04,2.6676374175e+01,1.1828572051e+02,7.2817327329e+02,2.1198767819e+01,3.5813722545e+01,1.9525304324e+01,1.0194654902e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6534096543e-02,5.8159438158e-04,1.8690037879e-02,3,115,116,347,115,1.2446539797e+01,18,1,14,137,7,1.5927769195e+01,
1.7000000000e-01,1.5039204418e-02,2.1639918603e-02,2.5313699802e-02,2.3391172682e-02,2.9247710205e-01,3.7850679835e-01,5.3522124330e-01,4.1224279333e-01,1.7352545812e+00,2.0944429175e+00,2.3756112767e+00,2.2021911549e+00,-5.6816233964e+00,-2.9450976892e+00,-8.1293726866e-01,-3.0949539487e+00,2.9194297241e-01,3.7917009174e-01,5.3878389581e-01,4.1365192588e-01,1.6368631423e+03,3.9162500609e+04,8.3528555345e+04,3.4073657423e+04,8.9797876573e+04,2.3175362426e+06,4.1604154685e+06,2.0726135891e+06,9.5424374639e+01,1.2538736331e+02,1.1376701632e+04,1.5379080471e+01,8.7390154325e+01,-9.3285312502e-04,8.5332515501e+01,1.2538736331e+02,5.0139758352e+02,8.1555737757e+01,7.2790896312e+01,3.2045503317e+01,8.7041912564e+01,4.1712644886e+00,6.0527841221e+01,-3.1459297654e-04,2.7751351420e+01,1.1441584522e+02,8.2246517491e+02,2.1566553023e+01,4.1924673360e+01,1.9504878254e+01,1.0585485962e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6139491702e-02,4.9350844653e-04,1.8670532885e-02,3,119,120,358,119,9.9835984680e+00,18,1,14,137,7,1.5927769195e+01,
1.7500000000e-01,1.4281842588e-02,2.1239200718e-02,2.5334974133e-02,2.3081590637e-02,2.8674377985e-01,3.7045096955e-01,5.3244913117e-01,4.0324374300e-01,1.7248888650e+00,2.0796889227e+00,2.3613524863e+00,2.1866961220e+00,-5.7565482311e+00,-2.9533221659e+00,-7.7782014933e-01,-3.1006958360e+00,2.8621927854e-01,3.7109620787e-01,5.3599099804e-01,4.0461253687e-01,2.4685932432e+03,4.0426436581e+04,8.4401325114e+04,3.6194673615e+04,1.4180121970e+05,2.4069762101e+06,4.2689361684e+06,2.2193025232e+06,9.5188564205e+01,1.2275898383e+02,1.1625642125e+04,1.5330421492e+01,8.7926790900e+01,-9.5839596473e-04,8.7199727917e+01,1.2275898383e+02,4.9948904043e+02,8.3437264380e+01,7.5720664814e+01,3.2044418293e+01,8.7224547199e+01,4.1175267148e+00,6.0963487097e+01,-3.2624235612e-04,2.8571389543e+01,1.1016332660e+02,8.7812677973e+02,2.1969127749e+01,4.9855053671e+01,1.9485511874e+01,1.0897494126e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5753611628e-02,4.0409531601e-04,1.8625515239e-02,3,122,123,367,122,1.0197153619e+01,18,1,14,137,7,1.5927769195e+01,
1.8000000000e-01,1.3478984934e-02,2.0813370795e-02,2.5324072133e-02,2.2751138339e-02,2.8114653413e-01,3.6263130621e-01,5.2023807664e-01,3.9452669580e-01,1.7151340180e+00,2.0649298216e+00,2.3467617664e+00,2.1712000818e+00,-5.8276830432e+00,-2.9488962292e+00,-7.3957156782e-01,-3.0966821710e+00,2.8063085837e-01,3.6325925866e-01,5.2352736912e-01,3.9585733015e-01,3.6274296400e+03,4.1598655242e+04,8.5208972587e+04,3.8188235119e+04,2.1783658163e+05,2.4878211212e+06,4.3735263979e+06,2.3552000189e+06,9.4958381407e+01,1.2014946229e+02,1.1868224412e+04,1.5318757167e+01,8.8477150204e+01,-9.8280976101e-04,8.9019249725e+01,1.2014946229e+02,4.9494487052e+02,8.5290867786e+01,7.8646150868e+01,3.2043564433e+01,8.7347075313e+01,4.0837300482e+00,6.1399912935e+01,-3.3448463562e-04,2.9155815076e+01,1.0571020023e+02,9.0027495377e+02,2.2387441481e+01,5.9306613717e+01,1.9467988933e+01,1.1125112014e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5379394763e-02,3.1388069856e-04,1.8555557850e-02,3,125,126,376,125,1.0382552156e+01,18,1,14,137,7,1.5927769195e+01,
1.8500000000e-01,1.2625793191e-02,2.0362317160e-02,2.5336866183e-02,2.2399245159e-02,2.7567945361e-01,3.5503836893e-01,5.0772384951e-01,3.8607761262e-01,1.7060139346e+00,2.0502217179e+00,2.3319636431e+00,2.1557471909e+00,-5.8596756029e+00,-2.9342810008e+00,-6.9902122478e-01,-3.0845580028e+00,2.7517178310e-01,3.5564975936e-01,5.1094652895e-01,3.8737212046e-01,5.0043844738e+03,4.2678129673e+04,8.6200754662e+04,4.0051454805e+04,3.1391842086e+05,2.5600056577e+06,4.4732316851e+06,2.4800580826e+06,9.4734434260e+01,1.1757159365e+02,1.2103402534e+04,1.5345468417e+01,8.9036905117e+01,-1.0059715071e-03,9.0783235577e+01,1.1757159365e+02,4.8813226303e+02,8.7105948690e+01,8.1543991493e+01,3.2042945654e+01,8.7405086716e+01,4.0712108572e+00,6.1836807941e+01,-3.3966892996e-04,2.9532150184e+01,1.0121111897e+02,8.9473175784e+02,2.2805350681e+01,6.9904246288e+01,1.9453003786e+01,1.1263732921e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5019242982e-02,2.2338291337e-04,1.8461532327e-02,3,127,129,384,128,1.0531946901e+01,18,1,14,137,7,1.5927769195e+01,
1.9000000000e-01,1.1716761614e-02,1.9885394204e-02,2.5286934635e-02,2.2025451233e-02,2.7033655847e-01,3.4766201620e-01,4.9556901312e-01,3.7788332308e-01,1.6975461223e+00,2.0356106632e+00,2.3190926226e+00,2.1403733526e+00,-5.8543801184e+00,-2.9111573685e+00,-6.5644051416e-01,-3.0658734678e+00,2.6983604491e-01,3.4825754797e-01,4.9871655547e-01,3.7914359345e-01,6.5001230552e+03,4.3665047751e+04,8.7621161935e+04,4.1783281271e+04,4.2426925887e+05,2.6235721897e+06,4.5630118998e+06,2.5938130439e+06,9.4517054506e+01,1.1503648442e+02,1.2330270861e+04,1.5411470422e+01,8.9601519767e+01,-1.0277784385e-03,9.2484892674e+01,1.1503648442e+02,4.7935918065e+02,8.8873404563e+01,8.4394700854e+01,3.2042564415e+01,8.7394992104e+01,4.0810342658e+00,6.2273841087e+01,-3.4221104180e-04,2.9732647780e+01,9.6790962346e+01,8.6752697623e+02,2.3209884758e+01,8.1244768526e+01,1.9441141573e+01,1.1309711447e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4675107559e-02,1.3311317739e-04,1.8344616780e-02,3,130,131,391,130,1.0733557188e+01,18,1,14,137,7,1.5927769195e+01,
1.9500000000e-01,1.0745507532e-02,1.9381547455e-02,2.5157139298e-02,2.1629491774e-02,2.6511170678e-01,3.4049254060e-01,4.8380244755e-01,3.6993151476e-01,1.6897424790e+00,2.0211357355e+00,2.3082724870e+00,2.1251084078e+00,-5.8228096456e+00,-2.8807504605e+00,-6.1232629992e-01,-3.0416896661e+00,2.6461746885e-01,3.4107288887e-01,4.8686937003e-01,3.7115929686e-01,8.0401512465e+03,4.4561041296e+04,8.8975083479e+04,4.3384222623e+04,5.4302831031e+05,2.6786654643e+06,4.6429540330e+06,2.6965436251e+06,9.4306328617e+01,1.1255341311e+02,1.2548200736e+04,1.5509934533e+01,9.0166302964e+01,-1.0482587302e-03,9.4119505679e+01,1.1255341311e+02,4.6899744644e+02,9.0585731384e+01,8.7181923627e+01,3.2042421896e+01,8.7318959486e+01,4.1097467490e+00,6.2710667844e+01,-3.4260682583e-04,2.9791046526e+01,9.2544809345e+01,8.2446436656e+02,2.3591254140e+01,9.2933444302e+01,1.9432871540e+01,1.1261457858e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4348419026e-02,4.3569863710e-05,1.8206006633e-02,3,132,133,397,132,1.0871139961e+01,18,1,14,137,7,1.5927769195e+01,
2.0000000000e-01,9.7044431514e-03,1.8849401194e-02,2.4983411459e-02,2.1210963143e-02,2.5999850917e-01,3.3352070669e-01,4.7242788043e-01,3.6221069498e-01,1.6826107827e+00,2.0068304890e+00,2.2974772520e+00,2.1099776568e+00,-5.7915806694e+00,-2.8440380061e+00,-5.6729295810e-01,-3.0127785441e+00,2.5950962169e-01,3.3408651301e-01,4.7541217355e-01,3.6340760792e-01,9.5714927922e+03,4.5368160683e+04,9.0213860752e+04,4.4855963105e+04,6.6502165211e+05,2.7255001248e+06,4.7131737388e+06,2.7884359271e+06,9.4102315349e+01,1.1013014197e+02,1.2756567919e+04,1.5610827796e+01,9.0726821091e+01,-1.0677503645e-03,9.5682392395e+01,1.1013014197e+02,4.5724646545e+02,9.2236751421e+01,8.9892108498e+01,3.2042516230e+01,8.7224110169e+01,4.1402935939e+00,6.3147051342e+01,-3.4151727020e-04,2.9739869926e+01,8.8539864418e+01,7.7078860151e+02,2.3942647269e+01,1.0460956159e+02,1.9428527733e+01,1.1136346324e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4040159241e-02,-4.4766727798e-05,1.8047113153e-02,3,134,136,404,134,1.0992068171e+01,18,1,14,137,7,1.5927769195e+01,
2.0500000000e-01,8.5852357936e-03,1.8287260129e-02,2.4783020701e-02,2.0769536997e-02,2.5499024198e-01,3.2673773755e-01,4.6143944700e-01,3.5471014781e-01,1.6761544901e+00,1.9927245608e+00,2.2869672913e+00,2.0950030081e+00,-5.9657461616e+00,-2.8016850362e+00,-5.2151460703e-01,-2.9797425299e+00,2.5450572616e-01,3.2728960765e-01,4.6434125610e-01,3.5587768805e-01,1.1057298751e+04,4.6089247130e+04,9.1335571177e+04,4.6201091470e+04,7.8604922852e+05,2.7643525896e+06,4.7738824514e+06,2.8697571018e+06,9.3904982358e+01,1.0777333880e+02,1.2954910319e+04,1.5710376986e+01,9.1279872145e+01,-1.0862574378e-03,9.7170086848e+01,1.0777333880e+02,4.4433925382e+02,9.3821251076e+01,9.2513946490e+01,3.2042841076e+01,8.7129526620e+01,4.1708072322e+00,6.3582960461e+01,-3.3935838425e-04,2.9608453700e+01,8.4818787650e+01,7.1096945725e+02,2.4259876551e+01,1.1596279374e+02,1.9428261269e+01,1.0961686424e+02,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.3769044541e-02,-1.3144418022e-04,1.7869550092e-02,3,136,138,410,136,1.1149496511e+01,18,1,14,137,7,1.5927769195e+01,
2.1000000000e-01,7.3779933732e-03,1.7693105162e-02,2.4564581268e-02,2.0304613909e-02,2.5007977023e-01,3.2013528009e-01,4.5082580701e-01,3.4741987686e-01,1.6703731951e+00,1.9788446738e+00,2.2766776910e+00,2.0802038935e+00,-6.1035906181e+00,-2.7542071358e+00,-4.7509783805e-01,-2.9429917374e+00,2.4959859618e-01,3.2067378356e-01,4.5364664423e-01,3.4855942900e-01,1.2472772863e+04,4.6727747407e+04,9.2340507669e+04,4.7423072237e+04,9.0291409273e+05,2.7955501541e+06,4.8253447268e+06,2.9408383459e+06,9.3714237132e+01,1.0548842110e+02,1.3142906865e+04,1.5808221803e+01,9.1823454463e+01,-1.1037526463e-03,9.8580180800e+01,1.0548842110e+02,4.3050515044e+02,9.5335102073e+01,9.5038081453e+01,3.2043388655e+01,8.7035738262e+01,4.2012878903e+00,6.4018398433e+01,-3.3646279333e-04,2.9421747042e+01,8.1403841090e+01,6.4860091957e+02,2.4540936310e+01,1.2674168756e+02,1.9432059422e+01,1.0757368169e+02,1.8000000000e-01,2.6354340871e+00,7.0000000000e-02,4.4984738743e-01,0.0000000000e+00,2.9360618707e+03,-1.3520461906e-02,-2.1604566936e-04,1.7675071158e-02,3,138,140,416,138,1.1267905343e+01,18,1,14,137,7,1.5927769195e+01,
2.1500000000e-01,6.0720900197e-03,1.7064544223e-02,2.4329132751e-02,1.9815624494e-02,2.4525950802e-01,3.1370535705e-01,4.4057263548e-01,3.4033055181e-01,1.6649654586e+00,1.9652153413e+00,2.2664502846e+00,2.0655980757e+00,-6.2012678889e+00,-2.7019927383e+00,-4.2801331047e-01,-2.9028047841e+00,2.4478061823e-01,3.1423102854e-01,4.4331484894e-01,3.4144339614e-01,1.3802508010e+04,4.7287509634e+04,9.3230455858e+04,4.8526219643e+04,1.0133286267e+06,2.8194554090e+06,4.8899853655e+06,3.0020622146e+06,9.3529958019e+01,1.0327964582e+02,1.3320350921e+04,1.5904155761e+01,9.2356420892e+01,-1.1202180794e-03,9.9911124351e+01,1.0327964581e+02,4.1595424891e+02,9.6775178811e+01,9.7456957506e+01,3.2044150464e+01,8.6942730034e+01,4.2317358450e+00,6.4453369215e+01,-3.3309807745e-04,2.9199820391e+01,7.8301309468e+01,5.8639850706e+02,2.4785530634e+01,1.3675548869e+02,1.9439786037e+01,1.0537398395e+02,1.8000000000e-01,2.7501850959e+00,7.0000000000e-02,4.6868710530e-01,0.0000000000e+00,2.9360618707e+03,-1.3289936396e-02,-2.9819479283e-04,1.7465511038e-02,3,140,142,422,140,1.1405771922e+01,18,1,14,137,7,1.5927769195e+01,
2.2000000000e-01,4.6558013829e-03,1.6398771931e-02,2.4077540965e-02,1.9301637135e-02,2.4052149980e-01,3.0744031145e-01,4.3066418554e-01,3.3343344749e-01,1.6596181033e+00,1.9518593916e+00,2.2562985717e+00,2.0512021931e+00,-6.2547287961e+00,-2.6453412808e+00,-3.8012772478e-01,-2.8593671818e+00,2.4003806505e-01,3.0795365264e-01,4.3333058302e-01,3.3452077052e-01,1.4668816591e+04,4.7772648487e+04,9.4061813535e+04,4.9515521334e+04,1.1157724382e+06,2.8364543768e+06,4.9453329952e+06,3.0538496721e+06,9.3352012376e+01,1.0115021724e+02,1.3487134819e+04,1.5998080040e+01,9.2878222445e+01,-1.1356442878e-03,1.0116210992e+02,1.0115021724e+02,4.0087487889e+02,9.8139261244e+01,9.9764670244e+01,3.2045117435e+01,8.6850473518e+01,4.2621513649e+00,6.4887876641e+01,-3.2946774585e-04,2.8957938474e+01,7.5505758421e+01,5.2626976342e+02,2.4994617723e+01,1.4587107602e+02,1.9451216199e+01,1.0311491038e+02,1.8000000000e-01,2.8595402976e+00,7.0000000000e-02,4.8664094438e-01,0.0000000000e+00,2.9360618707e+03,-1.3077066428e-02,-3.7755999390e-04,1.7242742621e-02,3,142,143,428,142,1.1534459097e+01,18,1,14,137,7,1.5927769195e+01,
2.2500000000e-01,3.1170559964e-03,1.5692506532e-02,2.3808992113e-02,1.8761606385e-02,2.3585753873e-01,3.0133274758e-01,4.2108424710e-01,3.2672038734e-01,1.6533173701e+00,1.9387983374e+00,2.2462359841e+00,2.0370321475e+00,-6.2595202736e+00,-2.5844894448e+00,-3.3124071564e-01,-2.8127984941e+00,2.3536301704e-01,3.0183422969e-01,4.2367786232e-01,3.2778329068e-01,1.5197274785e+04,4.8187423493e+04,9.4883568989e+04,5.0396457991e+04,1.2093394107e+06,2.8469468075e+06,5.0002434831e+06,3.0966489182e+06,9.3180269711e+01,9.9102413309e+01,1.3643231535e+04,1.6089969851e+01,9.3388721394e+01,-1.1500288994e-03,1.0233293481e+02,9.9102413308e+01,3.8543019340e+02,9.9425923027e+01,1.0195681092e+02,3.2046280067e+01,8.6758938607e+01,4.2925347082e+00,6.5321924403e+01,-3.2571743333e-04,2.8707025064e+01,7.3003826277e+01,4.6943044998e+02,2.5170003208e+01,1.5400670638e+02,1.9466065100e+01,1.0086234094e+02,1.8000000000e-01,2.9628254810e+00,7.0000000000e-02,5.0359821329e-01,0.0000000000e+00,2.9360618707e+03,-1.2881236078e-02,-4.5385750072e-04,1.7008635990e-02,3,144,145,434,144,1.1675975605e+01,18,1,14,137,7,1.5927769195e+01,
2.3000000000e-01,1.4433105317e-03,1.4941958850e-02,2.3521772584e-02,1.8194096026e-02,2.3125942126e-01,2.9537547207e-01,4.1181674860e-01,3.2018368466e-01,1.6470828977e+00,1.9260526448e+00,2.2362759968e+00,2.0231033758e+00,-6.2108842465e+00,-2.5196235982e+00,-2.8111401096e-01,-2.7631724945e+00,2.3075060587e-01,2.9586553858e-01,4.1434068948e-01,3.2122319470e-01,1.5721172467e+04,4.8536143887e+04,9.5597576934e+04,5.1174838547e+04,1.2935961718e+06,2.8513383135e+06,5.0496893557e+06,3.1309259532e+06,9.3014608158e+01,9.7137724266e+01,1.3788677038e+04,1.6179849967e+01,9.3888055370e+01,-1.1633751811e-03,1.0342386882e+02,9.7137724264e+01,3.6975671366e+02,1.0063441005e+02,1.0403029712e+02,3.2047628547e+01,8.6668094130e+01,4.3228861226e+00,6.5755516038e+01,-3.2194404314e-04,2.8454348755e+01,7.0777379268e+01,4.1654124441e+02,2.5314000689e+01,1.6112401659e+02,1.9484011500e+01,9.8659482175e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2701660374e-02,-5.2685228774e-04,1.6765026198e-02,3,145,147,438,146,1.1743748282e+01,18,1,14,137,7,1.5927769195e+01,
2.3500000000e-01,-3.7862042329e-04,1.4142758468e-02,2.3214700379e-02,1.7597418358e-02,2.2671903548e-01,2.8956143682e-01,4.0284612445e-01,3.1381608516e-01,1.6415659412e+00,1.9136419623e+00,2.2264321677e+00,2.0094310438e+00,-6.1053964186e+00,-2.4508933972e+00,-2.2948492571e-01,-2.7105298497e+00,2.2619286606e-01,2.9004050628e-01,4.0530347472e-01,3.1483316133e-01,1.6283942227e+04,4.8823090552e+04,9.6209495874e+04,5.1856668139e+04,1.3684636976e+06,2.8500331531e+06,5.0895036098e+06,3.1571569167e+06,9.2854919991e+01,9.5256998440e+01,1.3923551930e+04,1.6267777026e+01,9.4376539034e+01,-1.1756904377e-03,1.0443551650e+02,9.5256998438e+01,3.5396285648e+02,1.0176451377e+02,1.0598319157e+02,3.2049152851e+01,8.6577908194e+01,4.3532058448e+00,6.6188654926e+01,-3.1820592000e-04,2.8204286000e+01,6.8805975118e+01,3.6784496283e+02,2.5429165616e+01,1.6721942937e+02,1.9504716217e+01,9.6533196530e+01,1.8000000000e-01,3.1486799924e+00,7.0000000000e-02,5.3411164054e-01,0.0000000000e+00,2.9360618707e+03,-1.2537427913e-02,-5.9635644154e-04,1.6513692388e-02,3,147,148,443,147,1.1904373662e+01,18,1,14,137,7,1.5927769195e+01,
2.4000000000e-01,-2.3657741365e-03,1.3289901840e-02,2.2887082758e-02,1.6969506007e-02,2.2222778105e-01,2.8388368064e-01,3.9415752409e-01,3.0761070770e-01,1.6367554203e+00,1.9015853090e+00,2.2167181661e+00,1.9960301588e+00,-5.9449976691e+00,-2.3784095805e+00,-1.7610261374e-01,-2.6548967837e+00,2.2168114642e-01,2.8435214946e-01,3.9655127555e-01,3.0860625072e-01,1.6918911983e+04,4.9052439876e+04,9.6725306066e+04,5.2448003369e+04,1.4249958852e+06,2.8434276514e+06,5.1210661644e+06,3.1758211057e+06,9.2701113168e+01,9.3460580651e+01,1.4047970411e+04,1.6353826820e+01,9.4854593446e+01,-1.1869850790e-03,1.0536873442e+02,9.3460580649e+01,3.3813386616e+02,1.0281645144e+02,1.0781451330e+02,3.2050842832e+01,8.6488348477e+01,4.3834941002e+00,6.6621344289e+01,-3.1453265312e-04,2.7959056400e+01,6.7068665661e+01,3.2329070011e+02,2.5518099539e+01,1.7231579892e+02,1.9527836225e+01,9.4498672463e+01,1.8000000000e-01,3.2301034656e+00,7.0000000000e-02,5.4747967345e-01,0.0000000000e+00,2.9360618707e+03,-1.2387540067e-02,-6.6222536247e-04,1.6256344915e-02,3,148,150,447,149,1.2012120566e+01,18,1,14,137,7,1.5927769195e+01,
2.4500000000e-01,-4.5459491804e-03,1.2377648323e-02,2.2538161846e-02,1.6307894192e-02,2.1777460978e-01,2.7833525666e-01,3.8573690884e-01,3.0156098325e-01,1.6326121471e+00,1.8899010913e+00,2.2071478296e+00,1.9829156188e+00,-5.7411861642e+00,-2.3022997870e+00,-1.2071646978e-01,-2.5962908143e+00,2.1720351666e-01,2.7879350212e-01,3.8806992408e-01,3.0253584350e-01,1.7638581311e+04,4.9228295535e+04,9.7151147324e+04,5.2954825465e+04,1.4656828094e+06,2.8319143092e+06,5.1478415681e+06,3.1873950105e+06,9.2553110786e+01,9.1748414407e+01,1.4162074737e+04,1.6438085258e+01,9.5322695880e+01,-1.1972721851e-03,1.0622458962e+02,9.1748414405e+01,3.2233811333e+02,1.0379077732e+02,1.0952406121e+02,3.2052688297e+01,8.6399382476e+01,4.4137511029e+00,6.7053587184e+01,-3.1093364570e-04,2.7719365467e+01,6.5545223079e+01,2.8263741464e+02,2.5583316011e+01,1.7645484229e+02,1.9553034965e+01,9.2562868726e+01,1.8000000000e-01,3.3031722753e+00,7.0000000000e-02,5.5947604520e-01,0.0000000000e+00,2.9360618707e+03,-1.2264319850e-02,-7.2435332884e-04,1.5994623352e-02,3,149,151,451,150,1.2641388643e+01,18,1,14,137,7,1.5927769195e+01,
2.5000000000e-01,-6.9670278853e-03,1.1399291782e-02,2.2167749740e-02,1.5609648735e-02,2.1334239363e-01,2.7290912198e-01,3.7757109154e-01,2.9566059142e-01,1.6264721930e+00,1.8786071327e+00,2.1977351287e+00,1.9701022621e+00,-5.5130152074e+00,-2.2226748383e+00,-4.2041568500e-02,-2.5347209509e+00,2.1274053168e-01,2.7335750583e-01,3.7984608178e-01,2.9661557676e-01,1.8426760978e+04,4.9354531741e+04,9.7493036739e+04,5.3382993514e+04,1.4985381576e+06,2.8158720151e+06,5.1659338011e+06,3.1923485277e+06,9.2410864251e+01,9.0120149711e+01,1.4266014997e+04,1.6520642046e+01,9.5781344697e+01,-1.2065655692e-03,1.0700420784e+02,9.0120149710e+01,3.0661924315e+02,1.0468828984e+02,1.1111225883e+02,3.2054679062e+01,8.6310977699e+01,4.4439770555e+00,6.7485386508e+01,-3.0740505048e-04,2.7484924835e+01,6.4216899832e+01,2.4553448320e+02,2.5627156669e+01,1.7969065616e+02,1.9579989484e+01,9.0727049357e+01,1.8000000000e-01,3.3674359280e+00,7.0000000000e-02,5.7002679415e-01,0.0000000000e+00,2.9360618707e+03,-1.2345428439e-02,-7.8266880304e-04,1.5730105575e-02,3,150,152,454,151,1.2134017686e+01,18,1,14,137,7,1.5927769195e+01,
2.5500000000e-01,-9.7062398707e-03,1.0346772561e-02,2.1774995017e-02,1.4871315057e-02,2.0890390719e-01,2.6759796264e-01,3.6964771985e-01,2.8990339225e-01,1.6210648062e+00,1.8677208107e+00,2.1885292720e+00,1.9576048815e+00,-5.2780472915e+00,-2.1395936711e+00,8.1671220078e-02,-2.4701965823e+00,2.0826113850e-01,2.6803683605e-01,3.7186724745e-01,2.9083927584e-01,1.9167746211e+04,4.9434745457e+04,9.7756737941e+04,5.3738177661e+04,1.5090382046e+06,2.7956593682e+06,5.1758271844e+06,3.1911413459e+06,9.2274365553e+01,8.8575263874e+01,1.4359941648e+04,1.6601586354e+01,9.6231035298e+01,-1.2148790879e-03,1.0770871760e+02,8.8575263873e+01,2.9100243912e+02,1.0550992869e+02,1.1257999498e+02,3.2056804999e+01,8.6223101823e+01,4.4741721495e+00,6.7916744993e+01,-3.0393501426e-04,2.7254845632e+01,6.3066836278e+01,2.1158025361e+02,2.5651745525e+01,1.8208442703e+02,1.9608395042e+01,8.8988641864e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2514170726e-02,-8.3712750126e-04,1.5464299923e-02,3,151,153,457,152,1.2187162131e+01,18,1,14,137,7,1.5927769195e+01,
2.6000000000e-01,-1.2874562392e-02,9.2100491475e-03,2.1359816406e-02,1.4088841840e-02,2.0441966328e-01,2.6239394106e-01,3.6195526226e-01,2.8428335197e-01,1.6163839633e+00,1.8572595066e+00,2.1797159619e+00,1.9454382153e+00,-5.1205276755e+00,-2.0529938138e+00,2.6466373726e-01,-2.4027311768e+00,2.0372163237e-01,2.6282365106e-01,3.6412173308e-01,2.8520087997e-01,1.9496009315e+04,4.9472054049e+04,9.7948800848e+04,5.4025800877e+04,1.5125452630e+06,2.7715960987e+06,5.1779967236e+06,3.1842199004e+06,9.2143666425e+01,8.7113204750e+01,1.4443962901e+04,1.6681003949e+01,9.6672244160e+01,-1.2222224189e-03,1.0833893056e+02,8.7113204748e+01,2.7546794405e+02,1.0625665374e+02,1.1392846790e+02,3.2059056070e+01,8.6135722815e+01,4.5043365649e+00,6.8347665213e+01,-3.0050739134e-04,2.7027917011e+01,6.2080219654e+01,1.8036165928e+02,2.5658970493e+01,1.8370030693e+02,1.9637967709e+01,8.7342590663e+01,1.8000000000e-01,3.4680196648e+00,7.0000000000e-02,5.8654054198e-01,0.0000000000e+00,2.9360618707e+03,-1.2680279613e-02,-8.8770347024e-04,1.5198633857e-02,3,152,154,460,153,1.2244805787e+01,18,1,14,137,7,1.5927769195e+01,
2.6500000000e-01,-1.6609167928e-02,7.9762609619e-03,2.0921733529e-02,1.3257470132e-02,1.9984091446e-01,2.5728838899e-01,3.5448296810e-01,2.7879446121e-01,1.6123914674e+00,1.8472418099e+00,2.1710985091e+00,1.9336170023e+00,-4.9555649941e+00,-1.9624307666e+00,5.2276489647e-01,-2.3323110918e+00,1.9907091070e-01,2.5770928622e-01,3.5659862880e-01,2.7969436005e-01,1.9791000615e+04,4.9468517134e+04,9.8078125866e+04,5.4251127186e+04,1.5111836046e+06,2.7439059779e+06,5.1728998065e+06,3.1720174782e+06,9.2018873844e+01,8.5733724637e+01,1.4518088529e+04,1.6758975376e+01,9.7105418756e+01,-1.2285954659e-03,1.0889492003e+02,8.5733724635e+01,2.5993208462e+02,1.0692916594e+02,1.1515894843e+02,3.2061422344e+01,8.6048808996e+01,4.5344704706e+00,6.8778149581e+01,-2.9710419382e-04,2.6802789934e+01,6.1244280465e+01,1.5147880349e+02,2.5650483002e+01,1.8460234238e+02,1.9668445467e+01,8.5782333861e+01,1.8000000000e-01,3.5037196167e+00,7.0000000000e-02,5.9240172811e-01,0.0000000000e+00,2.9360618707e+03,-1.2856610829e-02,-9.3436618957e-04,1.4934395272e-02,3,152,155,461,153,1.2289538841e+01,18,1,14,137,7,1.5927769195e+01,
2.7000000000e-01,-2.1044436089e-02,6.6288245625e-03,2.0460715459e-02,1.2371647416e-02,1.9512132289e-01,2.5227153382e-01,3.4722079480e-01,2.7343064369e-01,1.6090702059e+00,1.8376889623e+00,2.1626903654e+00,1.9221558859e+00,-4.7759708552e+00,-1.8674056474e+00,8.0839480088e-01,-2.2590134695e+00,1.9426550637e-01,2.5268397947e-01,3.4928775564e-01,2.7431362698e-01,2.0050304353e+04,4.9425919517e+04,9.8148368858e+04,5.4419006564e+04,1.5052536239e+06,2.7127399079e+06,5.1679160391e+06,3.1549482977e+06,9.1900196554e+01,8.4437117408e+01,1.4582243613e+04,1.6835574903e+01,9.7530971684e+01,-1.2339897467e-03,1.0937612407e+02,8.4437117406e+01,2.4428732398e+02,1.0752770996e+02,1.1627246178e+02,3.2063893994e+01,8.5962329052e+01,4.5645740246e+00,6.9208200351e+01,-2.9370707432e-04,2.6578088394e+01,6.0548192486e+01,1.2455843577e+02,2.5627708572e+01,1.8485230013e+02,1.9699588219e+01,8.4300499301e+01,1.8000000000e-01,3.5293779705e+00,7.0000000000e-02,5.9661429366e-01,0.0000000000e+00,2.9360618707e+03,-1.3011470762e-02,-9.7705003034e-04,1.4672856911e-02,3,153,156,464,154,1.2332658194e+01,18,1,14,137,7,1.5927769195e+01,
2.7500000000e-01,-2.6266619708e-02,5.1468194739e-03,1.9974806187e-02,1.1424878513e-02,1.9023767291e-01,2.4733241560e-01,3.4015937980e-01,2.6818565501e-01,1.6038371941e+00,1.8286253014e+00,2.1545050223e+00,1.9110683442e+00,-4.5860581822e+00,-1.7671811280e+00,1.0993678088e+00,-2.1831927587e+00,1.8929317489e-01,2.4773678465e-01,3.4217961099e-01,2.6905242962e-01,2.0162683086e+04,4.9346218774e+04,9.8159981032e+04,5.4532421548e+04,1.4572382992e+06,2.6782191688e+06,5.1569068307e+06,3.1333778001e+06,9.1787891446e+01,8.3224161438e+01,1.4636326427e+04,1.6910870003e+01,9.7949277793e+01,-1.2383941890e-03,1.0978177966e+02,8.3224161436e+01,2.2845361194e+02,1.0805212331e+02,1.1726956610e+02,3.2066461259e+01,8.5876251959e+01,4.5946473737e+00,6.9637819624e+01,-2.9029811448e-04,2.6352468548e+01,5.9982923890e+01,9.9259786786e+01,2.5591863188e+01,1.8450822064e+02,1.9731177035e+01,8.2889391956e+01,1.8000000000e-01,3.5448365340e+00,7.0000000000e-02,5.9915226678e-01,0.0000000000e+00,2.9360618707e+03,-1.3144713225e-02,-1.0156530023e-03,1.4415392839e-02,3,154,156,465,155,1.2385983372e+01,18,1,14,137,7,1.5927769195e+01,
2.8000000000e-01,-3.2304426924e-02,3.5049216210e-03,1.9464768793e-02,1.0409584537e-02,1.8520662880e-01,2.4245912671e-01,3.3328996342e-01,2.6305297268e-01,1.5913440743e+00,1.8200784393e+00,2.1465565811e+00,1.9003663823e+00,-4.4292076809e+00,-1.6611334009e+00,1.4027099563e+00,-2.1050135444e+00,1.8418687692e-01,2.4285580439e-01,3.3526531373e-01,2.6390424310e-01,1.9972170960e+04,4.9230975974e+04,9.8111542633e+04,5.4593205325e+04,1.4047062509e+06,2.6404530392e+06,5.1396855384e+06,3.1076333065e+06,9.1682256552e+01,8.2096088055e+01,1.4680168758e+04,1.6984921206e+01,9.8360673365e+01,-1.2417911645e-03,1.1011062509e+02,8.2096088052e+01,2.1233492205e+02,1.0850186468e+02,1.1815029454e+02,3.2069114414e+01,8.5790546862e+01,4.6246906541e+00,7.0067009344e+01,-2.8686014345e-04,2.6124642613e+01,5.9541071021e+01,7.5275619551e+01,2.5543972011e+01,1.8362353679e+02,1.9763012899e+01,8.1541327008e+01,1.8000000000e-01,3.5500000000e+00,7.0000000000e-02,6.0000000000e-01,0.0000000000e+00,2.9360618707e+03,-1.3256062088e-02,-1.0500503299e-03,1.4163524957e-02,3,154,156,465,155,1.2365256868e+01,18,1,14,137,7,1.5927769195e+01,
2.8500000000e-01,-3.9226923386e-02,1.6735047344e-03,1.8928858007e-02,9.3169462871e-03,1.8007472756e-01,2.3763928868e-01,3.2660433902e-01,2.5802568219e-01,1.5797911587e+00,1.8120799181e+00,2.1388586647e+00,1.8900621369e+00,-4.2878882122e+00,-1.5483703961e+00,1.7262542303e+00,-2.0243551595e+00,1.7895576500e-01,2.3802866036e-01,3.2853654964e-01,2.5886215219e-01,1.9907543461e+04,4.9080987206e+04,9.8002656171e+04,5.4604709198e+04,1.3302712060e+06,2.5995056656e+06,5.1166212361e+06,3.0780557410e+06,9.1583658643e+01,8.1054660805e+01,1.4713543024e+04,1.7057782207e+01,9.8765456706e+01,-1.2441571992e-03,1.1036095336e+02,8.1054660802e+01,1.9583487493e+02,1.0887595017e+02,1.1891409230e+02,3.2071843712e+01,8.5705182936e+01,4.6547039911e+00,7.0495771302e+01,-2.8364319788e-04,2.5913365017e+01,5.9212798727e+01,5.4941873325e+01,2.5485277712e+01,1.8224734098e+02,1.9794915195e+01,8.0248849592e+01,1.8000000000e-01,3.5479823891e+00,7.0000000000e-02,5.9966875046e-01,0.0000000000e+00,2.9360618707e+03,-1.3345564431e-02,-1.0801066712e-03,1.3918903075e-02,3,154,157,466,155,1.2370020276e+01,18,1,14,137,7,1.5927769195e+01,
2.9000000000e-01,-4.7326354516e-02,-3.8257762616e-04,1.8365593503e-02,8.1367668525e-03,1.7488496035e-01,2.3286045473e-01,3.2009480047e-01,2.5309637188e-01,1.5691558131e+00,1.8046653357e+00,2.1314231563e+00,1.8801680943e+00,-4.1366843052e+00,-1.4282035391e+00,2.0711074501e+00,-1.9411819006e+00,1.7368072772e-01,2.3324289644e-01,3.2198551330e-01,2.5391874154e-01,1.9847696555e+04,4.8896796417e+04,9.7893942714e+04,5.4570924820e+04,1.2575181109e+06,2.5554482497e+06,5.0879940801e+06,3.0449854472e+06,9.1492586709e+01,8.0102253492e+01,1.4736108986e+04,1.7129500134e+01,9.9163889632e+01,-1.2454576406e-03,1.1053021246e+02,8.0102253490e+01,1.7881178380e+02,1.0917289084e+02,1.1955975904e+02,3.2074639344e+01,8.5620129227e+01,4.6846874995e+00,7.0924107136e+01,-2.8077349899e-04,2.5728103252e+01,5.8975017963e+01,3.9182976116e+01,2.5418323357e+01,1.8043306104e+02,1.9826721207e+01,7.9004875271e+01,1.8000000000e-01,3.5419344172e+00,7.0000000000e-02,5.9867579983e-01,0.0000000000e+00,2.9360618707e+03,-1.3413411486e-02,-1.1056727554e-03,1.3683218683e-02,3,154,157,466,155,1.2430700855e+01,18,1,14,137,7,1.5927769195e+01,
2.9500000000e-01,-5.7097417885e-02,-2.7079349995e-03,1.7773443086e-02,6.8574017464e-03,1.6961332734e-01,2.2811015983e-01,3.1375409247e-01,2.4825706027e-01,1.5570662370e+00,1.7978741898e+00,2.1242611686e+00,1.8706965910e+00,-3.9886245242e+00,-1.2995385127e+00,2.4427788088e+00,-1.8556036244e+00,1.6836769916e-01,2.2848604210e-01,3.1560485388e-01,2.4906601655e-01,1.9765765409e+04,4.8678210330e+04,9.7892538992e+04,5.4495253107e+04,1.1866724522e+06,2.5083576189e+06,5.0540807040e+06,3.0087385647e+06,9.1409534130e+01,7.9242106275e+01,1.4747381460e+04,1.7200115922e+01,9.9556199564e+01,-1.2456434247e-03,1.1061476321e+02,7.9242106273e+01,1.6107444708e+02,1.0939048220e+02,1.2008529832e+02,3.2077491369e+01,8.5535354484e+01,4.7146412830e+00,7.1352018328e+01,-2.7810643334e-04,2.5558010515e+01,5.8809049882e+01,2.6281214213e+01,2.5345182258e+01,1.7824174634e+02,1.9858288330e+01,7.7802792728e+01,1.8000000000e-01,3.5318706542e+00,7.0000000000e-02,5.9702354024e-01,0.0000000000e+00,2.9360618707e+03,-1.3459811424e-02,-1.1265874465e-03,1.3458102835e-02,3,154,157,466,155,1.2349630251e+01,18,1,14,137,7,1.5927769195e+01,
3.0000000000e-01,-6.7789655264e-02,-5.3579884782e-03,1.7150293531e-02,5.4658198306e-03,1.6420349631e-01,2.2337556995e-01,3.0757532866e-01,2.4349919389e-01,1.5440569074e+00,1.7917531698e+00,2.1173838008e+00,1.8616592906e+00,-3.8339181426e+00,-1.1610157019e+00,2.8586203453e+00,-1.7677706868e+00,1.6299098360e-01,2.2374527731e-01,3.0938761514e-01,2.4429539332e-01,1.9656586892e+04,4.8424692005e+04,9.7836228600e+04,5.4380063501e+04,1.1173979982e+06,2.4582583711e+06,5.0151681589e+06,2.9695970468e+06,9.1335110472e+01,7.8478706235e+01,1.4746682817e+04,1.7269664776e+01,9.9942582092e+01,-1.2446463188e-03,1.1060952294e+02,7.8478706233e+01,1.4237644800e+02,1.0952549089e+02,1.2048764131e+02,3.2080389651e+01,8.5450826939e+01,4.7445654342e+00,7.1779506203e+01,-2.7555138940e-04,2.5396290470e+01,5.8703227280e+01,1.5167604998e+01,2.5267195990e+01,1.7573330669e+02,1.9889495055e+01,7.6636548436e+01,1.8000000000e-01,3.5178153447e+00,7.0000000000e-02,5.9471595211e-01,0.0000000000e+00,2.9360618707e+03,-1.3484964674e-02,-1.1426443410e-03,1.3318393900e-02,3,153,157,465,155,1.2346285376e+01,18,1,14,137,7,1.5927769195e+01,
3.0500000000e-01,-7.5860478180e-02,-8.3745875607e-03,1.6493667167e-02,3.9478869561e-03,1.5877277926e-01,2.1864328155e-01,3.0155194632e-01,2.3881375558e-01,1.5320757393e+00,1.7863552805e+00,2.1107990748e+00,1.8530666706e+00,-3.6733318473e+00,-1.0111296884e+00,3.3520762991e+00,-1.6779666553e+00,1.5756898076e-01,2.1900723282e-01,3.0332717475e-01,2.3959780049e-01,1.9517181909e+04,4.8134611390e+04,9.7707813155e+04,5.4226396537e+04,1.0493511582e+06,2.4051932444e+06,4.9714124747e+06,2.9278021419e+06,9.1270055820e+01,7.7817898557e+01,1.4733132617e+04,1.7338176701e+01,1.0032320389e+02,-1.2423778789e-03,1.1050788780e+02,7.7817898556e+01,1.2241754539e+02,1.0957356704e+02,1.2076235901e+02,3.2083323747e+01,8.5366514020e+01,4.7744600347e+00,7.2206571924e+01,-2.7305046363e-04,2.5238600073e+01,5.8650162248e+01,5.2395435146e+00,2.5185249502e+01,1.7296151381e+02,1.9920239615e+01,7.5500699254e+01,1.8000000000e-01,3.4998023491e+00,7.0000000000e-02,5.9175859463e-01,0.0000000000e+00,2.9360618707e+03,-1.3489306091e-02,-1.1535672618e-03,1.3332673201e-02,3,153,157,464,154,1.2272369339e+01,18,1,14,137,7,1.5927769195e+01,
3.1000000000e-01,-7.9971337908e-02,-1.1755064841e-02,1.5801119644e-02,2.2887513452e-03,1.5345066143e-01,2.1390027139e-01,2.9567763535e-01,2.3419147088e-01,1.5210766561e+00,1.7817424148e+00,2.1045164348e+00,1.8449273064e+00,-3.5277736471e+00,-8.4793832457e-01,3.9343885914e+00,-1.5866663245e+00,1.5227605894e-01,2.1425892168e-01,2.9741718244e-01,2.3496388419e-01,1.9296572099e+04,4.7806366006e+04,9.7510387055e+04,5.4033526858e+04,9.8229242376e+05,2.3492285518e+06,4.9230865446e+06,2.8835456162e+06,9.1215120897e+01,7.7267406245e+01,1.4705578854e+04,1.7405677052e+01,1.0069820584e+02,-1.2387225658e-03,1.1030121701e+02,7.7267406245e+01,1.0083199728e+02,1.0952881742e+02,1.2090331201e+02,3.2086282787e+01,8.5282381980e+01,4.8043251542e+00,7.2633216489e+01,-2.7053348901e-04,2.5079676430e+01,5.8641010022e+01,-6.0354345326e-07,2.5100348231e+01,1.6997293786e+02,1.9950437604e+01,7.4390427729e+01,1.8000000000e-01,3.4778750624e+00,7.0000000000e-02,5.8815859233e-01,0.0000000000e+00,2.9360618707e+03,-1.3473553576e-02,-1.1590273713e-03,1.3333663815e-02,3,153,156,463,154,1.2255233544e+01,18,1,14,137,7,1.5927769195e+01,
3.1500000000e-01,-8.1782526206e-02,-1.5468938848e-02,1.5068192190e-02,4.7270787540e-04,1.4833484463e-01,2.0913538191e-01,2.8994629405e-01,2.2962290267e-01,1.5110211794e+00,1.7779886297e+00,2.0985419397e+00,1.8372477237e+00,-3.3754242317e+00,-6.6866297211e-01,4.6055852605e+00,-1.4942812823e+00,1.4721005063e-01,2.0948918660e-01,2.9165149253e-01,2.3038411610e-01,1.9057039988e+04,4.7436491586e+04,9.7238097443e+04,5.3799752011e+04,9.1579656146e+05,2.2903406942e+06,4.8702923417e+06,2.8369838297e+06,9.1171097161e+01,7.6837026422e+01,1.4662557991e+04,1.7472187101e+01,1.0106770611e+02,-1.2335337423e-03,1.0997853311e+02,7.6837026430e+01,7.7169928968e+01,1.0938364979e+02,1.2090226464e+02,3.2089255319e+01,8.5198395446e+01,4.8341608506e+00,7.3059440723e+01,-2.6772868947e-04,2.4899134702e+01,5.8641008681e+01,-1.7925553303e-06,2.5016065531e+01,1.6682135567e+02,1.9980020911e+01,7.3301529689e+01,1.8000000000e-01,3.4520863092e+00,7.0000000000e-02,5.8392461793e-01,0.0000000000e+00,2.9360618707e+03,-1.3446694074e-02,-1.1586549969e-03,1.3321329111e-02,3,153,155,462,154,1.2264054975e+01,18,1,14,137,7,1.5927769195e+01,
3.2000000000e-01,-8.2588067301e-02,-1.9480641901e-02,1.4292543969e-02,-1.5191013302e-03,1.4346424647e-01,2.0434044738e-01,2.8435191869e-01,2.2509782236e-01,1.5018615611e+00,1.7751826239e+00,2.0928798996e+00,1.8300318407e+00,-3.2075681537e+00,-4.7015583076e-01,5.3969363818e+00,-1.4012831301e+00,1.4239549975e-01,2.0468981959e-01,2.8602409137e-01,2.2584821954e-01,1.8799178348e+04,4.7020732362e+04,9.6886253408e+04,5.3521978990e+04,8.4951667552e+05,2.2285066642e+06,4.8131335869e+06,2.7882310019e+06,9.1138993954e+01,7.6539219862e+01,1.4602234556e+04,1.7537724580e+01,1.0143180322e+02,-1.2266276239e-03,1.0952606889e+02,7.6539219916e+01,5.0903694211e+01,1.0912829109e+02,1.2074841893e+02,3.2092229112e+01,8.5114516854e+01,4.8639671688e+00,7.3485245269e+01,-2.6456966778e-04,2.4691994728e+01,5.8641007362e+01,-3.4435021006e-06,2.4933383507e+01,1.6356937191e+02,2.0008941490e+01,7.2230413480e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.3413159189e-02,-1.1519936290e-03,1.3295480864e-02,3,153,154,460,153,1.2215253922e+01,18,1,14,137,7,1.5927769195e+01,
3.2500000000e-01,-8.2977109366e-02,-2.3758091461e-02,1.3467532735e-02,-3.7153806639e-03,1.3884635594e-01,1.9951116271e-01,2.7888854450e-01,2.2060291832e-01,1.4935335493e+00,1.7734305180e+00,2.0875308555e+00,1.8232815315e+00,-3.0367188832e+00,-2.4864675362e-01,6.3325128209e+00,-1.3082278397e+00,1.3783293821e-01,1.9985644858e-01,2.8052901246e-01,2.2134298268e-01,1.8517134910e+04,4.6554091527e+04,9.6443546722e+04,5.3197000142e+04,7.8330472039e+05,2.1637444503e+06,4.7515820964e+06,2.7373839336e+06,9.1120023173e+01,7.6389638319e+01,1.4522214255e+04,1.7602304246e+01,1.0179057915e+02,-1.2177645842e-03,1.0892586561e+02,7.6389639572e+01,2.1321880595e+01,1.0875035880e+02,1.2042788113e+02,3.2095190929e+01,8.5030705770e+01,4.8937441402e+00,7.3910630574e+01,-2.6106307659e-04,2.4458755529e+01,5.8641006069e+01,-5.4696777989e-06,2.4852340967e+01,1.6026488812e+02,2.0037169963e+01,7.1174112702e+01,1.8000000000e-01,3.3891820660e+00,7.0000000000e-02,5.7359705561e-01,0.0000000000e+00,2.9360618707e+03,-1.3369057997e-02,-1.1384628682e-03,1.3255737383e-02,3,152,154,459,153,1.2173367761e+01,18,1,14,137,7,1.5927769195e+01,
3.3000000000e-01,-8.3194978103e-02,-2.8275805070e-02,1.2588634828e-02,-6.1663721392e-03,1.3447580147e-01,1.9464751124e-01,2.7355015461e-01,2.1611743671e-01,1.4859317323e+00,1.7727965282e+00,2.0858402171e+00,1.8169380431e+00,-2.8804815984e+00,-4.9154278545e-02,7.3174860487e+00,-1.2551212981e+00,1.3351622175e-01,1.9498896023e-01,2.7516024467e-01,2.1684796438e-01,1.8196354829e+04,4.5973005363e+04,9.5714134012e+04,5.2728267926e+04,7.1646328782e+05,2.0955688978e+06,4.6823305033e+06,2.6828285771e+06,9.1137602356e+01,7.6375462160e+01,1.4380917738e+04,1.7665938427e+01,1.0214410237e+02,-1.2027865140e-03,1.0786605165e+02,7.6375462160e+01,-5.4913464349e-06,1.0826126380e+02,1.1992678850e+02,3.2098126268e+01,8.4946918068e+01,4.9234917814e+00,7.4335596878e+01,-2.5721640702e-04,2.4199979001e+01,5.8641004804e+01,-7.8599202511e-06,2.4772955831e+01,1.5694290465e+02,2.0064690848e+01,7.0130258227e+01,1.8000000000e-01,3.3522181178e+00,7.0000000000e-02,5.6752834770e-01,0.0000000000e+00,2.9360618707e+03,-1.3308033179e-02,-1.1173600651e-03,1.3200402262e-02,3,152,153,457,152,1.2140498384e+01,18,1,14,137,7,1.5927769195e+01,
3.3500000000e-01,-8.3341464237e-02,-3.3009765600e-02,1.1649322662e-02,-8.9576446090e-03,1.3034245471e-01,1.8975347536e-01,2.6833056481e-01,2.1160806002e-01,1.4787610942e+00,1.7728445476e+00,2.1093868253e+00,1.8106971852e+00,-2.7423934934e+00,5.0676336657e-02,7.6714295031e+00,-1.2433417408e+00,1.2943462516e-01,1.9009120261e-01,2.6991162691e-01,2.1233027194e-01,1.7828199845e+04,4.5044810351e+04,9.4091059990e+04,5.1785530430e+04,6.6075582730e+05,2.0249054172e+06,4.5944134069e+06,2.6184451969e+06,9.1241503660e+01,7.6375456306e+01,1.4100875433e+04,1.7728637535e+01,1.0249243075e+02,-1.1739462995e-03,1.0576555582e+02,7.6375456306e+01,-2.6845422022e-05,1.0776273084e+02,1.1928941090e+02,3.2101021158e+01,8.4863108321e+01,4.9532100933e+00,7.4760144190e+01,-2.5303797060e-04,2.3916288560e+01,5.8641003573e+01,-1.0605065490e-05,2.4695230787e+01,1.5362885275e+02,2.0091498845e+01,6.9097017482e+01,1.8000000000e-01,3.3116954218e+00,7.0000000000e-02,5.6087536775e-01,0.0000000000e+00,2.9360618707e+03,-1.3230219097e-02,-1.0890372861e-03,1.3123155170e-02,3,149,150,449,149,1.1920057378e+01,18,1,14,137,7,1.5927769195e+01,
3.4000000000e-01,-8.3456925119e-02,-3.7926974972e-02,1.0641671200e-02,-1.2220270084e-02,1.2643467700e-01,1.8483634205e-01,2.6322331609e-01,2.0702618431e-01,1.4722734171e+00,1.7732905461e+00,2.1319790327e+00,1.8045074305e+00,-2.5997417580e+00,1.1713365862e-01,7.6001479242e+00,-1.2332697102e+00,1.2557608880e-01,1.8517036849e-01,2.6477672859e-01,2.0774159428e-01,1.7442510314e+04,4.3892376078e+04,9.1946395508e+04,5.0548698673e+04,6.2168837589e+05,1.9543912668e+06,4.4940229404e+06,2.5473096713e+06,9.1391007253e+01,7.6375450751e+01,1.3740574136e+04,1.7790410525e+01,1.0283561403e+02,-1.1370925143e-03,1.0306306638e+02,7.6375450751e+01,-5.6265979293e-05,1.0726700079e+02,1.1858240592e+02,3.2103866975e+01,8.4779244029e+01,4.9828990623e+00,7.5184272319e+01,-2.4853687925e-04,2.3608367644e+01,5.8641002378e+01,-1.3695582043e-05,2.4619157493e+01,1.5034106968e+02,2.0117596055e+01,6.8073020378e+01,1.8000000000e-01,3.2677116006e+00,7.0000000000e-02,5.5365414338e-01,0.0000000000e+00,2.9360618707e+03,-1.3134423972e-02,-1.0561528507e-03,1.3023662020e-02,3,146,147,440,146,1.1720340579e+01,18,1,14,137,7,1.5927769195e+01,
3.4500000000e-01,-8.3557804899e-02,-4.2961181731e-02,9.5567236509e-03,-1.6127667639e-02,1.2274059214e-01,1.7990608654e-01,2.5822154380e-01,2.0231232020e-01,1.4664377381e+00,1.7740133444e+00,2.1520574971e+00,1.7983723687e+00,-2.4729354976e+00,1.6498047387e-01,7.1517526059e+00,-1.2217286442e+00,1.2192869394e-01,1.8023634076e-01,2.5974872094e-01,2.0302236657e-01,1.7048721978e+04,4.2626796454e+04,8.9555368736e+04,4.9160399179e+04,5.9738039675e+05,1.8843397875e+06,4.3860372638e+06,2.4720748721e+06,9.1565105844e+01,7.6375445552e+01,1.3340102184e+04,1.7851265289e+01,1.0317369605e+02,-1.0962338964e-03,1.0005927142e+02,7.6375445552e+01,-8.9744152953e-05,1.0677428830e+02,1.1784171387e+02,3.2106659428e+01,8.4695308236e+01,5.0125586663e+00,7.5607980947e+01,-2.4372302328e-04,2.3276958063e+01,5.8641001222e+01,-1.7121229418e-05,2.4544719686e+01,1.4709263710e+02,2.0142989902e+01,6.7057283417e+01,1.8000000000e-01,3.2203726152e+00,7.0000000000e-02,5.4588207116e-01,0.0000000000e+00,2.9360618707e+03,-1.3022192454e-02,-1.0207364473e-03,1.2918594586e-02,3,143,144,430,143,1.1769833941e+01,18,1,14,137,7,1.5927769195e+01,
3.5000000000e-01,-8.3650523669e-02,-4.7984220539e-02,8.3841262762e-03,-2.0862186220e-02,1.1924857573e-01,1.7497577002e-01,2.5331786124e-01,1.9741348532e-01,1.4612358174e+00,1.7749482542e+00,2.1692547080e+00,1.7922972499e+00,-2.4665180198e+00,2.0434204446e-01,6.4166618611e+00,-1.2095566375e+00,1.1848085539e-01,1.7530206028e-01,2.5482024678e-01,1.9811856488e-01,1.6656375494e+04,4.1298869316e+04,8.7034350901e+04,4.7688694816e+04,5.8312042989e+05,1.8144093314e+06,4.2726733545e+06,2.3941325653e+06,9.1753830084e+01,7.6375440737e+01,1.2917926312e+04,1.7911208966e+01,1.0350671648e+02,-1.0532170284e-03,9.6892683222e+01,7.6375440737e+01,-1.2543438640e-04,1.0628469456e+02,1.1708600120e+02,3.2109396502e+01,8.4611292825e+01,5.0421888786e+00,7.6031269695e+01,-2.3860704745e-04,2.2922858212e+01,5.8641000108e+01,-2.0871004918e-05,2.4471895485e+01,1.4389274673e+02,2.0167691581e+01,6.6049138438e+01,1.8000000000e-01,3.1697925094e+00,7.0000000000e-02,5.3757787467e-01,0.0000000000e+00,2.9360618707e+03,-1.2895473756e-02,-9.8382032101e-04,1.2803176253e-02,3,140,141,421,140,1.1322208596e+01,18,1,14,137,7,1.5927769195e+01,
3.5500000000e-01,-8.3737937242e-02,-5.2840773014e-02,7.1118829743e-03,-2.6549186843e-02,1.1594744153e-01,1.7006215515e-01,2.4850426268e-01,1.9231248333e-01,1.4566435536e+00,1.7760733101e+00,2.1839035672e+00,1.7862807739e+00,-2.4596388433e+00,2.4197221346e-01,5.7146218592e+00,-1.1983854850e+00,1.1522146914e-01,1.7038414228e-01,2.4998331733e-01,1.9301019177e-01,1.6267194765e+04,3.9924059902e+04,8.4417183473e+04,4.6158423693e+04,5.7280861462e+05,1.7441039538e+06,4.1547011969e+06,2.3140912066e+06,9.1953842551e+01,7.6375436325e+01,1.2480254040e+04,1.7970248201e+01,1.0383471223e+02,-1.0086625749e-03,9.3609862138e+01,7.6375436325e+01,-1.6271643869e-04,1.0579826181e+02,1.1632495485e+02,3.2112077356e+01,8.4527194279e+01,5.0717896707e+00,7.6454138153e+01,-2.3320032533e-04,2.2546921150e+01,5.8640999041e+01,-2.4933154950e-05,2.4400659095e+01,1.4074771473e+02,2.0191714904e+01,6.5048169088e+01,1.8000000000e-01,3.1160931350e+00,7.0000000000e-02,5.2876155947e-01,0.0000000000e+00,2.9360618707e+03,-1.2755727356e-02,-9.4587809068e-04,1.2677010120e-02,3,137,137,411,137,1.1246578137e+01,18,1,14,137,7,1.5927769195e+01,
3.6000000000e-01,-8.3821113329e-02,-5.7396355693e-02,5.7262618058e-03,-3.3234499353e-02,1.1282650609e-01,1.6518502811e-01,2.4377208520e-01,1.8704360194e-01,1.4526312301e+00,1.7773896405e+00,2.1965613559e+00,1.7803155978e+00,-2.4524904597e+00,2.8094861427e-01,5.2661035963e+00,-1.1889684413e+00,1.1213995261e-01,1.6550217244e-01,2.4522927765e-01,1.8772904103e-01,1.5879792022e+04,3.8504417110e+04,8.1701055318e+04,4.4576211021e+04,5.6105528600e+05,1.6731001783e+06,4.0322127534e+06,2.2321991051e+06,9.2164778492e+01,7.6375432330e+01,1.2028275174e+04,1.8028389351e+01,1.0415771862e+02,-9.6268943239e-04,9.0219732479e+01,7.6375432330e+01,-2.0147146782e-04,1.0531500172e+02,1.1556359393e+02,3.2114701766e+01,8.4443011472e+01,5.1013610131e+00,7.6876585901e+01,-2.2751493187e-04,2.2150052543e+01,5.8640998022e+01,-2.9295204161e-05,2.4330982070e+01,1.3766173516e+02,2.0215075445e+01,6.4054156109e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2604065592e-02,-9.0705617608e-04,1.2541952387e-02,3,134,134,402,134,1.0872798300e+01,18,1,14,137,7,1.5927769195e+01,
3.6500000000e-01,-8.3900621411e-02,-6.1564005118e-02,4.2123123712e-03,-4.1033344337e-02,1.0987560631e-01,1.6036564646e-01,2.3911207565e-01,1.8166469355e-01,1.4491697363e+00,1.7789054455e+00,2.2077076774e+00,1.7743959117e+00,-2.4449512723e+00,3.2149508643e-01,5.1073327418e+00,-1.1804786923e+00,1.0922625123e-01,1.6067721682e-01,2.4054889108e-01,1.8233312733e-01,1.5460851695e+04,3.7041335993e+04,7.8879524301e+04,4.2948978805e+04,5.4476509467e+05,1.6013279441e+06,3.9052098687e+06,2.1486851217e+06,9.2386680856e+01,7.6375428766e+01,1.1562624207e+04,1.8085638638e+01,1.0447577021e+02,-9.1536096734e-04,8.6727053355e+01,7.6375428766e+01,-2.4163596213e-04,1.0483491016e+02,1.1480451112e+02,3.2117269821e+01,8.4358744511e+01,5.1309028762e+00,7.7298612517e+01,-2.2156361433e-04,2.1733208482e+01,5.8640997054e+01,-3.3943990021e-05,2.4262834236e+01,1.3463743951e+02,2.0237789900e+01,6.3067031378e+01,1.8000000000e-01,2.9998612494e+00,7.0000000000e-02,5.0967871258e-01,0.0000000000e+00,2.9360618707e+03,-1.2441368414e-02,-8.6739276557e-04,1.2398973450e-02,3,131,131,393,131,1.0688372973e+01,18,1,14,137,7,1.5927769195e+01,
3.7000000000e-01,-8.3976871101e-02,-6.5311069398e-02,2.5539281973e-03,-5.0402754968e-02,1.0708509614e-01,1.5562491350e-01,2.3451456471e-01,1.7621027688e-01,1.4462319371e+00,1.7806258727e+00,2.2176613144e+00,1.7685155134e+00,-2.4354136322e+00,3.6257243513e-01,4.9662225618e+00,-1.1725972763e+00,1.0647083069e-01,1.5593010557e-01,2.3593252927e-01,1.7685806608e-01,1.5041196525e+04,3.5539241670e+04,7.5958302652e+04,4.1281555440e+04,5.2264315012e+05,1.5289340797e+06,3.7739055441e+06,2.0637316318e+06,9.2619051714e+01,7.6375425647e+01,1.1084960293e+04,1.8142002270e+01,1.0478890150e+02,-8.6684301262e-04,8.3144269462e+01,7.6375425647e+01,-2.8304383879e-04,1.0435797483e+02,1.1404903785e+02,3.2119781772e+01,8.4274394145e+01,5.1604152305e+00,7.7720217579e+01,-2.1535976154e-04,2.1297393181e+01,5.8640996141e+01,-3.8865699196e-05,2.4196184376e+01,1.3167631220e+02,2.0259875623e+01,6.2086840066e+01,1.8000000000e-01,2.9376087510e+00,7.0000000000e-02,4.9945815315e-01,0.0000000000e+00,2.9360618707e+03,-1.2268330602e-02,-8.2692445670e-04,1.2248250557e-02,3,127,127,381,127,1.0430270861e+01,18,1,14,137,7,1.5927769195e+01,
3.7500000000e-01,-8.4049339301e-02,-6.8640797761e-02,7.3417257205e-04,-6.1773044976e-02,1.0444583531e-01,1.5098205806e-01,2.2996958464e-01,1.7067080042e-01,1.4437965092e+00,1.7825511753e+00,2.2266045295e+00,1.7626734846e+00,-2.4304164716e+00,4.0336864250e-01,4.7819817546e+00,-1.1649386027e+00,1.0386466088e-01,1.5128004726e-01,2.3137027040e-01,1.7129906092e-01,1.4624446874e+04,3.4005599421e+04,7.2951350539e+04,3.9583410630e+04,4.9553636864e+05,1.4561836069e+06,3.6386745232e+06,1.9776082706e+06,9.2860745113e+01,7.6375422983e+01,1.0597903111e+04,1.8197486533e+01,1.0509714741e+02,-8.1739745303e-04,7.9491030070e+01,7.6375422983e+01,-3.2543290785e-04,1.0388417925e+02,1.1329785003e+02,3.2122237958e+01,8.4189961445e+01,5.1898980471e+00,7.8141400672e+01,-2.0891737164e-04,2.0843656557e+01,5.8640995285e+01,-4.4045904628e-05,2.4131000732e+01,1.2877899896e+02,2.0281350281e+01,6.1113709961e+01,1.8000000000e-01,2.8727963350e+00,7.0000000000e-02,4.8881730874e-01,0.0000000000e+00,2.9360618707e+03,-1.2085766903e-02,-7.8572939423e-04,1.2088973605e-02,3,124,124,372,124,1.0246016792e+01,18,1,14,137,7,1.5927769195e+01,
3.8000000000e-01,-8.4118520157e-02,-7.1567320674e-02,-1.2673537152e-03,-7.2511684823e-02,1.0194917334e-01,1.4645425625e-01,2.2546632015e-01,1.6504240240e-01,1.4418435805e+00,1.7846785919e+00,2.2346570050e+00,1.7568745595e+00,-2.4173898175e+00,4.4346326792e-01,4.6670201243e+00,-1.1553532073e+00,1.0139919841e-01,1.4674419399e-01,2.2685139245e-01,1.6564975368e-01,1.4211866814e+04,3.2449669201e+04,6.9878160517e+04,3.7866577758e+04,4.6679202274e+05,1.3833742032e+06,3.5000226066e+06,1.8906415455e+06,9.3110280880e+01,7.6375420781e+01,1.0104634303e+04,1.8252097855e+01,1.0540054364e+02,-7.6734236793e-04,7.5791199525e+01,7.6375420781e+01,-3.6848475569e-04,1.0341350485e+02,1.1255128289e+02,3.2124638755e+01,8.4105447649e+01,5.2193512971e+00,7.8562161386e+01,-2.0225101839e-04,2.0373091700e+01,5.8640994487e+01,-4.9469603084e-05,2.4067251367e+01,1.2594553572e+02,2.0302231602e+01,6.0147826954e+01,1.8000000000e-01,2.8055801403e+00,7.0000000000e-02,4.7778181408e-01,0.0000000000e+00,2.9360618707e+03,-1.1894292059e-02,-7.4392110101e-04,1.1920833427e-02,3,120,121,362,120,1.0025904234e+01,18,1,14,137,7,1.5927769195e+01,
3.8500000000e-01,-8.4184563778e-02,-7.4112172601e-02,-3.4801341265e-03,-7.8659129747e-02,9.9586932627e-02,1.4205662856e-01,2.2099087797e-01,1.5943955482e-01,1.4403574443e+00,1.7870039414e+00,2.2430857852e+00,1.7511301938e+00,-2.3860420587e+00,4.8260106112e-01,4.6244105118e+00,-1.1430747249e+00,9.9066368675e-02,1.4233768373e-01,2.2236232457e-01,1.6001900351e-01,1.3804919398e+04,3.0880877803e+04,6.6759911112e+04,3.6143843364e+04,4.3747205426e+05,1.3107928511e+06,3.3585330383e+06,1.8031866781e+06,9.3366138230e+01,7.6375419047e+01,9.6083602148e+03,1.8305842844e+01,1.0569912691e+02,-7.1699830449e-04,7.2068827461e+01,7.6375419047e+01,-4.1187848515e-04,1.0294593205e+02,1.1180949468e+02,3.2126984563e+01,8.4020854075e+01,5.2487749522e+00,7.8982499318e+01,-1.9537581603e-04,1.9886832242e+01,5.8640993751e+01,-5.5121253170e-05,2.4004904431e+01,1.2317551829e+02,2.0322537197e+01,5.9189415693e+01,1.8000000000e-01,2.7361220965e+00,7.0000000000e-02,4.6637825465e-01,0.0000000000e+00,2.9360618707e+03,-1.1694411991e-02,-7.0162732127e-04,1.1743699835e-02,3,117,117,351,117,9.8251041660e+00,18,1,14,137,7,1.5927769195e+01,
3.9000000000e-01,-8.4247475301e-02,-7.6304459717e-02,-5.9571706451e-03,-8.1281766092e-02,9.7351389429e-02,1.3780195632e-01,2.1652173244e-01,1.5401021245e-01,1.4393238133e+00,1.7895222085e+00,2.2505877867e+00,1.7454566185e+00,-2.3483880950e+00,5.2076346405e-01,4.5753720026e+00,-1.1268418307e+00,9.6858547206e-02,1.3807334813e-01,2.1788218948e-01,1.5455873063e-01,1.3402850557e+04,2.9308116616e+04,6.3617851620e+04,3.4426314002e+04,4.0839180142e+05,1.2387150415e+06,3.2148432671e+06,1.7155850672e+06,9.3626847113e+01,7.6375417782e+01,9.1121216050e+03,1.8358728326e+01,1.0599293515e+02,-6.6666924840e-04,6.8346721509e+01,7.6375417782e+01,-4.5530975171e-04,1.0248144077e+02,1.1107255177e+02,3.2129275789e+01,8.3936182077e+01,5.2781689848e+00,7.9402414069e+01,-1.8830738290e-04,1.9386049624e+01,5.8640993079e+01,-6.0984813897e-05,2.3943928353e+01,1.2046822811e+02,2.0342284429e+01,5.8238724504e+01,1.8000000000e-01,2.6645895342e+00,7.0000000000e-02,4.5463410263e-01,0.0000000000e+00,2.9360618707e+03,-1.1486478589e-02,-6.5898202906e-04,1.1557940726e-02,3,114,114,342,114,9.6116875760e+00,18,1,14,137,7,1.5927769195e+01,
3.9500000000e-01,-8.4307237533e-02,-7.8174913465e-02,-8.7889518110e-03,-8.2359822419e-02,9.5235255477e-02,1.3370032033e-01,2.1202397044e-01,1.4882618425e-01,1.4387292147e+00,1.7922292221e+00,2.2571477991e+00,1.7398780769e+00,-2.3031087411e+00,5.5818194885e-01,4.5762538235e+00,-1.1057826210e+00,9.4768540553e-02,1.3396138791e-01,2.1337674937e-01,1.4934419690e-01,1.2234851498e+04,2.7739512760e+04,6.0470915262e+04,3.2726563492e+04,3.8008290887e+05,1.1673829358e+06,3.0695968292e+06,1.6282269712e+06,9.3891116758e+01,7.6375416985e+01,8.6186549859e+03,1.8410761353e+01,1.0628200752e+02,-6.1662875755e-04,6.4645407254e+01,7.6375416985e+01,-4.9850463344e-04,1.0202001079e+02,1.1034047284e+02,3.2131512844e+01,8.3851433023e+01,5.3075333676e+00,7.9821905251e+01,-1.8106180379e-04,1.8871950272e+01,5.8640992472e+01,-6.7043783863e-05,2.3884291972e+01,1.1782272535e+02,2.0361490323e+01,5.7296013781e+01,1.8000000000e-01,2.5911547815e+00,7.0000000000e-02,4.4257765069e-01,0.0000000000e+00,2.9360618707e+03,-1.1270928462e-02,-6.1611026299e-04,1.1364041580e-02,3,110,110,330,110,9.3769299400e+00,18,1,14,137,7,1.5927769195e+01,
4.0000000000e-01,-8.4363996718e-02,-7.9744355460e-02,-1.2118406658e-02,-8.2836759211e-02,9.3231658408e-02,1.2975901323e-01,2.0744576192e-01,1.4390650001e-01,1.4385635995e+00,1.7951215008e+00,2.2627478112e+00,1.7344188430e+00,-2.3074490116e+00,5.9496836420e-01,4.5226497473e+00,-1.0799781512e+00,9.2789567049e-02,1.3000923464e-01,2.0879469157e-01,1.4439533477e-01,1.1083773982e+04,2.6182365212e+04,5.7336113433e+04,3.1051028381e+04,3.5185344497e+05,1.0970319616e+06,2.9234391573e+06,1.5414142409e+06,9.4157779075e+01,7.6375416651e+01,8.1304042150e+03,1.8461949215e+01,1.0656638453e+02,-5.6712112114e-04,6.0983215186e+01,7.6375416651e+01,-5.4121847370e-04,1.0156162185e+02,1.0961325192e+02,3.2133696140e+01,8.3766608284e+01,5.3368680736e+00,8.0240972480e+01,-1.7365559121e-04,1.8345772695e+01,5.8640991933e+01,-7.3281241096e-05,2.3825964636e+01,1.1523791772e+02,2.0380171507e+01,5.6361547163e+01,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.1102850138e-02,-5.7312869729e-04,1.1162368919e-02,3,107,107,321,107,9.1707664220e+00,18,1,14,137,7,1.5927769195e+01,
4.0500000000e-01,-8.4417795201e-02,-8.1019649884e-02,-1.6138903949e-02,-8.3083362053e-02,9.1334122443e-02,1.2598298393e-01,2.0272251986e-01,1.3924898495e-01,1.4389113195e+00,1.7981967790e+00,2.2673689994e+00,1.7291002355e+00,-2.3025405290e+00,6.3153487061e-01,4.5413078505e+00,-1.0495752810e+00,9.0915237553e-02,1.2622197267e-01,2.0407216354e-01,1.3971012507e-01,9.9892631156e+03,2.4643218626e+04,5.4228740250e+04,2.9401455817e+04,3.2379364664e+05,1.0278752254e+06,2.7770091148e+06,1.4553776721e+06,9.4425905669e+01,7.6375416775e+01,7.6495105276e+03,1.8512299438e+01,1.0684610799e+02,-5.1836036297e-04,5.7376205935e+01,7.6375416775e+01,-5.8323687887e-04,1.0110625374e+02,1.0889087030e+02,3.2135826088e+01,8.3681709226e+01,5.3661730766e+00,8.0659615380e+01,-1.6610564559e-04,1.7808784500e+01,5.8640991462e+01,-7.9679883584e-05,2.3768916262e+01,1.1271261126e+02,2.0398344170e+01,5.5435584947e+01,1.8000000000e-01,2.4392905044e+00,7.0000000000e-02,4.1764470968e-01,0.0000000000e+00,2.9360618707e+03,-1.0984328602e-02,-5.3013584481e-04,1.0953271347e-02,3,103,104,311,103,9.0042496560e+00,18,1,14,137,7,1.5927769195e+01,
4.1000000000e-01,-8.4468823718e-02,-8.2009190016e-02,-2.1058113898e-02,-8.3240616506e-02,8.9536549388e-02,1.2237535648e-01,1.9779613982e-01,1.3484397466e-01,1.4400649481e+00,1.8014553953e+00,2.2709923202e+00,1.7239479191e+00,-2.2871724593e+00,6.6817846117e-01,4.4864796348e+00,-1.0140589213e+00,8.9139536334e-02,1.2260288303e-01,1.9914933565e-01,1.3527891482e-01,8.9615892076e+03,2.3128174491e+04,5.1162738868e+04,2.7783167158e+04,2.9556300650e+05,9.6009832995e+05,2.6309351051e+06,1.3704202156e+06,9.4694846647e+01,7.6375417347e+01,7.1778685688e+03,1.8561819780e+01,1.0712122100e+02,-4.7053584472e-04,5.3838590546e+01,7.6375417347e+01,-6.2437011572e-04,1.0065388634e+02,1.0817330279e+02,3.2137903096e+01,8.3596737210e+01,5.3954483508e+00,8.1077833583e+01,-1.5842921460e-04,1.7262279335e+01,5.8640991062e+01,-8.6222070470e-05,2.3713117380e+01,1.1024554766e+02,2.0416024036e+01,5.4518379243e+01,1.8000000000e-01,2.3612268344e+00,7.0000000000e-02,4.0482828624e-01,0.0000000000e+00,2.9360618707e+03,-1.0856319800e-02,-4.8719680306e-04,1.0737248191e-02,3,100,100,300,100,8.7334266450e+00,18,1,14,137,7,1.5927769195e+01,
4.1500000000e-01,-8.4517149624e-02,-8.2732012873e-02,-2.7020414432e-02,-8.3361709391e-02,8.7833199894e-02,1.1893755007e-01,1.9264867333e-01,1.3067945403e-01,1.4420574765e+00,1.8048958202e+00,2.2735994586e+00,1.7189866934e+00,-2.2609344527e+00,7.0420404411e-01,4.4790135127e+00,-9.7343306701e-01,8.7456802187e-02,1.1915354897e-01,1.9400057799e-01,1.3108964316e-01,8.0058350508e+03,2.1642490847e+04,4.8150613334e+04,2.6199097283e+04,2.6893791088e+05,8.9390919162e+05,2.4858243279e+06,1.2868054420e+06,9.4964084801e+01,7.6375418359e+01,6.7171522769e+03,1.8610518221e+01,1.0739176789e+02,-4.2381485439e-04,5.0382924625e+01,7.6375418359e+01,-6.6445052326e-04,1.0020449966e+02,1.0746052091e+02,3.2139927569e+01,8.3511693587e+01,5.4246938707e+00,8.1495626724e+01,-1.5064385159e-04,1.6707573778e+01,5.8640990733e+01,-9.2889863896e-05,2.3658539160e+01,1.0783543176e+02,2.0433226354e+01,5.3610170511e+01,1.8000000000e-01,2.2819918013e+00,7.0000000000e-02,3.9181954947e-01,0.0000000000e+00,2.9360618707e+03,-1.0718441009e-02,-4.4435924119e-04,1.0514786054e-02,3,97,97,291,97,8.5579283550e+00,18,1,14,137,7,1.5927769195e+01,
4.2000000000e-01,-8.4562882320e-02,-8.3227370735e-02,-3.4080811037e-02,-8.3466792836e-02,8.6218674500e-02,1.1566919489e-01,1.8731932036e-01,1.2674292715e-01,1.4448217894e+00,1.8085127071e+00,2.2751749971e+00,1.7142440352e+00,-2.2200729294e+00,7.3880089146e-01,4.4636475048e+00,-9.2727553598e-01,8.5861709920e-02,1.1587380894e-01,1.8865888953e-01,1.2712975025e-01,7.1252149347e+03,2.0192322967e+04,4.5205871277e+04,2.4653460581e+04,2.4474107526e+05,8.2959518168e+05,2.3423000253e+06,1.2048168571e+06,9.5232922755e+01,7.6375419798e+01,6.2690325592e+03,1.8658402951e+01,1.0765779417e+02,-3.7836437418e-04,4.7021741042e+01,7.6375419798e+01,-7.0331074526e-04,9.9758073805e+01,1.0675249456e+02,3.2141899913e+01,8.3426579698e+01,5.4539096115e+00,8.1912994450e+01,-1.4276737330e-04,1.6146004160e+01,5.8640990477e+01,-9.9665071430e-05,2.3605153422e+01,1.0548095151e+02,2.0449965892e+01,5.2711185170e+01,1.8000000000e-01,2.2017762894e+00,7.0000000000e-02,3.7864983855e-01,0.0000000000e+00,2.9360618707e+03,-1.0570441728e-02,-4.0168387673e-04,1.0340092219e-02,3,94,95,283,94,8.3517179290e+00,18,1,14,137,7,1.5927769195e+01,
4.2500000000e-01,-8.4606141682e-02,-8.3559996929e-02,-4.2394390739e-02,-8.3563571306e-02,8.4687895563e-02,1.1256762903e-01,1.8186941856e-01,1.2302209253e-01,1.4483189262e+00,1.8122972915e+00,2.2757059876e+00,1.7097487337e+00,-2.1627470397e+00,7.7140462008e-01,4.4143580991e+00,-8.7499740693e-01,8.4349252292e-02,1.1276119191e-01,1.8318367273e-01,1.2338686708e-01,6.3209891426e+03,1.8783197314e+04,4.2341473248e+04,2.3149838405e+04,2.2281472417e+05,7.6742834024e+05,2.2009707235e+06,1.1247197145e+06,9.5500558594e+01,7.6375421650e+01,5.8350266722e+03,1.8705482360e+01,1.0791934645e+02,-3.3433601860e-04,4.3766420187e+01,7.6375421650e+01,-7.4079879232e-04,9.9314589034e+01,1.0604919294e+02,3.2143820527e+01,8.3341396876e+01,5.4830955488e+00,8.2329936412e+01,-1.3481781698e-04,1.5578923349e+01,5.8640990295e+01,-1.0652928903e-04,2.3552932644e+01,1.0318079255e+02,2.0466256940e+01,5.1821634023e+01,1.8000000000e-01,2.1207735447e+00,7.0000000000e-02,3.6535088048e-01,0.0000000000e+00,2.9360618707e+03,-1.0412154838e-02,-3.5927146809e-04,1.0192179122e-02,3,90,91,272,90,8.2229357130e+00,18,1,14,137,7,1.5927769195e+01,
4.3000000000e-01,-8.4647103522e-02,-8.3785183374e-02,-5.2527592019e-02,-8.3655012722e-02,8.3236089735e-02,1.0962794687e-01,1.7632892909e-01,1.1950508493e-01,1.4525265873e+00,1.8162380762e+00,2.2752330926e+00,1.7055335619e+00,-2.0863433454e+00,8.0148437412e-01,4.4277661907e+00,-8.1589569635e-01,8.2914722436e-02,1.0981089457e-01,1.7760937466e-01,1.1984906156e-01,5.5936011656e+03,1.7419891079e+04,3.9568308703e+04,2.1692720113e+04,2.0301173175e+05,7.0763661059e+05,2.0623964562e+06,1.0467851475e+06,9.5766128289e+01,7.6375423902e+01,5.4164596389e+03,1.8751765020e+01,1.0817647233e+02,-2.9186217652e-04,4.0626900578e+01,7.6375423902e+01,-7.7678190021e-04,9.8874025723e+01,1.0535058497e+02,3.2145689810e+01,8.3256146444e+01,5.5122516586e+00,8.2746452266e+01,-1.2681339690e-04,1.5007697489e+01,5.8640990187e+01,-1.1346394444e-04,2.3501849961e+01,1.0093364867e+02,2.0482113312e+01,5.0941711315e+01,1.8000000000e-01,2.0391787101e+00,7.0000000000e-02,3.5195471359e-01,0.0000000000e+00,2.9360618707e+03,-1.0243403799e-02,-3.1724518471e-04,1.0037878197e-02,3,87,88,263,87,7.9659403550e+00,18,1,14,137,7,1.5927769195e+01,
4.3500000000e-01,-8.4685772133e-02,-8.3937469890e-02,-6.4638736091e-02,-8.3742264235e-02,8.1858655152e-02,1.0684390038e-01,1.7068102679e-01,1.1618055778e-01,1.4572881290e+00,1.8203226965e+00,2.2739723423e+00,1.7016337355e+00,-1.9998254491e+00,8.2919343194e-01,4.3381509468e+00,-7.4943028349e-01,8.1553696892e-02,1.0701672244e-01,1.7193422595e-01,1.1650492227e-01,4.9092700137e+03,1.6106012470e+04,3.6895625574e+04,2.0285641307e+04,1.8515394167e+05,6.5037376323e+05,1.9270920775e+06,9.7125438583e+05,9.6028722432e+01,7.6375426538e+01,5.0144053009e+03,1.8797259671e+01,1.0842922040e+02,-2.5105011665e-04,3.7611236712e+01,7.6375426538e+01,-8.1115242458e-04,9.8436364379e+01,1.0465663950e+02,3.2147508157e+01,8.3170829714e+01,5.5413779175e+00,8.3162541679e+01,-1.1877246050e-04,1.4433702710e+01,5.8640990154e+01,-1.2045034102e-04,2.3451879155e+01,9.8738229297e+01,2.0497548359e+01,5.0071594270e+01,1.8000000000e-01,1.9571883545e+00,7.0000000000e-02,3.3849361044e-01,0.0000000000e+00,2.9360618707e+03,-1.0064359689e-02,-2.7574212202e-04,9.8771967628e-03,3,84,85,254,84,7.7850353930e+00,18,1,14,137,7,1.5927769195e+01,
4.4000000000e-01,-8.4722296410e-02,-8.4043570297e-02,-7.4774714897e-02,-8.3825770292e-02,8.0551449683e-02,1.0420854128e-01,1.6494808536e-01,1.1303770540e-01,1.4622488097e+00,1.8245387842e+00,2.2719982278e+00,1.6980890649e+00,-1.9066343382e+00,8.5436960034e-01,4.3580250909e+00,-6.7432803504e-01,8.0262019250e-02,1.0437175776e-01,1.6616466061e-01,1.1334358095e-01,4.2517811414e+03,1.4844839277e+04,3.4474092897e+04,1.8932534643e+04,1.6913014521e+05,5.9576354145e+05,1.7954988438e+06,8.9836026535e+05,9.6287485681e+01,7.6375429539e+01,4.6298112466e+03,1.8841975206e+01,1.0867764003e+02,-2.1199448080e-04,3.4726536105e+01,7.6375429539e+01,-8.4381534823e-04,9.8001585641e+01,1.0396732548e+02,3.2149275961e+01,8.3085447988e+01,5.5704743025e+00,8.3578204321e+01,-1.1071344423e-04,1.3858321814e+01,5.8640990196e+01,-1.2746970177e-04,2.3402994651e+01,9.6593264689e+01,2.0512574980e+01,4.9211442980e+01,1.8000000000e-01,1.8750000000e+00,7.0000000000e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-9.8751502715e-03,-2.3490713722e-04,9.7101086273e-03,3,81,82,244,81,7.5699059380e+00,18,1,14,137,7,1.5927769195e+01,
4.4500000000e-01,-8.4756855163e-02,-8.4125265004e-02,-7.9791218573e-02,-8.3905705411e-02,7.9310563852e-02,1.0171447446e-01,1.5928509893e-01,1.1006626173e-01,1.4678632448e+00,1.8288748212e+00,2.2692424074e+00,1.6949472944e+00,-1.7937479884e+00,8.7736765030e-01,4.3034039488e+00,-5.8892716755e-01,7.9035784457e-02,1.0186860940e-01,1.6044772498e-01,1.1035471135e-01,3.6676214564e+03,1.3639347755e+04,3.2112890130e+04,1.7638330445e+04,1.5484348761e+05,5.4387773368e+05,1.6680469306e+06,8.2833733890e+05,9.6541527091e+01,7.6375432890e+01,4.2635901312e+03,1.8885920654e+01,1.0892178141e+02,-1.7478641655e-04,3.1979644253e+01,7.6375432890e+01,-8.7467914898e-04,9.7569670275e+01,1.0328261201e+02,3.2150993613e+01,8.3000002560e+01,5.5995407909e+00,8.3993439870e+01,-1.0265482914e-04,1.3282940940e+01,5.8640990314e+01,-1.3450321357e-04,2.3355171502e+01,9.4497509556e+01,2.0527205631e+01,4.8361400568e+01,1.8000000000e-01,1.7928116455e+00,7.0000000000e-02,3.1150638956e-01,0.0000000000e+00,2.9360618707e+03,-9.6758184636e-03,-1.9489672313e-04,9.5367303407e-03,3,77,78,233,77,7.3600320750e+00,18,1,14,137,7,1.5927769195e+01,
4.5000000000e-01,-8.4789513127e-02,-8.4195101896e-02,-8.1772696263e-02,-8.3982149908e-02,7.8132275897e-02,9.9354142351e-02,1.5383054061e-01,1.0725648933e-01,1.4741299592e+00,1.8333197373e+00,2.2656225264e+00,1.6922669576e+00,-1.7613562005e+00,8.9818533972e-01,4.2371783434e+00,-4.9073323908e-01,7.7871323829e-02,9.9499705310e-02,1.5493306663e-01,1.0752851816e-01,3.1574016471e+03,1.2491965106e+04,2.9800040754e+04,1.6408805510e+04,1.4212311435e+05,4.9475402373e+05,1.5450966424e+06,7.6141821204e+05,9.6790184384e+01,7.6375436570e+01,3.9164443124e+03,1.8929105168e+01,1.0916169538e+02,-1.3949604193e-04,2.9375829288e+01,7.6375436570e+01,-9.0367333618e-04,9.7140599180e+01,1.0260246834e+02,3.2152661500e+01,8.2914494713e+01,5.6285773608e+00,8.4408248011e+01,-9.4615096411e-05,1.2708946229e+01,5.8640990507e+01,-1.4153207159e-04,2.3308385381e+01,9.2449745414e+01,2.0541452339e+01,4.7521593531e+01,1.8000000000e-01,1.7108212899e+00,7.0000000000e-02,2.9804528641e-01,0.0000000000e+00,2.9360618707e+03,-9.4663337367e-03,-1.5585440591e-04,9.3574559397e-03,3,75,76,227,75,7.2137400550e+00,18,1,14,137,7,1.5927769195e+01,
4.5500000000e-01,-8.4820354073e-02,-8.4258523734e-02,-8.2563488014e-02,-8.4055155950e-02,7.7013089320e-02,9.7120125956e-02,1.4863754941e-01,1.0459916412e-01,1.4810626985e+00,1.8378632525e+00,2.2610572256e+00,1.6901225796e+00,-1.7217554480e+00,9.1703559886e-01,4.2125047693e+00,-3.7558881528e-01,7.6765190733e-02,9.7257604010e-02,1.4968012901e-01,1.0485572179e-01,2.7185808117e+03,1.1404405386e+04,2.7548491495e+04,1.5251176006e+04,1.2719322992e+05,4.4840796315e+05,1.4269644654e+06,6.9784266818e+05,9.7032921645e+01,7.6375440561e+01,3.5888985212e+03,1.8971538008e+01,1.0939743338e+02,-1.0617571531e-04,2.6919027026e+01,7.6375440561e+01,-9.3074518362e-04,9.6714353378e+01,1.0192686392e+02,3.2154280007e+01,8.2828925719e+01,5.6575839904e+00,8.4822628434e+01,-8.6612682863e-05,1.2137720480e+01,5.8640990776e+01,-1.4853752356e-04,2.3262612559e+01,9.0448782068e+01,2.0555326721e+01,4.6692132231e+01,1.8000000000e-01,1.6292264553e+00,7.0000000000e-02,2.8464911952e-01,0.0000000000e+00,2.9360618707e+03,-9.2463078032e-03,-1.1791598051e-04,9.1731706957e-03,3,73,74,221,73,7.0841326220e+00,18,1,14,137,7,1.5927769195e+01,
4.6000000000e-01,-8.4849508551e-02,-8.4317717380e-02,-8.2919015947e-02,-8.4124775056e-02,7.5949719118e-02,9.5005305580e-02,1.4371565420e-01,1.0208555805e-01,1.4886805189e+00,1.8424975458e+00,2.2554712556e+00,1.6886025847e+00,-1.6717891643e+00,9.3480157608e-01,4.0876466072e+00,-2.4270285689e-01,7.5714147006e-02,9.5135160860e-02,1.4470053488e-01,1.0232754101e-01,2.3466226313e+03,1.0377804834e+04,2.5386772590e+04,1.4170697049e+04,1.1419023540e+05,4.0482143796e+05,1.3139005766e+06,6.3779694536e+05,9.7269411735e+01,7.6375444844e+01,3.2813671084e+03,1.9013228525e+01,1.0962904736e+02,-7.4866768412e-05,2.4612345362e+01,7.6375444844e+01,-9.5585300480e-04,9.6290914022e+01,1.0125576839e+02,3.2155849515e+01,8.2743296842e+01,5.6865606586e+00,8.5236580837e+01,-7.8665936649e-05,1.1570639824e+01,5.8640991119e+01,-1.5550091403e-04,2.3217829899e+01,8.8493458435e+01,2.0568839990e+01,4.5873111471e+01,1.8000000000e-01,1.5482237106e+00,7.0000000000e-02,2.7135016145e-01,0.0000000000e+00,2.9360618707e+03,-9.0165227107e-03,-8.1214232586e-05,8.9851200581e-03,3,70,71,212,70,6.9271883970e+00,18,1,14,137,7,1.5927769195e+01,
4.6500000000e-01,-8.4877181938e-02,-8.4373576434e-02,-8.3115631566e-02,-8.4191068638e-02,7.4939078752e-02,9.3002916224e-02,1.3905866404e-01,9.9707420692e-02,1.4934349398e+00,1.8472168334e+00,2.2487998133e+00,1.6877929652e+00,-1.7660143886e+00,9.5090573595e-01,4.1028824453e+00,-9.2985903786e-02,7.4715150063e-02,9.3125585729e-02,1.3998867256e-01,9.9935674557e-02,2.0351481692e+03,9.4127945072e+03,2.3444573577e+04,1.3165948003e+04,1.0295427331e+05,3.6399067062e+05,1.2060959107e+06,5.8132769052e+05,9.7499414585e+01,7.6375449397e+01,2.9940253686e+03,1.9054186151e+01,1.0985658973e+02,-4.5586676057e-05,2.2457099118e+01,7.6375449397e+01,-9.7897902062e-04,9.5870262389e+01,1.0058915160e+02,3.2157370405e+01,8.2657609337e+01,5.7155073447e+00,8.5650104924e+01,-7.0793073181e-05,1.1009070406e+01,5.8640991536e+01,-1.6240372831e-04,2.3174014837e+01,8.6582642893e+01,2.0582002974e+01,4.5064611145e+01,1.8000000000e-01,1.4680081987e+00,7.0000000000e-02,2.5818045053e-01,0.0000000000e+00,2.9360618707e+03,-8.7787559560e-03,-4.5884048104e-05,8.7951065579e-03,3,68,69,206,68,6.7956301760e+00,18,1,14,137,7,1.5927769195e+01,
4.7000000000e-01,-8.4903220603e-02,-8.4426498185e-02,-8.3252961448e-02,-8.4254109797e-02,7.3978267801e-02,9.1106557642e-02,1.3465528638e-01,9.7456960308e-02,1.4949122231e+00,1.8520088849e+00,2.2409950811e+00,1.6877953975e+00,-2.0142954983e+00,9.6412579777e-01,4.1857837848e+00,8.3274942499e-02,7.3765340709e-02,9.1222453902e-02,1.3553333597e-01,9.7672282109e-02,1.7775775329e+03,8.5094036404e+03,2.1659913997e+04,1.2211452949e+04,9.3402388855e+04,3.2595255217e+05,1.1037080845e+06,5.2732395566e+05,9.7722359495e+01,7.6375454201e+01,2.7269498749e+03,1.9094420386e+01,1.1008011325e+02,-1.8343441491e-05,2.0453862640e+01,7.6375454201e+01,-1.0001153258e-03,9.5452379883e+01,9.9926983583e+01,3.2158843054e+01,8.2571864447e+01,5.7444240283e+00,8.6063200405e+01,-6.3012131472e-05,1.0454365092e+01,5.8640992027e+01,-1.6922763623e-04,2.3131145368e+01,8.4715233282e+01,2.0594826130e+01,4.4266696910e+01,1.8000000000e-01,1.3887731656e+00,7.0000000000e-02,2.4517171376e-01,0.0000000000e+00,2.9360618707e+03,-8.5357732987e-03,-1.2100470902e-05,8.6069085006e-03,3,65,66,197,65,6.6495119250e+00,18,1,14,137,7,1.5927769195e+01,
4.7500000000e-01,-8.4927912386e-02,-8.4476690191e-02,-8.3366439664e-02,-8.4313984989e-02,7.3064560301e-02,8.9310187234e-02,1.3049284607e-01,9.5326824492e-02,1.4979329041e+00,1.8569063036e+00,2.2321296396e+00,1.6888237560e+00,-2.1245754966e+00,1.0437764935e+00,4.4388016278e+00,3.6020279107e-01,7.2862031628e-02,8.9419699266e-02,1.3132178398e-01,9.5529964979e-02,1.5687340033e+03,7.6712631960e+03,2.0042464821e+04,1.1197378184e+04,8.5364138736e+04,2.9065412908e+05,1.0139589904e+06,4.7051210893e+05,9.7916273746e+01,7.6413387811e+01,2.5085134041e+03,1.9127113682e+01,1.1026174268e+02,3.9433832739e+01,1.8815449844e+01,7.6413388048e+01,-1.0164243898e-03,9.5037248033e+01,9.9269234583e+01,3.2160267835e+01,8.2486063407e+01,5.7733106897e+00,8.6475866995e+01,-5.5340931081e-05,9.9078602129e+00,5.8640992591e+01,-1.7595453534e-04,2.3089200032e+01,8.2890156662e+01,2.0607319522e+01,4.3483672732e+01,1.8000000000e-01,1.3107094956e+00,7.0000000000e-02,2.3235529032e-01,0.0000000000e+00,2.9360618707e+03,-8.2918311331e-03,1.9985543416e-05,8.4665180688e-03,3,63,64,191,63,6.5239166050e+00,18,1,14,137,7,1.5927769195e+01,
4.8000000000e-01,-8.4951299079e-02,-8.4524295135e-02,-8.3468766519e-02,-8.4370791012e-02,7.2195393770e-02,8.7608106660e-02,1.2655857435e-01,9.3310080725e-02,1.5037801107e+00,1.8635903743e+00,2.2247444028e+00,1.6921971621e+00,-2.0341859633e+00,1.5685370639e+00,5.5249101061e+00,9.1220310063e-01,7.2002696547e-02,8.7711601034e-02,1.2734113357e-01,9.3501746604e-02,1.4536300016e+03,6.9766934595e+03,1.9290541184e+04,1.0246269612e+04,7.9615685203e+04,2.5605780922e+05,9.4364853627e+05,4.1022643368e+05,9.8016717759e+01,7.6942071008e+01,2.3877682102e+03,1.9070864779e+01,1.0994924877e+02,1.5264854640e+02,1.7909783908e+01,7.6942071009e+01,-1.0230007317e-03,9.4624848521e+01,9.8615875053e+01,3.2161645121e+01,8.2400207443e+01,5.8021673093e+00,8.6888104418e+01,-4.7797029916e-05,9.3708723455e+00,5.8640993226e+01,-1.8256659356e-04,2.3048157893e+01,8.1106434121e+01,2.0619459306e+01,4.3081895517e+01,1.8000000000e-01,1.2340052508e+00,7.0000000000e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-8.0789664588e-03,5.5321416799e-05,8.4821755040e-03,3,61,63,186,62,6.4052067770e+00,18,1,14,137,7,1.5927769195e+01,
4.8500000000e-01,-8.4973363232e-02,-8.4569430685e-02,-8.3564881162e-02,-8.4424635189e-02,7.1368358848e-02,8.5994946337e-02,1.2284005159e-01,9.1400196910e-02,1.5120822972e+00,1.8727383684e+00,2.2185120191e+00,1.6981382883e+00,-1.9921315035e+00,2.0315832569e+00,6.6213673328e+00,1.4198294675e+00,7.1184960036e-02,8.6092768262e-02,1.2357883736e-01,9.1581053057e-02,1.3879107605e+03,6.3506000194e+03,1.8836199711e+04,9.3299676834e+03,7.5326028455e+04,2.2278577807e+05,8.8024119505e+05,3.5204226875e+05,9.8144763908e+01,7.7955813710e+01,2.2844576415e+03,1.8927344037e+01,1.0915191132e+02,2.3682644257e+02,1.7134888777e+01,7.7955813709e+01,-1.0278697923e-03,9.4215163133e+01,9.7966875655e+01,3.2162975280e+01,8.2314297771e+01,5.8309938682e+00,8.7299912403e+01,-4.0397683413e-05,8.8446951380e+00,5.8640993931e+01,-1.8904628897e-04,2.3007998350e+01,7.9364071533e+01,2.0631033956e+01,4.3760524524e+01,1.8000000000e-01,1.1588452185e+00,7.0000000000e-02,2.0742234931e-01,0.0000000000e+00,2.9360618707e+03,-7.9165142110e-03,1.0259924269e-04,8.6868298672e-03,3,60,61,182,60,6.3189892950e+00,18,1,14,137,7,1.5927769195e+01,
4.9000000000e-01,-8.4994289496e-02,-8.4612204211e-02,-8.3656473916e-02,-8.4475629635e-02,7.0581189564e-02,8.4465649335e-02,1.1932535727e-01,8.9591022048e-02,1.5225976961e+00,1.8839414429e+00,2.2125602288e+00,1.7067265434e+00,-2.0045152094e+00,2.3949083448e+00,7.3106663326e+00,1.9662271074e+00,7.0406587909e-02,8.4558123739e-02,1.2002284565e-01,8.9761693669e-02,1.3395908629e+03,5.7541401839e+03,1.8432119908e+04,8.4321003628e+03,7.0538697850e+04,1.9277610556e+05,8.1692552973e+05,2.9880434420e+05,9.8288172351e+01,7.9342214015e+01,2.1900394129e+03,1.8717909161e+01,1.0798838423e+02,3.0332589868e+02,1.6426691866e+01,7.9342214014e+01,-1.0318855608e-03,9.3808173761e+01,9.7322207235e+01,3.2164258680e+01,8.2228335597e+01,5.8597903479e+00,8.7711290684e+01,-3.3159806230e-05,8.3305961954e+00,5.8640994705e+01,-1.9537644002e-04,2.2968700289e+01,7.7665505556e+01,2.0641665930e+01,4.5835131079e+01,1.8000000000e-01,1.0854104658e+00,7.0000000000e-02,1.9536589737e-01,0.0000000000e+00,2.9360618707e+03,-7.7940076491e-03,1.5991984087e-04,9.0083419789e-03,3,58,59,175,58,6.1802835060e+00,18,1,14,137,7,1.5927769195e+01,
4.9500000000e-01,-8.5014124145e-02,-8.4652717860e-02,-8.3744138605e-02,-8.4523893681e-02,6.9831754264e-02,8.3015455311e-02,1.1600311639e-01,8.7876767132e-02,1.5351433084e+00,1.8966774301e+00,2.2077919148e+00,1.7181566725e+00,-1.9689243748e+00,2.6586815863e+00,7.9722314668e+00,2.5538253015e+00,6.9665478253e-02,8.3102887909e-02,1.1666165655e-01,8.8037841883e-02,1.2755668233e+03,5.1847668434e+03,1.7675687268e+04,7.5563396202e+03,6.2599751998e+04,1.6680706231e+05,7.3385852925e+05,2.5144927787e+05,9.8444413046e+01,8.1032603178e+01,2.0998099656e+03,1.8456216891e+01,1.0653453828e+02,3.5866952806e+02,1.5749913485e+01,8.1032603177e+01,-1.0355181542e-03,9.3403862415e+01,9.6681840826e+01,3.2165495685e+01,8.2142322120e+01,5.8885567302e+00,8.8122239002e+01,-2.6099939695e-05,7.8298140255e+00,5.8640995546e+01,-2.0154022863e-04,2.2930240759e+01,7.6015877584e+01,2.0650919446e+01,4.9373418974e+01,1.8000000000e-01,1.0138779035e+00,7.0000000000e-02,1.8362174535e-01,0.0000000000e+00,2.9360618707e+03,-7.7232799773e-03,2.2295948074e-04,9.4096320877e-03,3,56,56,168,56,6.0721629810e+00,18,1,14,137,7,1.5927769195e+01,
5.0000000000e-01,-8.5033019590e-02,-8.4691077806e-02,-8.3828120659e-02,-8.4569548522e-02,6.9118047019e-02,8.1639884758e-02,1.1286250681e-01,8.6251986402e-02,1.5493094062e+00,1.9105051201e+00,2.2035296635e+00,1.7325907286e+00,-1.8849064661e+00,2.8415043021e+00,8.6298792329e+00,3.1611911352e+00,6.8959653001e-02,8.1722563074e-02,1.1348432485e-01,8.6404016445e-02,1.2270222951e+03,4.6518926515e+03,1.6728487851e+04,6.7114361436e+03,5.7503341834e+04,1.4483784544e+05,6.4058785167e+05,2.1024353710e+05,9.8607946124e+01,8.2974501333e+01,2.0143032231e+03,1.8153014373e+01,1.0485007985e+02,4.0375580970e+02,1.5108558400e+01,8.2974501332e+01,-1.0387139419e-03,9.3002211225e+01,9.6045747649e+01,3.2166686656e+01,8.2056258526e+01,5.9172929974e+00,8.8532757105e+01,-1.9234236838e-05,7.3435550548e+00,5.8640996452e+01,-2.0752122325e-04,2.2892593722e+01,7.4422492944e+01,2.0658359122e+01,5.4317591817e+01,1.8000000000e-01,9.4441985969e-01,7.0000000000e-02,1.7221818592e-01,0.0000000000e+00,2.9360618707e+03,-7.7266284711e-03,2.8900737467e-04,9.8800610748e-03,3,54,55,163,54,5.9516183430e+00,18,1,14,137,7,1.5927769195e+01,
5.0500000000e-01,-8.5050847707e-02,-8.4727387253e-02,-8.3908596313e-02,-8.4612717395e-02,6.8438179624e-02,8.0334723687e-02,1.0989325283e-01,8.4711559014e-02,1.5644118765e+00,1.9250364438e+00,2.1995544470e+00,1.7500909196e+00,-1.7427724423e+00,2.9480478445e+00,9.4699153126e+00,3.7767406385e+00,6.8287250037e-02,8.0412918061e-02,1.1048045519e-01,8.4855063009e-02,1.1912573991e+03,4.1630136066e+03,1.5630820551e+04,5.9091398929e+03,5.4500085074e+04,1.2651489828e+05,5.4772013950e+05,1.7509745840e+05,9.8772362682e+01,8.5115220506e+01,1.9350359477e+03,1.7819000836e+01,1.0299444909e+02,4.3849422621e+02,1.4514003298e+01,8.5115220505e+01,-1.0413210106e-03,9.2603202444e+01,9.5413899110e+01,3.2167831952e+01,8.1970145997e+01,5.9459991322e+00,8.8942844746e+01,-1.2578524952e-05,6.8729907227e+00,5.8640997422e+01,-2.1330340549e-04,2.2855729140e+01,7.2894041264e+01,2.0663581720e+01,6.0532681158e+01,1.8000000000e-01,8.7720366498e-01,7.0000000000e-02,1.6118269126e-01,0.0000000000e+00,2.9360618707e+03,-7.8243137108e-03,3.5618410351e-04,1.0400389413e-02,3,52,53,158,52,5.8615688830e+00,18,1,14,137,7,1.5927769195e+01,
5.1000000000e-01,-8.5067707604e-02,-8.4761744445e-02,-8.3985571546e-02,-8.4653522563e-02,6.7790374113e-02,7.9096008812e-02,1.0708560730e-01,8.3250671222e-02,1.5819715148e+00,1.9399014830e+00,2.1958702680e+00,1.7706475945e+00,-1.5565890092e+00,2.9833995030e+00,9.7076054296e+00,4.3820759578e+00,6.7646515814e-02,7.9169973364e-02,1.0764018849e-01,8.3386136248e-02,1.1722095153e+03,3.7215848723e+03,1.4401502494e+04,5.1630304722e+03,5.0900120186e+04,1.1140653195e+05,4.6109994358e+05,1.4562954155e+05,9.8932518650e+01,8.7404578512e+01,1.8624547665e+03,1.7464280188e+01,1.0102377882e+02,4.6378519969e+02,1.3969598165e+01,8.7404578511e+01,-1.0432944624e-03,9.2206818440e+01,9.4786266809e+01,3.2168931930e+01,8.1883985701e+01,5.9746751178e+00,8.9352501683e+01,-6.1490122175e-06,6.4192546588e+00,5.8640998453e+01,-2.1887120095e-04,2.2819612469e+01,7.1439803312e+01,2.0666236914e+01,6.7831986334e+01,1.8000000000e-01,8.1239124903e-01,7.0000000000e-02,1.5054184685e-01,0.0000000000e+00,2.9360618707e+03,-8.0130357405e-03,4.2262604479e-04,1.0939440700e-02,3,50,51,152,50,5.7626284870e+00,18,1,14,137,7,1.5927769195e+01,
5.1500000000e-01,-8.5083600133e-02,-8.4794252770e-02,-8.4058841466e-02,-8.4692085921e-02,6.7172955735e-02,7.7920013293e-02,1.0443034268e-01,8.1864799115e-02,1.6023527926e+00,1.9547669729e+00,2.1924666761e+00,1.7941484264e+00,-1.3512523002e+00,2.9557262137e+00,1.0836327526e+01,4.9527845389e+00,6.7035798465e-02,7.7989986857e-02,1.0495418550e-01,8.1992682523e-02,1.1675621986e+03,3.3290490624e+03,1.3070771229e+04,4.4853275484e+03,4.8049328222e+04,9.9082430134e+04,3.8344851257e+05,1.2132245205e+05,9.9083676476e+01,8.9796996843e+01,1.7970916999e+03,1.7097946804e+01,9.8988593356e+01,4.8030919779e+02,1.3479333492e+01,8.9796996842e+01,-1.0445808619e-03,9.1813041702e+01,9.4162822535e+01,3.2169986945e+01,8.1797778800e+01,6.0033209377e+00,8.9761727682e+01,1.1738972054e+00,5.9834399526e+00,5.8640999543e+01,-2.2420951387e-04,2.2784204523e+01,7.0068929029e+01,2.0666040083e+01,7.6001018282e+01,1.8000000000e-01,7.5013875063e-01,7.0000000000e-02,1.4032128742e-01,0.0000000000e+00,2.9360618707e+03,-8.2701236650e-03,4.8659931710e-04,1.1452909538e-02,3,49,50,149,49,5.7055617070e+00,18,1,14,137,7,1.5927769195e+01,
5.2000000000e-01,-8.5098758059e-02,-8.4825004211e-02,-8.4128704819e-02,-8.4728526202e-02,6.6584346443e-02,7.6803233055e-02,1.0191872878e-01,8.0549691990e-02,1.6263821947e+00,1.9693365351e+00,2.1893992114e+00,1.8202952201e+00,-1.1528692428e+00,2.8722202526e+00,1.2277118988e+01,5.4343206561e+00,6.6453541340e-02,7.6869440063e-02,1.0241360935e-01,8.0670423167e-02,1.1712687556e+03,2.9862147683e+03,1.1678047249e+04,3.8849462817e+03,4.5949178463e+04,8.9162329886e+04,3.1646421880e+05,1.0164899620e+05,9.9220722686e+01,9.2247503560e+01,1.7404689424e+03,1.6728787124e+01,9.6937706244e+01,4.8771540384e+02,1.3054626711e+01,9.2247503560e+01,-1.0450277571e-03,9.1421854836e+01,9.3543538300e+01,3.2170997078e+01,8.1726900606e+01,6.0226354223e+00,9.0037648890e+01,5.6354680823e+01,5.5839447052e+00,5.8773890508e+01,-2.2907247509e-04,2.2749461687e+01,6.8789835732e+01,2.0662778387e+01,8.4812794661e+01,1.8000000000e-01,6.9059614151e-01,7.0000000000e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-8.5790769473e-03,5.4685797368e-04,1.1891555241e-02,3,48,48,144,48,5.6107111880e+00,18,1,14,137,7,1.5927769195e+01,
5.2500000000e-01,-8.5113171906e-02,-8.4854095437e-02,-8.4195185972e-02,-8.4762959090e-02,6.6023058713e-02,7.5742373703e-02,9.9542509703e-02,7.9301356363e-02,1.6563334959e+00,1.9833709806e+00,2.1868490462e+00,1.8482577590e+00,-9.7700974649e-01,2.7487734193e+00,1.2622174733e+01,5.6655389406e+00,6.5898276990e-02,7.5805025041e-02,1.0001010614e-01,7.9415338429e-02,1.1750815341e+03,2.6930219820e+03,1.0282050329e+04,3.3668874517e+03,4.4338493281e+04,8.1274117069e+04,2.6265302900e+05,8.6262894618e+04,9.9339392277e+01,9.4707416506e+01,1.6946429606e+03,1.6366047556e+01,9.4922486425e+01,4.8518003060e+02,1.2710902631e+01,9.4707416505e+01,-1.0444292707e-03,9.1033240562e+01,9.2928387357e+01,3.2171959736e+01,8.1709221476e+01,6.0238929854e+00,9.0055614077e+01,1.0327105434e+02,5.2331965325e+00,5.9164498898e+01,-2.3329376258e-04,2.2715336388e+01,6.7609740210e+01,2.0656313632e+01,9.4031344931e+01,1.8000000000e-01,6.3390686503e-01,7.0000000000e-02,1.2123844053e-01,0.0000000000e+00,2.9360618707e+03,-8.9122863517e-03,6.0283550331e-04,1.2228338771e-02,3,47,47,141,47,5.5517774060e+00,18,1,14,137,7,1.5927769195e+01,
5.3000000000e-01,-8.5126908084e-02,-8.4881615614e-02,-8.4258394578e-02,-8.4795496317e-02,6.5487689889e-02,7.4734338032e-02,9.7293892727e-02,7.8116040680e-02,1.6859740494e+00,1.9967168356e+00,2.1850681942e+00,1.8761407995e+00,-8.0796004498e-01,2.6016328835e+00,1.1307022399e+01,5.4261670257e+00,6.5368621549e-02,7.4793631854e-02,9.7735786052e-02,7.8223652098e-02,1.1828016028e+03,2.4472214216e+03,8.9783709979e+03,2.9331911960e+03,4.3313579536e+04,7.5032163972e+04,2.2467320620e+05,7.5019350352e+04,9.9439131597e+01,9.7127265151e+01,1.6602408523e+03,1.6018900264e+01,9.2993890357e+01,4.7329887897e+02,1.2452864886e+01,9.7127265150e+01,-1.0427224637e-03,9.0647181709e+01,9.2317345651e+01,3.2172870828e+01,8.1741531728e+01,6.0099032379e+00,8.9855760542e+01,1.4301940758e+02,4.9210484587e+00,5.9772953450e+01,-2.3700798021e-04,2.2681777785e+01,6.6534303952e+01,2.0646584726e+01,1.0341207301e+02,1.8000000000e-01,5.8020749062e-01,7.0000000000e-02,1.1242212533e-01,0.0000000000e+00,2.9360618707e+03,-9.2531809864e-03,6.5462300694e-04,1.2482473549e-02,3,46,46,138,46,5.4686155000e+00,18,1,14,137,7,1.5927769195e+01,
5.3500000000e-01,-8.5139942381e-02,-8.4907656029e-02,-8.4318404061e-02,-8.4826245365e-02,6.4976916821e-02,7.3776214157e-02,9.5165525001e-02,7.6990220725e-02,1.7089007077e+00,2.0092926227e+00,2.1851887445e+00,1.9016196640e+00,-6.5011319545e-01,2.4432834637e+00,9.0093634257e+00,4.7918387370e+00,6.4863269479e-02,7.3832336657e-02,9.5583203976e-02,7.7091816827e-02,1.1920877395e+03,2.2439978211e+03,7.8434734586e+03,2.5814318734e+03,4.2121656503e+04,7.0074774501e+04,2.0048596469e+05,6.7395799165e+04,9.9523010445e+01,9.9465755581e+01,1.6359145198e+03,1.5694824971e+01,9.1193472059e+01,4.5441744584e+02,1.2270401882e+01,9.9465755581e+01,-1.0400419187e-03,9.0263661203e+01,9.1710390722e+01,3.2173726824e+01,8.1816245956e+01,5.9829790019e+00,8.9471128599e+01,1.7687743067e+02,4.6401660803e+00,6.0566446259e+01,-2.4031220165e-04,2.2648732603e+01,6.5567366158e+01,2.0633608707e+01,1.1271218609e+02,1.8000000000e-01,5.2962738477e-01,7.0000000000e-02,1.0411792884e-01,0.0000000000e+00,2.9360618707e+03,-9.5955065222e-03,7.0256350142e-04,1.2691294232e-02,3,45,45,135,45,5.4351654590e+00,18,1,14,137,7,1.5927769195e+01,
5.4000000000e-01,-8.5152248364e-02,-8.4932294403e-02,-8.4375232039e-02,-8.4855308921e-02,6.4489490900e-02,7.2865264242e-02,9.3150473950e-02,7.5920585736e-02,1.7322314743e+00,2.0210611729e+00,2.1877423951e+00,1.9236657389e+00,-5.0429563584e-01,2.2800497037e+00,9.0727253145e+00,4.1099880218e+00,6.4380988679e-02,7.2918390387e-02,9.3545339733e-02,7.6016500173e-02,1.2013270463e+03,2.0771818227e+03,6.8681796773e+03,2.3017525997e+03,4.1377625288e+04,6.6111031524e+04,1.8294522619e+05,6.2232280533e+04,9.9594401595e+01,1.0169471686e+02,1.6198281491e+03,1.5398727850e+01,8.9548488058e+01,4.3102584745e+02,1.2149743847e+01,1.0169471686e+02,-1.0365709909e-03,8.9882662060e+01,9.1107500544e+01,3.2174524775e+01,8.1927002585e+01,5.9450397356e+00,8.8929139080e+01,2.0577958169e+02,4.3854469736e+00,6.1517753722e+01,-2.4327372362e-04,2.2616146097e+01,6.4710767782e+01,2.0617476943e+01,1.2171000796e+02,1.8000000000e-01,4.8228839939e-01,7.0000000000e-02,9.6345856617e-02,0.0000000000e+00,2.9360618707e+03,-9.9326692319e-03,7.4686292373e-04,1.2873660902e-02,3,44,44,132,44,5.3682460440e+00,18,1,14,137,7,1.5927769195e+01,
5.4500000000e-01,-8.5164115329e-02,-8.4955609048e-02,-8.4429467041e-02,-8.4882785015e-02,6.4024233402e-02,7.1998913819e-02,9.1242206657e-02,7.4904025237e-02,1.7555468404e+00,2.0320101186e+00,2.1918768647e+00,1.9426252521e+00,-3.5860728237e-01,2.1160650491e+00,8.4909048811e+00,3.5504302271e+00,6.3920615908e-02,7.2049208046e-02,9.1615578574e-02,7.4994571349e-02,1.2129398258e+03,1.9408643570e+03,6.0122152933e+03,2.0808754449e+03,4.1169003857e+04,6.2932608072e+04,1.6663487329e+05,5.8471797949e+04,9.9655678091e+01,1.0379658662e+02,1.6105338981e+03,1.5133419821e+01,8.8074554560e+01,4.0494683400e+02,1.2080031039e+01,1.0379658662e+02,-1.0324542398e-03,8.9504167387e+01,9.0508652980e+01,3.2175262222e+01,8.2068428641e+01,5.8977202005e+00,8.8253145721e+01,2.3039047800e+02,4.1535367221e+00,6.2603689881e+01,-2.4593653196e-04,2.2583963059e+01,6.3964290953e+01,2.0598345572e+01,1.3021961004e+02,1.8000000000e-01,4.3830457825e-01,7.0000000000e-02,8.9124632250e-02,0.0000000000e+00,2.9360618707e+03,-1.0256558132e-02,7.8762234481e-04,1.3032640868e-02,3,43,43,129,43,5.3199892990e+00,18,1,14,137,7,1.5927769195e+01,
5.5000000000e-01,-8.5175196884e-02,-8.4977684396e-02,-8.4480383885e-02,-8.4908766151e-02,6.3580031172e-02,7.1174741693e-02,8.9434573269e-02,7.3937616568e-02,1.7783988791e+00,2.0421446708e+00,2.1961816850e+00,1.9590820437e+00,-2.0352299320e-01,1.9546127563e+00,7.5017283842e+00,3.0908186326e+00,6.3481052521e-02,7.1222358563e-02,8.9787691392e-02,7.4023088675e-02,1.2286394569e+03,1.8299694948e+03,5.2517848133e+03,1.9070350406e+03,4.1258727032e+04,6.0395937166e+04,1.5040958441e+05,5.5612950919e+04,9.9709228947e+01,1.0576233482e+02,1.6065781061e+03,1.4900025152e+01,8.6777917514e+01,3.7778408808e+02,1.2050360076e+01,1.0576233481e+02,-1.0278368077e-03,8.9128160386e+01,8.9913825564e+01,3.2175937126e+01,8.2235854695e+01,5.8424554964e+00,8.7463649948e+01,2.5116374476e+02,3.9424662822e+00,6.3803895909e+01,-2.4832614989e-04,2.2552128849e+01,6.3325722420e+01,2.0576422752e+01,1.3809632928e+02,1.8000000000e-01,3.9778188222e-01,7.0000000000e-02,8.2471652304e-02,0.0000000000e+00,2.9360618707e+03,-1.0592330692e-02,8.2501057250e-04,1.3168748479e-02,3,43,43,129,43,5.2912297710e+00,18,1,14,137,7,1.5927769195e+01,
5.5500000000e-01,-8.5185807437e-02,-8.4998583022e-02,-8.4528696489e-02,-8.4933340759e-02,6.3155832561e-02,7.0390470418e-02,8.7721783954e-02,7.3018613116e-02,1.8002974157e+00,2.0514874332e+00,2.2005743616e+00,1.9734251098e+00,-4.2916867461e-02,1.7993333740e+00,6.4484582336e+00,2.6950497038e+00,6.3061260493e-02,7.0435555236e-02,8.8055815678e-02,7.3099287729e-02,1.2209119596e+03,1.7401134072e+03,4.6001494709e+03,1.7709406236e+03,4.1492893364e+04,5.8393063453e+04,1.3492700133e+05,5.3475023745e+04,9.9757134631e+01,1.0759027264e+02,1.6066405232e+03,1.4698233745e+01,8.5656854142e+01,3.5081661972e+02,1.2050828244e+01,1.0759027264e+02,-1.0228504973e-03,8.8754624349e+01,8.9322995435e+01,3.2176547813e+01,8.2425089766e+01,5.7805476306e+00,8.6579251866e+01,2.6838743068e+02,3.7513763267e+00,6.5099892113e+01,-2.5045332598e-04,2.2520590350e+01,6.2791023696e+01,2.0551954903e+01,1.4523804942e+02,1.8000000000e-01,3.6081793402e-01,7.0000000000e-02,7.6402944391e-02,0.0000000000e+00,2.9360618707e+03,-1.0947326079e-02,8.5927183170e-04,1.3284493410e-02,3,43,43,129,43,5.2292824690e+00,18,1,14,137,7,1.5927769195e+01,
5.6000000000e-01,-8.5195944387e-02,-8.5018377691e-02,-8.4574055873e-02,-8.4956591954e-02,6.2750643664e-02,6.9643957320e-02,8.6098397225e-02,7.2144433207e-02,1.8207650701e+00,2.0600783470e+00,2.2051862835e+00,1.9859329375e+00,1.3272905213e-01,1.6533585896e+00,5.5181041206e+00,2.3505915680e+00,6.2660258701e-02,6.9686646724e-02,8.6414436898e-02,7.2220570178e-02,1.2046331417e+03,1.6675223675e+03,4.0259770935e+03,1.6651445148e+03,4.1784673797e+04,5.6833096509e+04,1.2084852720e+05,5.1944021826e+04,9.9800705779e+01,1.0928386093e+02,1.6097394374e+03,1.4526733326e+01,8.4704074035e+01,3.2485125070e+02,1.2074072076e+01,1.0928386093e+02,-1.0175932585e-03,8.8383542666e+01,8.8736139334e+01,3.2177092946e+01,8.2632244734e+01,5.7132177715e+00,8.5617396736e+01,2.8221955126e+02,3.5803023822e+00,6.6474333431e+01,-2.5231691024e-04,2.2489296832e+01,6.2354581326e+01,2.0525213081e+01,1.5158307036e+02,1.8000000000e-01,3.2750178304e-01,7.0000000000e-02,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.1266148515e-02,8.9065255473e-04,1.3383409119e-02,3,42,42,126,42,5.2343454190e+00,18,1,14,137,7,1.5927769195e+01,
5.6500000000e-01,-8.5205538216e-02,-8.5037127586e-02,-8.4617200707e-02,-8.4978596418e-02,6.2363524810e-02,6.8933186062e-02,8.4559290788e-02,7.1312649666e-02,1.8394142022e+00,2.0679697527e+00,2.2113994826e+00,1.9968517017e+00,2.8378773559e-01,1.5186414382e+00,4.7425252624e+00,2.0543868105e+00,6.2277119464e-02,6.8973608558e-02,8.4858369223e-02,7.1384493251e-02,1.1904133261e+03,1.6090096754e+03,3.5293346432e+03,1.5834152853e+03,4.2085438075e+04,5.5636413854e+04,1.0849374145e+05,5.0901930029e+04,9.9840658393e+01,1.1084960532e+02,1.6151652707e+03,1.4383622699e+01,8.3909014992e+01,3.0034412393e+02,1.2114769285e+01,1.1084960532e+02,-1.0121358291e-03,8.8014898825e+01,8.8153233626e+01,3.2177571503e+01,8.2853593860e+01,5.6416471758e+00,8.4594959654e+01,2.9271666372e+02,3.4300012277e+00,6.7910425941e+01,-2.5390617816e-04,2.2458200669e+01,6.2009508178e+01,2.0496480586e+01,1.5710472516e+02,1.8000000000e-01,2.9791369082e-01,7.0000000000e-02,6.6075382075e-02,0.0000000000e+00,2.9360618707e+03,-1.1550191645e-02,9.1936545172e-04,1.3482389346e-02,3,42,42,126,42,5.2193617820e+00,18,1,14,137,7,1.5927769195e+01,
5.7000000000e-01,-8.5214755021e-02,-8.5054901943e-02,-8.4658232144e-02,-8.4999432130e-02,6.1993587224e-02,6.8256258689e-02,8.3099654333e-02,7.0520979991e-02,1.8560144494e+00,2.0752209681e+00,2.2174985653e+00,2.0064173445e+00,4.0168474685e-01,1.3961364075e+00,4.0935757887e+00,1.8041488584e+00,6.1910965304e-02,6.8294535184e-02,8.3382738101e-02,7.0588759862e-02,1.1775333128e+03,1.5618688853e+03,3.1089793186e+03,1.5204855184e+03,4.2348051051e+04,5.4731620620e+04,9.7940369246e+04,5.0228356008e+04,9.9877394861e+01,1.1229566987e+02,1.6223826752e+03,1.4266690089e+01,8.3259389381e+01,2.7753572729e+02,1.2168904421e+01,1.1229566987e+02,-1.0065315252e-03,8.7648676410e+01,8.7574254321e+01,3.2177982765e+01,8.3085467082e+01,5.5670088777e+00,8.3528698253e+01,2.9985767122e+02,3.3018039541e+00,6.9391474715e+01,-2.5520279735e-04,2.2427257910e+01,6.1747965799e+01,2.0466042613e+01,1.6180456394e+02,1.8000000000e-01,2.7212493765e-01,7.0000000000e-02,6.1841407674e-02,0.0000000000e+00,2.9360618707e+03,-1.1805008385e-02,9.4560717358e-04,1.3569683991e-02,3,42,42,126,42,5.2080697770e+00,18,1,14,137,7,1.5927769195e+01,
5.7500000000e-01,-8.5223637379e-02,-8.5071750011e-02,-8.4696723187e-02,-8.5019166009e-02,6.1639990018e-02,6.7611388200e-02,8.1714966692e-02,6.9767277142e-02,1.8694582650e+00,2.0818934033e+00,2.2231800037e+00,2.0148476637e+00,4.9090170711e-01,1.2858419190e+00,3.5119811498e+00,1.5952343230e+00,6.1560965920e-02,6.7647632474e-02,8.1982962868e-02,6.9831209330e-02,1.1655922759e+03,1.5237967601e+03,2.7606445675e+03,1.4719585156e+03,4.2468710700e+04,5.4055779344e+04,8.9136307305e+04,4.9815627132e+04,9.9911219643e+01,1.1363109523e+02,1.6309472940e+03,1.4173576521e+01,8.2742091786e+01,2.5655592212e+02,1.2233144522e+01,1.1363109523e+02,-1.0008245651e-03,8.7284859108e+01,8.6999177092e+01,3.2178326321e+01,8.3324168052e+01,5.4904915480e+00,8.2435593543e+01,3.0356448850e+02,3.1974847842e+00,7.0900543072e+01,-2.5618258179e-04,2.2396428674e+01,6.1561481728e+01,2.0434178134e+01,1.6570564861e+02,1.8000000000e-01,2.5019765090e-01,7.0000000000e-02,5.8241405372e-02,0.0000000000e+00,2.9360618707e+03,-1.2035930103e-02,9.6958307248e-04,1.3646067581e-02,3,42,42,126,42,5.1527197350e+00,18,1,14,137,7,1.5927769195e+01,
5.8000000000e-01,-8.5231849186e-02,-8.5087725641e-02,-8.4733221426e-02,-8.5037860841e-02,6.1301937322e-02,6.6996891559e-02,8.0400977381e-02,6.9049520912e-02,1.8799076383e+00,2.0880465574e+00,2.2284848837e+00,2.0223338825e+00,5.1763659942e-01,1.1871348764e+00,3.0055126236e+00,1.4219778467e+00,6.1226335378e-02,6.7031210713e-02,8.0654739495e-02,6.9109808680e-02,1.1543929998e+03,1.4928534464e+03,2.4806276126e+03,1.4342631216e+03,4.2567946757e+04,5.3555080772e+04,8.2068601005e+04,4.9576275226e+04,9.9942408052e+01,1.1486536184e+02,1.6404855463e+03,1.4101871367e+01,8.2343729814e+01,2.3745689802e+02,1.2304687496e+01,1.1486536184e+02,-9.9505209071e-04,8.6923430706e+01,8.6427977281e+01,3.2178602068e+01,8.3565914613e+01,5.4133164297e+00,8.1333091853e+01,3.0372075853e+02,3.1191376110e+00,7.2420210352e+01,-2.5681714119e-04,2.2365677407e+01,6.1441242829e+01,2.0401153868e+01,1.6884676320e+02,1.8000000000e-01,2.3218465532e-01,7.0000000000e-02,5.5284047889e-02,0.0000000000e+00,2.9360618707e+03,-1.2240511884e-02,9.9150842848e-04,1.3713806016e-02,3,42,42,126,42,5.2274566170e+00,18,1,14,137,7,1.5927769195e+01,
5.8500000000e-01,-8.5239810473e-02,-8.5102884001e-02,-8.4767693153e-02,-8.5055578681e-02,6.0978675553e-02,6.6411183145e-02,7.9153696741e-02,6.8365809824e-02,1.8888862074e+00,2.0937360225e+00,2.2334469664e+00,2.0290381777e+00,5.2403493689e-01,1.0991373170e+00,2.5925265383e+00,1.2785297473e+00,6.0906329472e-02,6.6443678040e-02,7.9394024674e-02,6.8422644493e-02,1.1438448388e+03,1.4674398824e+03,2.2648888851e+03,1.4045862738e+03,4.2610970445e+04,5.3184687826e+04,7.6538973901e+04,4.9443880054e+04,9.9971190516e+01,1.1600798709e+02,1.6507080070e+03,1.4049196996e+01,8.2051094424e+01,2.2021108192e+02,1.2381362468e+01,1.1600798709e+02,-9.8924282999e-04,8.6564375096e+01,8.5860629903e+01,3.2178810218e+01,8.3806799680e+01,5.3367479019e+00,8.0239255741e+01,3.0018945400e+02,3.0690545431e+00,7.3932420494e+01,-2.5707550176e-04,2.2334972991e+01,6.1378353380e+01,2.0367219991e+01,1.7127759330e+02,1.8000000000e-01,2.1812934581e-01,7.0000000000e-02,5.2976459760e-02,0.0000000000e+00,2.9360618707e+03,-1.2422337374e-02,1.0115977987e-03,1.3774646430e-02,3,42,42,126,42,5.1800105510e+00,18,1,14,137,7,1.5927769195e+01,
5.9000000000e-01,-8.5250450831e-02,-8.5117268390e-02,-8.4800121861e-02,-8.5072382829e-02,6.0669490963e-02,6.5852768636e-02,7.7969373766e-02,6.7714353573e-02,1.8966360016e+00,2.0990125842e+00,2.2380952167e+00,2.0350941047e+00,5.2198245653e-01,1.0208274196e+00,2.2563984139e+00,1.1593340821e+00,6.0600243263e-02,6.5883534280e-02,7.8197020305e-02,6.7767915284e-02,1.1339022988e+03,1.4462703561e+03,2.0943942729e+03,1.3807693266e+03,4.2646767165e+04,5.2908250544e+04,7.2178100546e+04,4.9371049781e+04,9.9997763075e+01,1.1706816386e+02,1.6614005290e+03,1.4013281953e+01,8.1851566403e+01,2.0472977118e+02,1.2461563200e+01,1.1706816386e+02,-9.8341798424e-04,8.6207676272e+01,8.5297109634e+01,3.2178951315e+01,8.4042771345e+01,5.2620979738e+00,7.9172828197e+01,2.9282989943e+02,3.0496027348e+00,7.5418417140e+01,-2.5692574816e-04,2.2304288730e+01,6.1364052597e+01,2.0332607336e+01,1.7305465356e+02,1.8000000000e-01,2.0806558282e-01,7.0000000000e-02,5.1324200165e-02,0.0000000000e+00,2.9360618707e+03,-1.2584647241e-02,1.0300563041e-03,1.3829955024e-02,3,41,42,124,41,5.1556447660e+00,18,1,14,137,7,1.5927769195e+01,
5.9500000000e-01,-8.5254516996e-02,-8.5130922332e-02,-8.4830808335e-02,-8.5088320626e-02,6.0373707290e-02,6.5320239274e-02,7.6844487719e-02,6.7093465933e-02,1.9033781292e+00,2.1039217020e+00,2.2424548890e+00,2.0406091471e+00,5.1151725198e-01,9.5112197494e-01,1.9737379645e+00,1.0595032213e+00,6.0307408775e-02,6.5349365194e-02,7.7060158667e-02,6.7143924378e-02,1.1245372634e+03,1.4283346520e+03,1.9611035533e+03,1.3611922353e+03,4.2663986716e+04,5.2697249178e+04,6.8792022451e+04,4.9325964285e+04,1.0002230735e+02,1.1805452465e+02,1.6724051207e+03,1.3992008130e+01,8.1733378502e+01,1.9088855047e+02,1.2544104654e+01,1.1805452465e+02,-9.7759314072e-04,8.5853318338e+01,8.4737390808e+01,3.2179026244e+01,8.4269631594e+01,5.1907248705e+00,7.8153212436e+01,2.8151449025e+02,3.0630975934e+00,7.6858763119e+01,-2.5633671254e-04,2.2273602249e+01,6.1389890161e+01,2.0297525807e+01,1.7423791618e+02,1.8000000000e-01,2.0201761086e-01,7.0000000000e-02,5.0331249544e-02,0.0000000000e+00,2.9360618707e+03,-1.2730309136e-02,1.0470750653e-03,1.3880810482e-02,3,41,42,124,41,5.1320262520e+00,18,1,14,137,7,1.5927769195e+01,
6.0000000000e-01,-8.5261570845e-02,-8.5143891956e-02,-8.4859846036e-02,-8.5103443614e-02,6.0090683556e-02,6.4812266505e-02,7.5775730079e-02,6.6501558160e-02,1.9093027499e+00,2.1085035175e+00,2.2465487759e+00,2.0456687451e+00,4.9914997017e-01,8.8898623911e-01,1.7379088171e+00,9.7503332940e-01,6.0027192849e-02,6.4839837099e-02,7.5980088440e-02,6.6549073242e-02,1.1157264396e+03,1.4128556360e+03,1.8575718923e+03,1.3446642796e+03,4.2345264058e+04,5.2530030249e+04,6.6271783021e+04,4.9288493950e+04,1.0004499398e+02,1.1897500694e+02,1.6836081357e+03,1.3983437003e+01,8.1685761128e+01,1.7854259917e+02,1.2628134409e+01,1.1897500694e+02,-9.7177945358e-04,8.5501285501e+01,8.4181447394e+01,3.2179036239e+01,8.4483053267e+01,5.1240258080e+00,7.7200368685e+01,2.6614515105e+02,3.1116721478e+00,7.8233442955e+01,-2.5527971358e-04,2.2242895300e+01,6.1447860906e+01,2.0262163817e+01,1.7488814780e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.2861800844e-02,1.0628289369e-03,1.3928067266e-02,3,41,42,124,41,5.1586432830e+00,18,1,14,137,7,1.5927769195e+01,
6.0500000000e-01,-8.5267995927e-02,-8.5156215258e-02,-8.4887282291e-02,-8.5117797690e-02,5.9819812054e-02,6.4327596975e-02,7.4759992632e-02,6.5937132807e-02,1.9145672458e+00,2.1127932537e+00,2.2503979743e+00,2.0503406713e+00,4.8661902271e-01,8.3348041383e-01,1.5418057828e+00,9.0275132381e-01,5.9758995117e-02,6.4353691824e-02,7.4953661298e-02,6.5981855266e-02,1.1074453815e+03,1.3992469098e+03,1.7772785631e+03,1.3303275949e+03,4.2085417057e+04,5.2390677028e+04,6.5402975928e+04,4.9246748462e+04,1.0006598199e+02,1.1983678235e+02,1.6949303314e+03,1.3985822217e+01,8.1699012319e+01,1.6753831390e+02,1.2713058095e+01,1.1983678235e+02,-9.6598463802e-04,8.5151562081e+01,8.3629252988e+01,3.2178982896e+01,8.4678968726e+01,5.0631499902e+00,7.6330714146e+01,2.4941216241e+02,3.1762981298e+00,7.9525962595e+01,-2.5400824899e-04,2.2212153519e+01,6.1530501705e+01,2.0226688491e+01,1.7506489063e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.2981225625e-02,1.0774752614e-03,1.3972397009e-02,3,41,41,123,41,5.1395787210e+00,18,1,14,137,7,1.5927769195e+01,
6.1000000000e-01,-8.5274274620e-02,-8.5167923176e-02,-8.4913221079e-02,-8.5131430098e-02,5.9560516411e-02,6.3865047842e-02,7.3794355088e-02,6.5398777954e-02,1.9192987103e+00,2.1168217072e+00,2.2540220926e+00,2.0546787232e+00,4.7418295631e-01,7.8376363748e-01,1.3786397841e+00,8.4015073371e-01,5.9502246139e-02,6.3889742026e-02,7.3977919262e-02,6.5440849948e-02,1.0996668196e+03,1.3870731002e+03,1.7417395679e+03,1.3175743382e+03,4.1872382594e+04,5.2267903962e+04,6.4748276299e+04,4.9194466423e+04,1.0008542089e+02,1.2064624239e+02,1.7063166109e+03,1.3997610429e+01,8.1764502381e+01,1.5772367861e+02,1.2798462451e+01,1.2064624239e+02,-9.6021399614e-04,8.4804132507e+01,8.3080780838e+01,3.2178868046e+01,8.4856519408e+01,5.0079885887e+00,7.5542694124e+01,2.3397910170e+02,3.2368892773e+00,8.0737785545e+01,-2.5278996981e-04,2.2181366141e+01,6.1630954770e+01,2.0191246443e+01,1.7482500475e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3090355929e-02,1.0911535166e-03,1.4014325263e-02,3,41,42,124,41,5.1376139750e+00,18,1,14,137,7,1.5927769195e+01,
6.1500000000e-01,-8.5280500858e-02,-8.5179054860e-02,-8.4937745089e-02,-8.5144378581e-02,5.9312249809e-02,6.3423502412e-02,7.2876073027e-02,6.4885161825e-02,1.9235981812e+00,2.1206157418e+00,2.2576086049e+00,2.0587257471e+00,4.6198683390e-01,7.3909377878e-01,1.2423755694e+00,7.8528772604e-01,5.9256405630e-02,6.3446866782e-02,7.3050082772e-02,6.4924717475e-02,1.0923613028e+03,1.3760150836e+03,1.7150168290e+03,1.3059801635e+03,4.1696201182e+04,5.2154040687e+04,6.4246589525e+04,4.9129071023e+04,1.0010345123e+02,1.2140902681e+02,1.7177283393e+03,1.4017433365e+01,8.1874629805e+01,1.4895489134e+02,1.2884057690e+01,1.2140902681e+02,-9.5447118534e-04,8.4458981319e+01,8.2536004020e+01,3.2178693483e+01,8.5016991804e+01,4.9580965581e+00,7.4829950830e+01,2.1974483797e+02,3.2937590263e+00,8.1875180526e+01,-2.5162059752e-04,2.2150525685e+01,6.1743002181e+01,2.0155964958e+01,1.7422169454e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3190677957e-02,1.1039857782e-03,1.4054264967e-02,3,41,41,123,41,5.1391173240e+00,18,1,14,137,7,1.5927769195e+01,
6.2000000000e-01,-8.5287642108e-02,-8.5189648358e-02,-8.4960974040e-02,-8.5156686924e-02,5.9074493300e-02,6.3001906048e-02,7.2002567343e-02,6.4395027765e-02,1.9275451344e+00,2.1241987749e+00,2.2611643497e+00,2.0625162084e+00,4.5010479394e-01,6.9882369857e-01,1.1300943235e+00,7.3668907794e-01,5.9020960805e-02,6.3024007498e-02,7.2167539447e-02,6.4432193659e-02,1.0854984974e+03,1.3658412546e+03,1.6929498161e+03,1.2952536439e+03,4.1548804556e+04,5.2044138630e+04,6.3852530352e+04,4.9050222315e+04,1.0012020416e+02,1.2213007615e+02,1.7291380668e+03,1.4044094807e+01,8.2022748929e+01,1.4109990535e+02,1.2969637921e+01,1.2213007615e+02,-9.4875874600e-04,8.4116093172e+01,8.1994895684e+01,3.2178460887e+01,8.5161703970e+01,4.9130634600e+00,7.4186620857e+01,2.0661610564e+02,3.3471964279e+00,8.2943928558e+01,-2.5049621819e-04,2.2119627634e+01,6.1861076653e+01,2.0120953430e+01,1.7330393386e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3283431899e-02,1.1160777571e-03,1.4092540061e-02,3,41,41,123,41,5.1239821990e+00,18,1,14,137,7,1.5927769195e+01,
6.2500000000e-01,-8.5292269703e-02,-8.5199720968e-02,-8.4983050923e-02,-8.5168388330e-02,5.8846754250e-02,6.2599262359e-02,7.1171412830e-02,6.3927189547e-02,1.9312015952e+00,2.1275912293e+00,2.2645327134e+00,2.0660782348e+00,4.3851522646e-01,6.6239245907e-01,1.0381457493e+00,6.9323868946e-01,5.8795424839e-02,6.2620164066e-02,7.1327833466e-02,6.3962085218e-02,1.0790483433e+03,1.3563846745e+03,1.6742560589e+03,1.2851979877e+03,4.1423759823e+04,5.1935227838e+04,6.3533083016e+04,4.8958835121e+04,1.0013580115e+02,1.2281369685e+02,1.7405257643e+03,1.4076554942e+01,8.2203083011e+01,1.3404010748e+02,1.3055052912e+01,1.2281369685e+02,-9.4307847792e-04,8.3775452828e+01,8.1457429181e+01,3.2178171829e+01,8.5291874285e+01,4.8725107846e+00,7.3607296924e+01,1.9450689451e+02,3.3974680452e+00,8.3949360905e+01,-2.4941325288e-04,2.2088670108e+01,6.1980253421e+01,2.0086304927e+01,1.7211620243e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3369650783e-02,1.1275201773e-03,1.4129402561e-02,3,41,41,123,41,5.1123958270e+00,18,1,14,137,7,1.5927769195e+01,
6.3000000000e-01,-8.5296732143e-02,-8.5209308699e-02,-8.5003714179e-02,-8.5179520193e-02,5.8628564845e-02,6.2214629641e-02,7.0380328892e-02,6.3480527006e-02,1.9346157007e+00,2.1308109359e+00,2.2677738362e+00,2.0694351252e+00,4.2721267502e-01,6.2931479817e-01,9.6265105255e-01,6.5408224302e-01,5.8579335419e-02,6.2234391293e-02,7.0528655624e-02,6.3513265365e-02,1.0729818480e+03,1.3475253947e+03,1.6580240080e+03,1.2756822540e+03,4.1316011261e+04,5.1825728181e+04,6.3264653832e+04,4.8856466350e+04,1.0015035378e+02,1.2346363101e+02,1.7518762329e+03,1.4113913734e+01,8.2410631857e+01,1.2767069179e+02,1.3140188663e+01,1.2346363101e+02,-9.3743169934e-04,8.3437045164e+01,8.0923578130e+01,3.2177827781e+01,8.5408626473e+01,4.8360894679e+00,7.3086992398e+01,1.8333788536e+02,3.4448197027e+00,8.4896394053e+01,-2.4836843011e-04,2.2057653550e+01,6.2096227763e+01,2.0052097804e+01,1.7069845482e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3450196260e-02,1.1383903271e-03,1.4165047729e-02,3,41,41,123,41,5.1103478010e+00,18,1,14,137,7,1.5927769195e+01,
6.3500000000e-01,-8.5302113351e-02,-8.5218438358e-02,-8.5023400681e-02,-8.5190104816e-02,5.8419480750e-02,6.1847117543e-02,6.9627171845e-02,6.3053981957e-02,1.9378246946e+00,2.1338734839e+00,2.2709324174e+00,2.0726064728e+00,4.1630827588e-01,5.9917144253e-01,8.9548298803e-01,6.1856309505e-01,5.8372253376e-02,6.1865795559e-02,6.9767833943e-02,6.3084669700e-02,1.0672715965e+03,1.3391771196e+03,1.6436129296e+03,1.2666204549e+03,4.1221636647e+04,5.1714999462e+04,6.3030666239e+04,4.8744933039e+04,1.0016396382e+02,1.2408312535e+02,1.7631774337e+03,1.4155394481e+01,8.2641080449e+01,1.2190013704e+02,1.3224954874e+01,1.2408312535e+02,-9.3181941395e-04,8.3100855163e+01,8.0393316447e+01,3.2177430122e+01,8.5512996910e+01,4.8034776003e+00,7.2621108576e+01,1.7303592941e+02,3.4894780993e+00,8.5789561986e+01,-2.4735876028e-04,2.2026580420e+01,6.2205282169e+01,2.0018397292e+01,1.6908625443e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3525789048e-02,1.1487536563e-03,1.4199627053e-02,3,41,41,123,41,5.1295688000e+00,18,1,14,137,7,1.5927769195e+01,
6.4000000000e-01,-8.5306598792e-02,-8.5227134739e-02,-8.5042020246e-02,-8.5200183154e-02,5.8219079778e-02,6.1495883968e-02,6.8909922585e-02,6.2646554370e-02,1.9408573752e+00,2.1367925282e+00,2.2739332444e+00,2.0756090130e+00,4.0576935741e-01,5.7160073499e-01,8.3542654854e-01,5.8617238702e-01,5.8173761421e-02,6.1513531694e-02,6.9043325078e-02,6.2675292374e-02,1.0618920599e+03,1.3312773611e+03,1.6305761272e+03,1.2579567635e+03,4.1137627892e+04,5.1603007418e+04,6.2819685105e+04,4.8626079338e+04,1.0017672329e+02,1.2467499593e+02,1.7744194675e+03,1.4200328302e+01,8.2890712791e+01,1.1664915932e+02,1.3309277295e+01,1.2467499593e+02,-9.2624241294e-04,8.2766867919e+01,7.9866618346e+01,3.2176980145e+01,8.5605941421e+01,4.7743783148e+00,7.2205404497e+01,1.6353356834e+02,3.5316522967e+00,8.6633045935e+01,-2.4638151206e-04,2.1995454914e+01,6.2304246585e+01,1.9985257014e+01,1.6731101699e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3597033885e-02,1.1586653285e-03,1.4233258248e-02,3,41,41,123,41,5.1156308280e+00,18,1,14,137,7,1.5927769195e+01,
6.4500000000e-01,-8.5311579621e-02,-8.5235422006e-02,-8.5059763733e-02,-8.5209768421e-02,5.8026960671e-02,6.1160132166e-02,6.8226681606e-02,6.2257298844e-02,1.9437360582e+00,2.1395800559e+00,2.2767883309e+00,2.0784572457e+00,3.9454644349e-01,5.4629098615e-01,7.8148590601e-01,5.5650822182e-01,5.7983462938e-02,6.1176800063e-02,6.8353205811e-02,6.2284182512e-02,1.0568197164e+03,1.3237802942e+03,1.6186038131e+03,1.2496550987e+03,4.1061703283e+04,5.1490083119e+04,6.2623985173e+04,4.8501649841e+04,1.0018871487e+02,1.2524168691e+02,1.7855939308e+03,1.4248139958e+01,8.3156333102e+01,1.1184946413e+02,1.3393092894e+01,1.2524168691e+02,-9.2070133933e-04,8.2435068631e+01,7.9343458343e+01,3.2176479066e+01,8.5688341537e+01,4.7485178387e+00,7.1835969124e+01,1.5476859150e+02,3.5715350911e+00,8.7430701821e+01,-2.4543419058e-04,2.1964282695e+01,6.2390454578e+01,1.9952720407e+01,1.6540031956e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3664439928e-02,1.1681716805e-03,1.4266032933e-02,3,41,41,123,41,5.1115913750e+00,18,1,14,137,7,1.5927769195e+01,
6.5000000000e-01,-8.5316605331e-02,-8.5243316216e-02,-8.5076441909e-02,-8.5218906174e-02,5.7842742033e-02,6.0839108024e-02,6.7575661411e-02,6.1885321282e-02,1.9464781272e+00,2.1422466163e+00,2.2795086449e+00,2.0811638845e+00,3.8292403649e-01,5.2297352243e-01,7.3284014428e-01,5.2924635432e-01,5.7800980868e-02,6.0854843841e-02,6.7695665646e-02,6.1910440862e-02,1.0520330357e+03,1.3166516366e+03,1.6074815919e+03,1.2416919039e+03,4.0992151468e+04,5.1376755367e+04,6.2438477364e+04,4.8373230005e+04,1.0020001247e+02,1.2578532282e+02,1.7966934970e+03,1.4298335120e+01,8.3435195110e+01,1.0744246893e+02,1.3476346717e+01,1.2578532282e+02,-9.1519672986e-04,8.2105442604e+01,7.8823811243e+01,3.2175928025e+01,8.5761010282e+01,4.7256436970e+00,7.1509195671e+01,1.4668362778e+02,3.6093042783e+00,8.8186085567e+01,-2.4451451732e-04,2.1933070659e+01,6.2461697673e+01,1.9920822020e+01,1.6337824219e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3728437448e-02,1.1773115624e-03,1.4298022722e-02,3,41,41,123,41,5.0992922740e+00,18,1,14,137,7,1.5927769195e+01,
6.5500000000e-01,-8.5319711910e-02,-8.5250845719e-02,-8.5092382963e-02,-8.5227615438e-02,5.7666061126e-02,6.0532097538e-02,6.6955176662e-02,6.1529775764e-02,1.9490972477e+00,2.1448015198e+00,2.2821042162e+00,2.0837401868e+00,3.7182734409e-01,5.0141668112e-01,6.8880801353e-01,5.0411996078e-01,5.7625956657e-02,6.0546946472e-02,6.7068999511e-02,6.1553216691e-02,1.0475123949e+03,1.3098650275e+03,1.5970607938e+03,1.2340512743e+03,4.0927703427e+04,5.1263637746e+04,6.2259918927e+04,4.8242223632e+04,1.0021068188e+02,1.2630775439e+02,1.8077116628e+03,1.4350489110e+01,8.3724939501e+01,1.0337805475e+02,1.3558989985e+01,1.2630775439e+02,-9.0972904035e-04,8.1777975248e+01,7.8307652137e+01,3.2175328098e+01,8.5824697498e+01,4.7055230557e+00,7.1221757939e+01,1.3922576904e+02,3.6451238213e+00,8.8902476426e+01,-2.4362041164e-04,2.1901826706e+01,6.2516179622e+01,1.9889588702e+01,1.6126571881e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3789391362e-02,1.1861175337e-03,1.4329284026e-02,3,41,41,123,41,5.0964965020e+00,18,1,14,137,7,1.5927769195e+01,
6.6000000000e-01,-8.5323758937e-02,-8.5258029022e-02,-8.5107443737e-02,-8.5235911307e-02,5.7496573001e-02,6.0238424434e-02,6.6363641138e-02,6.1189861704e-02,1.9516043033e+00,2.1472530077e+00,2.2845842156e+00,2.0861961986e+00,3.6119859574e-01,4.8142062651e-01,6.4881959354e-01,4.8090501113e-01,5.7458049244e-02,6.0252429288e-02,6.6471601031e-02,6.1211704868e-02,1.0432399537e+03,1.3033994996e+03,1.5872375814e+03,1.2267217465e+03,4.0867429134e+04,5.1151355323e+04,6.2086340952e+04,4.8109851225e+04,1.0022078150e+02,1.2681059833e+02,1.8186425999e+03,1.4404237063e+01,8.4023539236e+01,9.9613402571e+01,1.3640978983e+01,1.2681059833e+02,-9.0429866048e-04,8.1452652075e+01,7.7794956388e+01,3.2174680296e+01,8.5880094761e+01,4.6879411940e+00,7.0970588485e+01,1.3234622298e+02,3.6791449255e+00,8.9582898511e+01,-2.4274997386e-04,2.1870559553e+01,6.2552471872e+01,1.9859040650e+01,1.5908088096e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3847612147e-02,1.1946169102e-03,1.4359861758e-02,3,41,41,123,41,5.1062936250e+00,18,1,14,137,7,1.5927769195e+01,
6.6500000000e-01,-8.5327645334e-02,-8.5264875784e-02,-8.5121826611e-02,-8.5243821873e-02,5.7333949471e-02,5.9957447967e-02,6.5799558637e-02,6.0864821121e-02,1.9540081086e+00,2.1496083991e+00,2.2869570198e+00,2.0885409385e+00,3.5098986975e-01,4.6281280686e-01,6.1239394309e-01,4.5940979947e-01,5.7296934153e-02,5.9970649287e-02,6.5901956282e-02,6.0885143145e-02,1.0391995053e+03,1.2972377357e+03,1.5779384379e+03,1.2196942336e+03,4.0810655483e+04,5.1040499588e+04,6.1916637229e+04,4.7977159885e+04,1.0023036304e+02,1.2729527141e+02,1.8294810567e+03,1.4459265384e+01,8.4329252131e+01,9.6111953137e+01,1.3722274319e+01,1.2729527141e+02,-8.9890592363e-04,8.1129458700e+01,7.7285699622e+01,3.2173985572e+01,8.5927839911e+01,4.6727000950e+00,7.0752858500e+01,1.2599999294e+02,3.7115070320e+00,9.0230140640e+01,-2.4190146964e-04,2.1839278557e+01,6.2569471166e+01,1.9829192355e+01,1.5683938398e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3903364727e-02,1.2028326661e-03,1.4389792151e-02,3,41,41,123,41,5.1182442510e+00,18,1,14,137,7,1.5927769195e+01,
6.7000000000e-01,-8.5332325717e-02,-8.5271416480e-02,-8.5135419509e-02,-8.5251365072e-02,5.7177878243e-02,5.9688560843e-02,6.5261519410e-02,6.0553936127e-02,1.9563159444e+00,2.1518742159e+00,2.2892302697e+00,2.0907825377e+00,3.4105058310e-01,4.4544401880e-01,5.7912177507e-01,4.3946771360e-01,5.7142302600e-02,5.9700997050e-02,6.5358638017e-02,6.0572809615e-02,1.0353763222e+03,1.2913648809e+03,1.5691102081e+03,1.2129607441e+03,4.0756901730e+04,5.0931603008e+04,6.1750271966e+04,4.7845038376e+04,1.0023947226e+02,1.2776301978e+02,1.8402222912e+03,1.4515304389e+01,8.4640579939e+01,9.2842492073e+01,1.3802840425e+01,1.2776301978e+02,-8.9355111357e-04,8.0808380840e+01,7.6779857724e+01,3.2173244829e+01,8.5968521235e+01,4.6596171466e+00,7.0565959238e+01,1.2014558265e+02,3.7423387320e+00,9.0846774641e+01,-2.4107331578e-04,2.1807993557e+01,6.2566359856e+01,1.9800053424e+01,1.5455470938e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3956875758e-02,1.2107842043e-03,1.4419104898e-02,3,41,41,123,41,5.0955045860e+00,18,1,14,137,7,1.5927769195e+01,
6.7500000000e-01,-8.5334845756e-02,-8.5277658986e-02,-8.5148342959e-02,-8.5258563169e-02,5.7028062095e-02,5.9431187284e-02,6.4748193057e-02,6.0256526568e-02,1.9585339557e+00,2.1540562904e+00,2.2914109253e+00,2.0929283514e+00,3.2563778633e-01,4.2918503385e-01,5.4865199197e-01,4.2093220337e-01,5.6993860674e-02,5.9442894803e-02,6.4840300066e-02,6.0274020343e-02,1.0317570042e+03,1.2857677446e+03,1.5607133316e+03,1.2065136309e+03,4.0705829205e+04,5.0825126767e+04,6.1592316188e+04,4.7714233728e+04,1.0024814966e+02,1.2821494377e+02,1.8508620256e+03,1.4572121978e+01,8.4956233209e+01,8.9778351874e+01,1.3882645217e+01,1.2821494377e+02,-8.8823446896e-04,8.0489404311e+01,7.6277406822e+01,3.2172458918e+01,8.6002681317e+01,4.6485239431e+00,7.0407484902e+01,1.1474472393e+02,3.7717586115e+00,9.1435172231e+01,-2.4026406716e-04,2.1776714748e+01,6.2542569280e+01,1.9771629304e+01,1.5223844015e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4008339637e-02,1.2184880042e-03,1.4447824781e-02,3,41,41,123,41,5.0964940580e+00,18,1,14,137,7,1.5927769195e+01,
6.8000000000e-01,-8.5338264209e-02,-8.5283618852e-02,-8.5160639891e-02,-8.5265429316e-02,5.6884218045e-02,5.9184781218e-02,6.4258324532e-02,5.9971947822e-02,1.9606674424e+00,2.1561598565e+00,2.2935053193e+00,2.0949850485e+00,3.1144035359e-01,4.1392370307e-01,5.2068119887e-01,4.0367318037e-01,5.6851328555e-02,5.9195794589e-02,6.4345672330e-02,5.9988127144e-02,1.0283293328e+03,1.2804342734e+03,1.5527172922e+03,1.2003451852e+03,4.0657202611e+04,5.0721457082e+04,6.1447627283e+04,4.7585367632e+04,1.0025643107e+02,1.2865201914e+02,1.8613964126e+03,1.4629518217e+01,8.5275101204e+01,8.6896723620e+01,1.3961659836e+01,1.2865201914e+02,-8.8295618674e-04,8.0172515027e+01,7.5778323282e+01,3.2171628645e+01,8.6030820596e+01,4.6392651798e+00,7.0275216854e+01,1.0976212560e+02,3.7998760292e+00,9.1997520583e+01,-2.3947240480e-04,2.1745452556e+01,6.2497746363e+01,1.9743921915e+01,1.4990050825e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4057923500e-02,1.2259581624e-03,1.4475972902e-02,3,41,41,123,41,5.0900209640e+00,18,1,14,137,7,1.5927769195e+01,
6.8500000000e-01,-8.5341493777e-02,-8.5289313906e-02,-8.5172307461e-02,-8.5271987011e-02,5.6746076657e-02,5.8948824580e-02,6.3790729065e-02,5.9699588734e-02,1.9627210703e+00,2.1581896287e+00,2.2955192090e+00,2.0969586865e+00,2.9831309258e-01,3.9956247602e-01,4.9494552421e-01,3.8757441472e-01,5.6714439790e-02,5.8959176569e-02,6.3873556021e-02,5.9714515510e-02,1.0250821377e+03,1.2753532090e+03,1.5452357893e+03,1.1944474471e+03,4.0610860529e+04,5.0620906891e+04,6.1305895877e+04,4.7458951848e+04,1.0026434826e+02,1.2907511497e+02,1.8718220076e+03,1.4687320717e+01,8.5596226203e+01,8.4178068286e+01,1.4039858445e+01,1.2907511497e+02,-8.7771642493e-04,7.9857699002e+01,7.5282583704e+01,3.2170754774e+01,8.6053400646e+01,4.6316976341e+00,7.0167109058e+01,1.0516524193e+02,3.8267918343e+00,9.2535836685e+01,-2.3869712497e-04,2.1714217543e+01,6.2431723453e+01,1.9716930197e+01,1.4754941464e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4105771410e-02,1.2332068400e-03,1.4503567605e-02,3,41,41,123,41,5.1014871250e+00,18,1,14,137,7,1.5927769195e+01,
6.9000000000e-01,-8.5344623183e-02,-8.5294756285e-02,-8.5183363794e-02,-8.5278247908e-02,5.6613381315e-02,5.8722825726e-02,6.3344287739e-02,5.9438869697e-02,1.9646990217e+00,2.1601498690e+00,2.2974578262e+00,2.0988547754e+00,2.8613445843e-01,3.8601628447e-01,4.7617505285e-01,3.7253161942e-01,5.6582940591e-02,5.8732547425e-02,6.3422819188e-02,5.9452602671e-02,1.0220051735e+03,1.2705138719e+03,1.5384676026e+03,1.1888121509e+03,4.0566693160e+04,5.0523720698e+04,6.1167416014e+04,4.7335402183e+04,1.0027192942e+02,1.2948500887e+02,1.8821357439e+03,1.4745380688e+01,8.5918781599e+01,8.1605615353e+01,1.4117218042e+01,1.2948500887e+02,-8.7251530500e-04,7.9544942345e+01,7.4790164908e+01,3.2169838029e+01,8.6070847192e+01,4.6256892255e+00,7.0081274650e+01,1.0092405907e+02,3.8525990289e+00,9.3051980577e+01,-2.3793712916e-04,2.1683020316e+01,6.2344491311e+01,1.9690650582e+01,1.4519242320e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4152007874e-02,1.2402446286e-03,1.4530625158e-02,3,41,41,123,41,5.0929784050e+00,18,1,14,137,7,1.5927769195e+01,
6.9500000000e-01,-8.5347919362e-02,-8.5299959648e-02,-8.5193862919e-02,-8.5284229722e-02,5.6485887571e-02,5.8506317941e-02,6.2917943839e-02,5.9189240841e-02,1.9666051026e+00,2.1620444437e+00,2.2993259259e+00,2.1006783329e+00,2.7480155646e-01,3.7321074125e-01,4.5973423518e-01,3.5845097628e-01,5.6456589193e-02,5.8515438863e-02,6.2992392607e-02,5.9201835773e-02,1.0190890113e+03,1.2659060284e+03,1.5320125551e+03,1.1834307458e+03,4.0524625725e+04,5.0430081058e+04,6.1034682732e+04,4.7215051001e+04,1.0027919964e+02,1.2988239987e+02,1.8923349105e+03,1.4803569582e+01,8.6242053236e+01,7.9164937153e+01,1.4193718295e+01,1.2988239987e+02,-8.6735291414e-04,7.9234231264e+01,7.4301043932e+01,3.2168879100e+01,8.6083552906e+01,4.6211181490e+00,7.0015973558e+01,9.7010898128e+01,3.8773833780e+00,9.3547667561e+01,-2.3719141501e-04,2.1651871457e+01,6.2236175103e+01,1.9665077402e+01,1.4283573065e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4196740824e-02,1.2470808496e-03,1.4557160266e-02,3,41,41,123,41,5.1033626420e+00,18,1,14,137,7,1.5927769195e+01,
7.0000000000e-01,-8.5350496013e-02,-8.5304931051e-02,-8.5203974551e-02,-8.5289943114e-02,5.6363362520e-02,5.8298858050e-02,6.2510698545e-02,5.8950180348e-02,1.9684428175e+00,2.1638768734e+00,2.3011278310e+00,2.1024339338e+00,2.6422640711e-01,3.6108060820e-01,4.4406642432e-01,3.4524795158e-01,5.6335155238e-02,5.8307406216e-02,6.2581265913e-02,5.8961690185e-02,1.0163249414e+03,1.2615198113e+03,1.5258568146e+03,1.1782944567e+03,4.0484606242e+04,5.0340115745e+04,6.0908014384e+04,4.7098158328e+04,1.0028618129e+02,1.3026791927e+02,1.9024171317e+03,1.4861776234e+01,8.6565423522e+01,7.6843588647e+01,1.4269341382e+01,1.3026791927e+02,-8.6222930731e-04,7.8925552060e+01,7.3815198025e+01,3.2167878641e+01,8.6091879973e+01,4.6178720755e+00,6.9969601078e+01,9.3400233545e+01,3.9012239730e+00,9.4024479460e+01,-2.3645906795e-04,2.1620781459e+01,6.2107013177e+01,1.9640203242e+01,1.4048461439e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4240064141e-02,1.2537237963e-03,1.4583186442e-02,3,41,41,123,41,5.0894959650e+00,18,1,14,137,7,1.5927769195e+01,
7.0500000000e-01,-8.5354161406e-02,-8.5309686625e-02,-8.5213475106e-02,-8.5295403478e-02,5.6245584216e-02,5.8100025100e-02,6.2121608106e-02,5.8721192867e-02,1.9702154225e+00,2.1656503741e+00,2.3028674749e+00,2.1041257532e+00,2.5433312873e-01,3.4956849446e-01,4.2912101221e-01,3.3284631485e-01,5.6218419197e-02,5.8108027130e-02,6.2188484083e-02,5.8731667899e-02,1.0137048887e+03,1.2573456767e+03,1.5199874311e+03,1.1733943608e+03,4.0446596667e+04,5.0253904965e+04,6.0785545055e+04,4.6984921672e+04,1.0029289436e+02,1.3064213989e+02,1.9123803462e+03,1.4919904425e+01,8.6888357917e+01,7.4630803196e+01,1.4344071843e+01,1.3064213989e+02,-8.5714450926e-04,7.8618891129e+01,7.3332604640e+01,3.2166837277e+01,8.6096162464e+01,4.6158474146e+00,6.9940677351e+01,9.0068525633e+01,3.9241937503e+00,9.4483875006e+01,-2.3573925359e-04,2.1589760673e+01,6.1957338437e+01,1.9616019239e+01,1.3814356085e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4282059804e-02,1.2601809289e-03,1.4608716284e-02,3,41,41,123,41,5.0944380670e+00,18,1,14,137,7,1.5927769195e+01,
7.1000000000e-01,-8.5355924932e-02,-8.5314240418e-02,-8.5222603443e-02,-8.5300626771e-02,5.6132325125e-02,5.7909419148e-02,6.1749778632e-02,5.8501808036e-02,1.9719259626e+00,2.1673678941e+00,2.3045484411e+00,2.1057576061e+00,2.4505578704e-01,3.3862375109e-01,4.1485391785e-01,3.2117729958e-01,5.6106171819e-02,5.7916900326e-02,6.1813143849e-02,5.8511296046e-02,1.0112213393e+03,1.2533743814e+03,1.5143921201e+03,1.1687214681e+03,4.0410566583e+04,5.0171488252e+04,6.0667401466e+04,4.6875484690e+04,1.0029935678e+02,1.3100558387e+02,1.9222227880e+03,1.4977870816e+01,8.7210393424e+01,7.2517235986e+01,1.4417896431e+01,1.3100558387e+02,-8.5209851647e-04,7.8314234961e+01,7.2853241431e+01,3.2165755604e+01,8.6096708523e+01,4.6149486349e+00,6.9927837642e+01,8.6994066105e+01,3.9463599707e+00,9.4927199414e+01,-2.3503121072e-04,2.1558819266e+01,6.1787562038e+01,1.9592515344e+01,1.3581637622e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4322799714e-02,1.2664590305e-03,1.4633761672e-02,3,41,41,123,41,5.0925683500e+00,18,1,14,137,7,1.5927769195e+01,
7.1500000000e-01,-8.5358470714e-02,-8.5318594609e-02,-8.5231299414e-02,-8.5305619972e-02,5.6023364543e-02,5.7726660092e-02,6.1394365940e-02,5.8291579087e-02,1.9735772978e+00,2.1690321448e+00,2.3061739987e+00,2.1073329822e+00,2.3633672898e-01,3.2820153263e-01,4.0122587036e-01,3.1017886514e-01,5.5998213623e-02,5.7733644454e-02,6.1454390778e-02,5.8300125488e-02,1.0088672769e+03,1.2495969728e+03,1.5092374042e+03,1.1642667952e+03,4.0376488810e+04,5.0092870840e+04,6.0553675184e+04,4.6769944822e+04,1.0030558468e+02,1.3135872927e+02,1.9319429671e+03,1.5035603182e+01,8.7531128791e+01,7.0494747840e+01,1.4490803972e+01,1.3135872927e+02,-8.4709129905e-04,7.8011570138e+01,7.2377086243e+01,3.2164634190e+01,8.6093802383e+01,4.6150876372e+00,6.9929823388e+01,8.4156835631e+01,3.9677846607e+00,9.5355693214e+01,-2.3433424502e-04,2.1527967184e+01,6.1598159205e+01,1.9569680539e+01,1.3350628202e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4362347246e-02,1.2725643326e-03,1.4658333913e-02,3,41,41,123,41,5.0974329960e+00,18,1,14,137,7,1.5927769195e+01,
7.2000000000e-01,-8.5360985739e-02,-8.5322766387e-02,-8.5239313112e-02,-8.5310398229e-02,5.5918547564e-02,5.7551386606e-02,6.1054570524e-02,5.8090081546e-02,1.9751721224e+00,2.1706456273e+00,2.3077471351e+00,2.1088550783e+00,2.2812527279e-01,3.1826199978e-01,3.8820122460e-01,2.9979503669e-01,5.5894354401e-02,5.7557896999e-02,6.1111416279e-02,5.8097729513e-02,1.0066361284e+03,1.2460047866e+03,1.5043398646e+03,1.1600214317e+03,4.0344336447e+04,5.0018029400e+04,6.0444423510e+04,4.6668360019e+04,1.0031159259e+02,1.3170201572e+02,1.9415396516e+03,1.5093038910e+01,8.7850216167e+01,6.8556223206e+01,1.4562785224e+01,1.3170201572e+02,-8.4212280253e-04,7.7710883334e+01,7.1904117113e+01,3.2163473580e+01,8.6087706226e+01,4.6161831757e+00,6.9945473938e+01,8.1538372475e+01,3.9885250197e+00,9.5770500394e+01,-2.3364772315e-04,2.1497214124e+01,6.1389656936e+01,1.9547503029e+01,1.3121599718e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4400758568e-02,1.2785026135e-03,1.4682443842e-02,3,41,41,123,41,5.0835248080e+00,18,1,14,137,7,1.5927769195e+01,
7.2500000000e-01,-8.5363331202e-02,-8.5326759313e-02,-8.5247579697e-02,-8.5314969644e-02,5.5817690911e-02,5.7383255114e-02,6.0729635694e-02,5.7896912011e-02,1.9767153922e+00,2.1722159476e+00,2.3092813716e+00,2.1103333984e+00,2.2845504833e-01,3.1220128882e-01,3.7833215486e-01,2.9400003576e-01,5.5794412763e-02,5.7389313262e-02,6.0783454867e-02,5.7903702600e-02,1.0045418675e+03,1.2426326038e+03,1.4997797784e+03,1.1560261215e+03,4.0312987219e+04,4.9944518481e+04,6.0333799520e+04,4.6568044150e+04,1.0031671313e+02,1.3203851768e+02,1.9515874010e+03,1.5169261068e+01,8.8164635501e+01,6.8670520866e+01,1.4638149750e+01,1.3203851768e+02,-8.3713539438e-04,7.7412161315e+01,7.1434312207e+01,3.2162274696e+01,8.6056810745e+01,4.6311722526e+00,6.9971227046e+01,8.0839528710e+01,4.0087571860e+00,9.6175143720e+01,-2.3296942244e-04,2.1466569509e+01,6.1162619307e+01,1.9525973522e+01,1.2889640322e+02,1.8023319387e-01,2.0000000000e-01,7.0199880462e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4438378356e-02,1.2842876935e-03,1.4706672624e-02,3,41,41,123,41,5.0933337080e+00,18,1,14,137,7,1.5927769195e+01,
7.3000000000e-01,-8.5365617707e-02,-8.5330584878e-02,-8.5254766317e-02,-8.5319345884e-02,5.5720618738e-02,5.7221938839e-02,6.0418842864e-02,5.7711686998e-02,1.9782232455e+00,2.1737868922e+00,2.3108560305e+00,2.1118061101e+00,2.3817157365e-01,3.1750340995e-01,3.7531107797e-01,2.9579628238e-01,5.5698215699e-02,5.7227565407e-02,6.0469781509e-02,5.7717659266e-02,1.0027070711e+03,1.2397525324e+03,1.4961422257e+03,1.1524807021e+03,4.0275753828e+04,4.9857265889e+04,6.0189404031e+04,4.6458205318e+04,1.0031978053e+02,1.3238235961e+02,1.9632184003e+03,1.5281248671e+01,8.8459607047e+01,7.1968750212e+01,1.4725389660e+01,1.3238235961e+02,-8.3201568065e-04,7.7115390939e+01,7.0967648402e+01,3.2161042090e+01,8.5950020789e+01,4.6720492008e+00,6.9992323790e+01,8.3562354702e+01,4.0292062385e+00,9.6584124770e+01,-2.3228979803e-04,2.1436042495e+01,6.0917478125e+01,1.9505127251e+01,1.2630280864e+02,1.8092966810e-01,2.0000000000e-01,7.0796858369e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4476900994e-02,1.2900556964e-03,1.4733598711e-02,3,41,41,123,41,5.0951732050e+00,18,1,14,137,7,1.5927769195e+01,
7.3500000000e-01,-8.5367836728e-02,-8.5334249848e-02,-8.5261477412e-02,-8.5323534464e-02,5.5627165044e-02,5.7067126909e-02,6.0121513715e-02,5.7534041873e-02,1.9797186732e+00,2.1754141783e+00,2.3125335861e+00,2.1133063396e+00,2.5346117426e-01,3.3341870709e-01,3.8718626568e-01,3.0467561783e-01,5.5605598168e-02,5.7072341555e-02,6.0169709371e-02,5.7539232978e-02,1.0012049253e+03,1.2375805012e+03,1.4935739185e+03,1.1494622672e+03,4.0229442157e+04,4.9745972449e+04,6.0006375049e+04,4.6335838370e+04,1.0032106719e+02,1.3274720151e+02,1.9768764118e+03,1.5425756996e+01,8.8719601130e+01,7.7575142918e+01,1.4827833455e+01,1.3274720151e+02,-8.2671911114e-04,7.6820559168e+01,7.0504099286e+01,3.2159782544e+01,8.5765984975e+01,4.7371031140e+00,6.9992010850e+01,8.9369941426e+01,4.0506902820e+00,9.7013805641e+01,-2.3159806366e-04,2.1405642150e+01,6.0653994640e+01,1.9485075405e+01,1.2323283197e+02,1.8208014190e-01,2.0000000000e-01,7.1782978773e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4517966844e-02,1.2961138814e-03,1.4764876983e-02,3,41,41,123,41,5.5717216670e+00,18,1,14,137,7,1.5927769195e+01,
7.4000000000e-01,-8.5376486379e-02,-8.5337765690e-02,-8.5269094148e-02,-8.5327548823e-02,5.5537170275e-02,5.6918523509e-02,5.9837005473e-02,5.7363629827e-02,1.9812376931e+00,2.1771451546e+00,2.3143507156e+00,2.1148710523e+00,2.7263930534e-01,3.5770726492e-01,4.1351646226e-01,3.2071919034e-01,5.5516402710e-02,5.6923344942e-02,5.9882587622e-02,5.7368075135e-02,9.9789500700e+02,1.2361814775e+03,1.4919765148e+03,1.1470437442e+03,4.0171344921e+04,4.9609893815e+04,5.9794392020e+04,4.6198752250e+04,1.0032094089e+02,1.3314280598e+02,1.9928150072e+03,1.5599434781e+01,8.8932191020e+01,8.4789801793e+01,1.4947383081e+01,1.3314280598e+02,-8.2122015636e-04,7.6527653078e+01,7.0043636361e+01,3.2158502540e+01,8.5510606063e+01,4.8243073933e+00,6.9955304049e+01,9.7895059458e+01,4.0739398486e+00,9.7478796972e+01,-2.3088460522e-04,2.1375377886e+01,6.0370886514e+01,1.9465978608e+01,1.1957497913e+02,1.8366928480e-01,2.0000000000e-01,7.3145101259e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4562248157e-02,1.3027617750e-03,1.4801070677e-02,3,41,41,123,41,5.1075518790e+00,18,1,14,137,7,1.5927769195e+01,
7.4500000000e-01,-8.5371854882e-02,-8.5341130488e-02,-8.5275611559e-02,-8.5331393516e-02,5.5450482573e-02,5.6775847088e-02,5.9564817318e-02,5.7200120931e-02,1.9828096843e+00,2.1790147718e+00,2.3163314992e+00,2.1165331560e+00,2.9403100467e-01,3.8792261742e-01,4.4340407158e-01,3.4275524782e-01,5.5430479069e-02,5.6780293116e-02,5.9607799250e-02,5.7203854111e-02,9.9455476285e+02,1.2355195850e+03,1.4912143292e+03,1.1452457552e+03,4.0021704328e+04,4.9454280436e+04,5.9565109706e+04,4.6048046254e+04,1.0031981094e+02,1.3357587844e+02,2.0111167711e+03,1.5798719308e+01,8.9087604426e+01,9.3055419047e+01,1.5084657979e+01,1.3357587844e+02,-8.1551038708e-04,7.6236659865e+01,6.9586230493e+01,3.2157208024e+01,8.5190953290e+01,4.9312995908e+00,6.9869159784e+01,1.0873837008e+02,4.0995900559e+00,9.7991801118e+01,-2.3014109248e-04,2.1345260003e+01,6.0065803588e+01,1.9448022102e+01,1.1528263735e+02,1.8567592089e-01,2.0000000000e-01,7.4865075051e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4610030926e-02,1.3101904251e-03,1.4842239341e-02,3,41,41,123,41,5.1226546830e+00,18,1,14,137,7,1.5927769195e+01,
7.5000000000e-01,-8.5373801804e-02,-8.5344361317e-02,-8.5281858820e-02,-8.5335078118e-02,5.5366956815e-02,5.6638829617e-02,5.9304280030e-02,5.7043201239e-02,1.9844570207e+00,2.1810470140e+00,2.3184895117e+00,2.1183173774e+00,3.1624715323e-01,4.2204591545e-01,4.7600835600e-01,3.6882934963e-01,5.5347683852e-02,5.6642917193e-02,5.9344759038e-02,5.7046254351e-02,9.9174174405e+02,1.2355159637e+03,1.4911488243e+03,1.1440357095e+03,3.9856134593e+04,4.9286680889e+04,5.9329959971e+04,4.5887845021e+04,1.0031810966e+02,1.3405057159e+02,2.0317584691e+03,1.6019802707e+01,8.9178500979e+01,1.0188766679e+02,1.5239483875e+01,1.3405057159e+02,-8.0959195770e-04,7.5947566846e+01,6.9131852749e+01,3.2155904308e+01,8.4815146038e+01,5.0553841561e+00,6.9722639280e+01,1.2146978726e+02,4.1281726664e+00,9.8563453328e+01,-2.2936059168e-04,2.1315300188e+01,5.9735499872e+01,1.9431397812e+01,1.1035643902e+02,1.8807331102e-01,2.0000000000e-01,7.6919980871e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4661488335e-02,1.3185117836e-03,1.4888191585e-02,3,41,41,123,41,5.1248833870e+00,18,1,14,137,7,1.5927769195e+01,
7.5500000000e-01,-8.5375829616e-02,-8.5347461119e-02,-8.5287898077e-02,-8.5338610052e-02,5.5286454583e-02,5.6507215873e-02,5.9054818478e-02,5.6892571944e-02,1.9862006138e+00,2.1832560564e+00,2.3208291077e+00,2.1202388186e+00,3.3805675139e-01,4.5812809405e-01,5.1460294919e-01,3.9716982181e-01,5.5267880193e-02,5.6510961146e-02,5.9092911830e-02,5.6894975521e-02,9.8944050357e+02,1.2360757294e+03,1.4908093747e+03,1.1433454425e+03,3.9687916453e+04,4.9115228558e+04,5.9066079729e+04,4.5724047699e+04,1.0031627729e+02,1.3456878316e+02,2.0546335009e+03,1.6258651513e+01,8.9199881252e+01,1.1085541169e+02,1.5411061197e+01,1.3456878316e+02,-8.0347536076e-04,7.5660361459e+01,6.8680474908e+01,3.2154595986e+01,8.4392290550e+01,5.1935591971e+00,6.9507058514e+01,1.3563301742e+02,4.1601088478e+00,9.9202176955e+01,-2.2853766721e-04,2.1285511904e+01,5.9376096168e+01,1.9416291180e+01,1.0483190446e+02,1.9082950907e-01,2.0000000000e-01,7.9282436350e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4716657245e-02,1.3277915556e-03,1.4938636389e-02,3,40,41,122,40,5.0993295790e+00,18,1,14,137,7,1.5927769195e+01,
7.6000000000e-01,-8.5377770928e-02,-8.5350435766e-02,-8.5293602971e-02,-8.5341996697e-02,5.5208844276e-02,5.6380762790e-02,5.8815911700e-02,5.6747948586e-02,1.9880551929e+00,2.1856465424e+00,2.3233467735e+00,2.1223050735e+00,3.5864555303e-01,4.9432297343e-01,5.5455492187e-01,4.2645961090e-01,5.5190937440e-02,5.6384181137e-02,5.8851730840e-02,5.6749731715e-02,9.8761449386e+02,1.2370979778e+03,1.4907714880e+03,1.1431010556e+03,3.9520200269e+04,4.8947969812e+04,5.8804527050e+04,4.5562522443e+04,1.0031470793e+02,1.3513036799e+02,2.0795781951e+03,1.6511059605e+01,8.9149027785e+01,1.1956152576e+02,1.5598162307e+01,1.3513036799e+02,-7.9717679749e-04,7.5375031255e+01,6.8232069770e+01,3.2153286862e+01,8.3932346087e+01,5.3425662582e+00,6.9216108295e+01,1.5075299928e+02,4.1957034022e+00,9.9914068044e+01,-2.2766846190e-04,2.1255910641e+01,5.8983371548e+01,1.9402871438e+01,9.8770451193e+01,1.9390778773e-01,2.0000000000e-01,8.1920960909e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4775381855e-02,1.3380450912e-03,1.4993132383e-02,3,41,41,123,41,5.2016353390e+00,18,1,14,137,7,1.5927769195e+01,
7.6500000000e-01,-8.5379237679e-02,-8.5353288719e-02,-8.5299030392e-02,-8.5345245124e-02,5.5133998733e-02,5.6259238826e-02,5.8587065253e-02,5.6609060302e-02,1.9900287908e+00,2.1882143959e+00,2.3260296790e+00,2.1245175010e+00,3.7724816002e-01,5.2897077935e-01,5.9353560411e-01,4.5545715984e-01,5.5116730858e-02,5.6262344899e-02,5.8620716040e-02,5.6610250701e-02,9.8621276496e+02,1.2384841071e+03,1.4891841426e+03,1.1432321548e+03,3.9356701862e+04,4.8792335119e+04,5.8501235868e+04,4.5408548125e+04,1.0031373262e+02,1.3573328634e+02,2.1063834060e+03,1.6772730259e+01,8.9025470016e+01,1.2764225695e+02,1.5799218479e+01,1.3573328634e+02,-7.9071701804e-04,7.5091563899e+01,6.7786611381e+01,3.2151979877e+01,8.3445924429e+01,5.4989605448e+00,6.8845930598e+01,1.6634578282e+02,4.2351411415e+00,1.0070282283e+02,-2.2675074681e-04,2.1226514027e+01,5.8553048431e+01,1.9391284462e+01,9.2252483306e+01,1.9726712779e-01,2.0000000000e-01,8.4800395247e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4837325201e-02,1.3492354070e-03,1.5051080285e-02,3,41,41,123,41,5.1114803770e+00,18,1,14,137,7,1.5927769195e+01,
7.7000000000e-01,-8.5380905283e-02,-8.5356031298e-02,-8.5304237111e-02,-8.5348361910e-02,5.5061798278e-02,5.6142423373e-02,5.8367809654e-02,5.6475649126e-02,1.9921230656e+00,2.1909477368e+00,2.3288593607e+00,2.1268711177e+00,3.9313815561e-01,5.6059179710e-01,6.2901197190e-01,4.8288693330e-01,5.5045141349e-02,5.6145231135e-02,5.8399392647e-02,5.6476273212e-02,9.8517746331e+02,1.2401416857e+03,1.4876927895e+03,1.1436686087e+03,3.9201217630e+04,4.8654843310e+04,5.8222628370e+04,4.5266971204e+04,1.0031364157e+02,1.3637381192e+02,2.1347898125e+03,1.7039360729e+01,8.8830858239e+01,1.3478322206e+02,1.6012284638e+01,1.3637381192e+02,-7.8412179152e-04,7.4809947160e+01,6.7344075175e+01,3.2150677072e+01,8.2944033972e+01,5.6591975109e+00,6.8395140008e+01,1.8193022177e+02,4.2784859503e+00,1.0156971901e+02,-2.2578393324e-04,2.1197341791e+01,5.8081051799e+01,1.9381647672e+01,8.5371809078e+01,2.0086276483e-01,2.0000000000e-01,8.7882369854e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4902036664e-02,1.3612813771e-03,1.5111779918e-02,3,41,41,123,41,5.1036985700e+00,18,1,14,137,7,1.5927769195e+01,
7.7500000000e-01,-8.5382571605e-02,-8.5358664418e-02,-8.5309210980e-02,-8.5351353466e-02,5.4992128173e-02,5.6030106203e-02,5.8157698874e-02,5.6347469322e-02,1.9943336205e+00,2.1938278093e+00,2.3318127441e+00,2.1293548221e+00,4.0576092271e-01,5.8789976638e-01,6.5921456266e-01,5.0758848374e-01,5.4976055178e-02,5.6032628961e-02,5.8187309732e-02,5.6347552276e-02,9.8424996391e+02,1.2419857591e+03,1.4862435564e+03,1.1443409299e+03,3.9057333061e+04,4.8540972687e+04,5.7974242877e+04,4.5142148112e+04,1.0031467916e+02,1.3704678358e+02,2.1644970860e+03,1.7306726562e+01,8.8568768106e+01,1.4072148821e+02,1.6235108129e+01,1.3704678358e+02,-7.7742098910e-04,7.4530168905e+01,6.6904438072e+01,3.2149379561e+01,8.2437784020e+01,5.8197304490e+00,6.7864782623e+01,1.9704071584e+02,4.3256829074e+00,1.0251365815e+02,-2.2476904247e-04,2.1168415611e+01,5.7563732495e+01,1.9374046612e+01,7.8231008010e+01,2.0464678568e-01,2.0000000000e-01,9.1125816295e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4968985961e-02,1.3740659713e-03,1.5174470856e-02,3,41,41,123,41,5.1056925320e+00,18,1,14,137,7,1.5927769195e+01,
7.8000000000e-01,-8.5384166124e-02,-8.5361195075e-02,-8.5313776215e-02,-8.5354225195e-02,5.4924877907e-02,5.5922086943e-02,5.7956309387e-02,5.6224286760e-02,1.9966504329e+00,2.1968300238e+00,2.3348606053e+00,2.1319522056e+00,4.1471810261e-01,6.0983080068e-01,6.8356773879e-01,5.2858340948e-01,5.4909288215e-02,5.5924337384e-02,5.7984038832e-02,5.6223852594e-02,9.8342792680e+02,1.2439388782e+03,1.4847849237e+03,1.1451832144e+03,3.8928261164e+04,4.8455079095e+04,5.7761183928e+04,4.5037743033e+04,1.0031703080e+02,1.3774585553e+02,2.1951753243e+03,1.7570768381e+01,8.8244485138e+01,1.4524571339e+02,1.6465214476e+01,1.3774585553e+02,-7.7064744060e-04,7.4252217098e+01,6.6467678536e+01,3.2148087538e+01,8.1938068097e+01,5.9771128191e+00,6.7258228909e+01,2.1124014838e+02,4.3765636329e+00,1.0353127266e+02,-2.2370863098e-04,2.1139758863e+01,5.6998050223e+01,1.9368532940e+01,7.0937452259e+01,2.0856876688e-01,2.0000000000e-01,9.4487514465e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5037558718e-02,1.3874424048e-03,1.5238362856e-02,3,41,41,123,41,5.1597820850e+00,18,1,14,137,7,1.5927769195e+01,
7.8500000000e-01,-8.5385696243e-02,-8.5363625762e-02,-8.5318418129e-02,-8.5356982276e-02,5.4859942820e-02,5.5818174580e-02,5.7768288944e-02,5.6105878328e-02,1.9990583534e+00,2.1999251330e+00,2.3379726271e+00,2.1346424542e+00,4.1973313915e-01,6.2556145541e-01,6.9993722996e-01,5.4506502354e-01,5.4844419876e-02,5.5820164800e-02,5.7789172898e-02,5.6104949937e-02,9.8279782356e+02,1.2459311495e+03,1.4832906123e+03,1.1461344034e+03,3.8808292411e+04,4.8400364757e+04,5.7586238359e+04,4.4956628321e+04,1.0032082190e+02,1.3846376024e+02,2.2264716029e+03,1.7827672192e+01,8.7864757725e+01,1.4820030259e+02,1.6699956518e+01,1.3846376024e+02,-7.6383627920e-04,7.3976079786e+01,6.6033776578e+01,3.2146800304e+01,8.1455246807e+01,6.1280986607e+00,6.6581001455e+01,2.2413214119e+02,4.4308548106e+00,1.0461709621e+02,-2.2260667240e-04,2.1111396276e+01,5.6381715239e+01,1.9365123646e+01,6.3599806376e+01,2.1257644660e-01,2.0000000000e-01,9.7922668513e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5107097117e-02,1.4012406837e-03,1.5302652872e-02,3,40,41,122,40,5.1056873530e+00,18,1,14,137,7,1.5927769195e+01,
7.9000000000e-01,-8.5387063962e-02,-8.5365962915e-02,-8.5322627824e-02,-8.5359631181e-02,5.4797222798e-02,5.5718186991e-02,5.7591890163e-02,5.5992031367e-02,2.0015377897e+00,2.2030804574e+00,2.3411149593e+00,2.1374011379e+00,4.2065388052e-01,6.3452131015e-01,7.0780097104e-01,5.5637680086e-01,5.4779081427e-02,5.5719928523e-02,5.7602324801e-02,5.5990630592e-02,9.8230086478e+02,1.2478989316e+03,1.4817305911e+03,1.1471376583e+03,3.8707118124e+04,4.8378863408e+04,5.7451841764e+04,4.4900901432e+04,1.0032611854e+02,1.3919258918e+02,2.2580172258e+03,1.8073936044e+01,8.7437515754e+01,1.4948704580e+02,1.6936568802e+01,1.3919258918e+02,-7.5702421632e-04,7.3701745097e+01,6.5602713729e+01,3.2145516324e+01,8.0998850820e+01,6.2697346024e+00,6.5840542976e+01,2.3537179923e+02,4.4881896206e+00,1.0576379241e+02,-2.2146839972e-04,2.1083353537e+01,5.5713289627e+01,1.9363801342e+01,5.6324959534e+01,2.1661642105e-01,2.0000000000e-01,1.0138550376e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5176911457e-02,1.4152752273e-03,1.5366559548e-02,3,40,41,122,40,5.1170588860e+00,18,1,14,137,7,1.5927769195e+01,
7.9500000000e-01,-8.5388463297e-02,-8.5368211926e-02,-8.5327053044e-02,-8.5362176356e-02,5.4736622162e-02,5.5621950501e-02,5.7422669620e-02,5.5882543154e-02,2.0040656214e+00,2.2062611546e+00,2.3442548602e+00,2.1402010311e+00,4.1744301087e-01,6.3638691334e-01,7.0831927295e-01,5.6205937952e-01,5.4715975809e-02,5.5623454349e-02,5.7423126598e-02,5.5880690830e-02,9.8188198604e+02,1.2497854074e+03,1.4800969038e+03,1.1481398782e+03,3.8628050620e+04,4.8391524642e+04,5.7358073835e+04,4.4871902817e+04,1.0033292835e+02,1.3992407255e+02,2.2894366146e+03,1.8306421707e+01,8.6971575888e+01,1.4906311786e+02,1.7172234250e+01,1.3992407255e+02,-7.5024865258e-04,7.3429201235e+01,6.5174472963e+01,3.2144233308e+01,8.0577322782e+01,6.3994377236e+00,6.5045933920e+01,2.4467424123e+02,4.5481216213e+00,1.0696243243e+02,-2.2030011432e-04,2.1055656846e+01,5.4992250292e+01,1.9364515470e+01,4.9215390213e+01,2.2063485611e-01,2.0000000000e-01,1.0482987666e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5246321958e-02,1.4293523841e-03,1.5429340728e-02,3,40,41,122,40,5.0981172620e+00,18,1,14,137,7,1.5927769195e+01,
8.0000000000e-01,-8.5389831790e-02,-8.5370374914e-02,-8.5331098329e-02,-8.5364622828e-02,5.4678049457e-02,5.5529299465e-02,5.7260300067e-02,5.5777220400e-02,2.0066161498e+00,2.2094314443e+00,2.3473576806e+00,2.1430131678e+00,4.1014994753e-01,6.3108187084e-01,7.0586649362e-01,5.6183102289e-01,5.4655006561e-02,5.5530576125e-02,5.7251228262e-02,5.5774936408e-02,9.8149035904e+02,1.2515396178e+03,1.4783646353e+03,1.1490923436e+03,3.8571943665e+04,4.8438278806e+04,5.7305482655e+04,4.4870185583e+04,1.0034120462e+02,1.4064984628e+02,2.3203544805e+03,1.8522390036e+01,8.6476347445e+01,1.4693862228e+02,1.7404137956e+01,1.4064984628e+02,-7.4354696060e-04,7.3158436470e+01,6.4749038590e+01,3.2142948306e+01,8.0197813540e+01,6.5150547496e+00,6.4207572224e+01,2.5182039665e+02,4.6101404658e+00,1.0820280932e+02,-2.1910897026e-04,2.1028332457e+01,5.4219016628e+01,1.9367184298e+01,4.2366971370e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5314659083e-02,1.4432777305e-03,1.5490307727e-02,3,40,41,122,40,5.0951756630e+00,18,1,14,137,7,1.5927769195e+01,
8.0500000000e-01,-9.2247772194e-02,-8.4597257291e-02,4.7829196129e-02,-8.5366974991e-02,5.4695907696e-02,5.5442893810e-02,5.7104469652e-02,5.5675878782e-02,2.0091621526e+00,2.2125557828e+00,2.3503905445e+00,2.1458077104e+00,3.9894682814e-01,6.1874955552e-01,6.9836423213e-01,5.5562360002e-01,5.4615593895e-02,5.5443870523e-02,5.7086296857e-02,5.5673182096e-02,9.8107998476e+02,1.2531146294e+03,1.4765231212e+03,1.1499501421e+03,3.8538977819e+04,4.8518069163e+04,5.7292834993e+04,4.4895575091e+04,1.0035085094e+02,1.4136170033e+02,2.3504045111e+03,1.8719518991e+01,8.5961546876e+01,1.4317030657e+02,1.7629532343e+01,1.4136170033e+02,-7.3695561615e-04,7.2889439137e+01,6.4326396113e+01,3.2141657826e+01,7.9866043467e+01,6.6148996481e+00,6.3336829955e+01,2.5665977437e+02,4.6736887292e+00,1.0947377458e+02,-2.1790274361e-04,2.1001406198e+01,5.3394946465e+01,1.9371697530e+01,3.5867234925e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5381290064e-02,1.4568625998e-03,1.5548836149e-02,3,41,41,123,41,5.1147064750e+00,18,1,14,137,7,1.5927769195e+01,
8.1000000000e-01,-9.5194926948e-02,-8.3516737791e-02,4.7165631401e-02,-8.5369237245e-02,5.4643232042e-02,5.5938614978e-02,1.6838598195e-01,5.5578342497e-02,2.0116758539e+00,2.2155998685e+00,2.3533226978e+00,2.1485550394e+00,3.8412023702e-01,5.9970767730e-01,6.8325885431e-01,5.4359560010e-01,2.2801552771e-02,5.5904392352e-02,1.7305426181e-01,5.5575251140e-02,9.8060968426e+02,1.2545013585e+03,1.4745598873e+03,1.1506732079e+03,3.8528699096e+04,4.8630412170e+04,5.7318318910e+04,4.4947158042e+04,1.0036173366e+02,1.4205179413e+02,2.3792378218e+03,1.8895906847e+01,8.5436937657e+01,1.3785353931e+02,1.7845800556e+01,1.4205179413e+02,-7.3050935302e-04,7.2622197627e+01,6.3906532060e+01,3.2140357953e+01,7.9586234207e+01,6.6977684708e+00,6.2445702527e+01,2.5911015158e+02,4.7381790819e+00,1.1076358164e+02,-2.1668959736e-04,2.0974903015e+01,5.2522304336e+01,1.9377919395e+01,2.9794097493e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5445622157e-02,1.4699298311e-03,1.5604380550e-02,3,41,41,123,41,5.1108784330e+00,18,1,14,137,7,1.5927769195e+01,
8.1500000000e-01,-9.6093469392e-02,-8.1746271190e-02,5.6539243958e-02,-8.5371413714e-02,5.4595313852e-02,5.8109295158e-02,3.0677049446e-01,5.5484443846e-02,2.0141304933e+00,2.2185306414e+00,2.3561304672e+00,2.1512318121e+00,3.6789612652e-01,5.7405172808e-01,6.6190281302e-01,5.2875707538e-01,2.6174237203e-03,5.7998034677e-02,3.3211566970e-01,5.5480973876e-02,9.8004680379e+02,1.2563730205e+03,1.5059306815e+03,1.1512607199e+03,3.8539869690e+04,4.8802891778e+04,5.8900553836e+04,4.5021375342e+04,1.0037372306e+02,1.4271267749e+02,2.4066101726e+03,1.9050099372e+01,8.4912259141e+01,1.3103872290e+02,1.8051110639e+01,1.4271267749e+02,-7.2423244123e-04,7.2356700387e+01,6.3489433805e+01,3.2139044475e+01,7.9361110632e+01,6.7629320505e+00,6.1546465933e+01,2.5915436476e+02,4.8030110514e+00,1.1206022103e+02,-2.1547785204e-04,2.0948846526e+01,5.1604206438e+01,1.9385692057e+01,2.4214948629e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5507177609e-02,1.4823149333e-03,1.5656381700e-02,3,41,41,123,41,5.1115437380e+00,18,1,14,137,7,1.5927769195e+01,
8.2000000000e-01,-9.4513789747e-02,-7.9173614493e-02,4.4250206669e-02,-8.5373508325e-02,5.4576086162e-02,6.2449878410e-02,4.3215540501e-01,5.5394022832e-02,2.0165047700e+00,2.2213137361e+00,2.3588175493e+00,2.1538462431e+00,-6.8000971175e-02,5.4118358589e-01,7.0128511974e-01,5.1971820210e-01,-1.5197725114e-02,6.2185406506e-02,4.5888809741e-01,5.5390192667e-02,9.7938522022e+02,1.2613202496e+03,1.9605255432e+03,1.1518826203e+03,3.8569578131e+04,4.9145896431e+04,7.9075910120e+04,4.5104877698e+04,1.0038668184e+02,1.4333659345e+02,2.4325658350e+03,1.9181270991e+01,8.4397868421e+01,1.2257159907e+02,1.8245794655e+01,1.4333659345e+02,-7.1812030027e-04,7.2092935915e+01,6.3075089373e+01,3.2137713008e+01,7.9191967595e+01,6.8101087555e+00,6.0651356026e+01,2.5683458773e+02,4.8675866903e+00,1.1335173381e+02,-2.1427577136e-04,2.0923258615e+01,5.0644546465e+01,1.9394839332e+01,1.9185254096e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5565797180e-02,1.4938479111e-03,1.5703786732e-02,3,41,41,123,41,5.1240630840e+00,18,1,14,137,7,1.5927769195e+01,
8.2500000000e-01,-9.4885030578e-02,-7.6017156973e-02,4.3674858944e-02,-8.5375524873e-02,5.4562789951e-02,6.9623565701e-02,5.2357630421e-01,5.5306926789e-02,2.0187884321e+00,2.2239096534e+00,2.3614166493e+00,2.1564547716e+00,-8.1382138997e-01,4.9981755697e-01,8.0590755518e-01,5.2589038047e-01,-1.5496737847e-02,6.9159675990e-02,5.5501724786e-01,5.5302711816e-02,9.7866105626e+02,1.2741845922e+03,2.8852352294e+03,1.1528965127e+03,3.8612636532e+04,4.9882668962e+04,1.2209897048e+05,4.5174826853e+04,1.0040036738e+02,1.4391429998e+02,2.4574930321e+03,1.9289516187e+01,8.3905852942e+01,1.1207670270e+02,1.8432764526e+01,1.4391429998e+02,-7.1213395504e-04,7.1830892758e+01,6.2663487252e+01,3.2136359107e+01,7.9078791784e+01,6.8394207641e+00,5.9772281573e+01,2.5224463458e+02,4.9313245797e+00,1.1462649159e+02,-2.1309137058e-04,2.0898159056e+01,4.9647904315e+01,1.9405171023e+01,1.4745493078e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5621760759e-02,1.5043191080e-03,1.5744976191e-02,3,41,41,123,41,5.1248199000e+00,18,1,14,137,7,1.5927769195e+01,
8.3000000000e-01,-9.5839711961e-02,-7.2317715494e-02,4.7945441028e-02,-8.5377466932e-02,5.4558958667e-02,7.9726100186e-02,5.6550532703e-01,5.5223010020e-02,2.0209847112e+00,2.2262717159e+00,2.3639660555e+00,2.1591430766e+00,-1.7328052792e+00,4.4832512292e-01,9.9187428956e-01,5.5076320124e-01,-2.2426756537e-03,7.9073728803e-02,5.8992692265e-01,5.5218562639e-02,9.7794817742e+02,1.3012336697e+03,4.3672079703e+03,1.1546528664e+03,3.8662219842e+04,5.1344879368e+04,1.9422231421e+05,4.5211307869e+04,1.0041443521e+02,1.4443439510e+02,2.4819947308e+03,1.9376013162e+01,8.3450620952e+01,9.9108476618e+01,1.8616542887e+01,1.4443439510e+02,-7.0621295666e-04,7.1570559509e+01,6.2254616208e+01,3.2134978373e+01,7.9020425922e+01,6.8513381670e+00,5.8920579783e+01,2.4552091825e+02,4.9936717422e+00,1.1587343484e+02,-2.1193225346e-04,2.0873565203e+01,4.8619435175e+01,1.9416488391e+01,1.0916947071e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5675917575e-02,1.5134554815e-03,1.5778302085e-02,3,41,41,123,41,5.1394467510e+00,18,1,14,137,7,1.5927769195e+01,
8.3500000000e-01,-9.7138231865e-02,-6.8238231545e-02,4.3515205242e-02,-8.5379338265e-02,5.4537992013e-02,9.2473164231e-02,5.6332844087e-01,5.5142133466e-02,2.0231170796e+00,2.2283441373e+00,2.3665132588e+00,2.1620247988e+00,-2.6682976450e+00,3.8485733149e-01,1.2151298120e+00,6.0129974758e-01,-1.2706767308e-02,9.1685071576e-02,5.9935000176e-01,5.5136853219e-02,9.3568807953e+02,1.3504573542e+03,6.3871638639e+03,1.1575174014e+03,3.8708782128e+04,5.4020223966e+04,2.9705619871e+05,4.5195948102e+04,1.0042843275e+02,1.4488272912e+02,2.5070007457e+03,1.9443145498e+01,8.3049384537e+01,8.3055662568e+01,1.8804103941e+01,1.4488272912e+02,-7.0026417201e-04,7.1311924811e+01,6.1848465117e+01,3.2133566538e+01,7.9014760900e+01,6.8466155923e+00,5.8106819756e+01,2.3683272588e+02,5.0541132056e+00,1.1708226411e+02,-2.1080548133e-04,2.0849491725e+01,4.7564734321e+01,1.9428590868e+01,7.6978376679e+00,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5730046817e-02,1.5209088650e-03,1.5802214225e-02,3,42,42,126,42,5.1792944030e+00,18,1,14,137,7,1.5927769195e+01,
8.4000000000e-01,-9.4392718089e-02,-6.3407583060e-02,4.6844802893e-02,-8.5381136318e-02,5.4523917146e-02,1.0754791232e-01,5.5659665793e-01,5.5064164394e-02,2.0252412833e+00,2.2300617129e+00,2.3690977726e+00,2.1652337760e+00,-3.4472700501e+00,3.0743922203e-01,1.4529976998e+00,6.7903841481e-01,-1.8765099772e-02,1.0662732519e-01,5.9789945513e-01,5.5059041186e-02,9.2964983749e+02,1.4305349568e+03,8.5752961144e+03,1.1617995334e+03,3.8738478224e+04,5.8521349076e+04,4.2878397727e+05,4.5115669963e+04,1.0044167668e+02,1.4524184724e+02,2.5336483413e+03,1.9494589620e+01,8.2722593048e+01,6.3273284409e+01,1.9003977898e+01,1.4524184724e+02,-6.9417372357e-04,7.1054977351e+01,6.1445022822e+01,3.2132119541e+01,7.9058941186e+01,6.8262260009e+00,5.7340655909e+01,2.2637244368e+02,5.1121791164e+00,1.1824358233e+02,-2.0971747570e-04,2.0825950424e+01,4.6489674640e+01,1.9441283919e+01,5.0595583228e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5787002044e-02,1.5262303682e-03,1.5815458273e-02,3,43,43,129,43,5.2580485420e+00,18,1,14,137,7,1.5927769195e+01,
8.4500000000e-01,-9.7202204792e-02,-5.8000845030e-02,4.3487333378e-02,-8.5382869423e-02,5.4531602147e-02,1.2491806474e-01,5.5626066429e-01,5.4988976046e-02,2.0274470636e+00,2.2313484393e+00,2.3717325050e+00,2.1689102413e+00,-4.0847957599e+00,2.1371246840e-01,1.7020302605e+00,7.8585231156e-01,-1.4730616744e-02,1.2390898251e-01,5.9165758262e-01,5.4981787418e-02,8.0842940693e+02,1.5501423140e+03,1.0669767739e+04,1.1676986693e+03,3.7723948243e+04,6.5535943948e+04,5.7574961584e+05,4.4964945005e+04,1.0045327142e+02,1.4549109865e+02,2.5631976064e+03,1.9535205969e+01,8.2493683569e+01,3.9157656799e+01,1.9225616225e+01,1.4549109863e+02,-6.8781545199e-04,7.0799705865e+01,6.1044278005e+01,3.2130633576e+01,7.9149569781e+01,6.7912958825e+00,5.6630730371e+01,2.1434628865e+02,5.1674494562e+00,1.1934898912e+02,-2.0867395419e-04,2.0802950139e+01,4.5400215653e+01,1.9454387878e+01,2.9442598748e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5851048937e-02,1.5288477126e-03,1.5817330602e-02,3,44,44,132,44,5.3196611280e+00,18,1,14,137,7,1.5927769195e+01,
8.5000000000e-01,-9.5924731002e-02,-5.1226419391e-02,4.2527186456e-02,-8.5384371680e-02,5.4514437615e-02,1.4454807581e-01,5.5922689453e-01,5.4916447567e-02,2.0298509198e+00,2.2321149575e+00,2.3743932255e+00,2.1732042963e+00,-4.6464601415e+00,1.0077419820e-01,1.9920392785e+00,9.2321779404e-01,-2.9274483341e-02,1.4338327519e-01,5.8676137716e-01,5.4900912145e-02,7.6331750773e+02,1.7177013583e+03,1.2584085564e+04,1.1753515310e+03,3.8195513674e+04,7.5786605788e+04,7.2950337825e+05,4.4741826818e+04,1.0046212020e+02,1.4560699925e+02,2.5970040403e+03,1.9570832767e+01,8.2388570835e+01,1.0225794532e+01,1.9479186033e+01,1.4560699882e+02,-6.8105365749e-04,7.0546099137e+01,6.0646219091e+01,3.2129105136e+01,7.9282900966e+01,6.7430453932e+00,5.5984620743e+01,2.0096599543e+02,5.2195565412e+00,1.2039113082e+02,-2.0767989721e-04,2.0780496746e+01,4.4302186527e+01,1.9467747181e+01,1.2645606097e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5927366263e-02,1.5280590388e-03,1.5807359627e-02,3,44,45,134,44,5.3787762300e+00,18,1,14,137,7,1.5927769195e+01,
8.5500000000e-01,-9.6167424269e-02,-4.3597800383e-02,4.9381972121e-02,-8.5386711126e-02,5.4507476088e-02,1.6724835054e-01,5.5688616660e-01,5.4846464777e-02,2.0326258214e+00,2.2323555751e+00,2.3771878534e+00,2.1783945410e+00,-5.0093968981e+00,2.6106749383e-02,2.3474563886e+00,1.1619886344e+00,-2.1092700874e-02,1.6584503211e-01,5.8818304491e-01,5.4836431896e-02,7.3812772828e+02,1.9438470585e+03,1.4355060183e+04,1.1855749321e+03,3.6678854688e+04,9.0001088921e+04,8.8476346651e+05,4.4400372214e+04,1.0045489514e+02,1.4561232357e+02,2.6472349984e+03,1.9595874216e+01,8.2386424666e+01,-3.6920939460e-06,1.9855950243e+01,1.4561232357e+02,-6.7267145289e-04,7.0294146000e+01,6.0250834178e+01,3.2127531033e+01,7.9455011565e+01,6.6827361200e+00,5.5408827567e+01,1.8644177974e+02,5.2681855806e+00,1.2136371161e+02,-2.0673954209e-04,2.0758593282e+01,4.3201051529e+01,1.9481238332e+01,-7.1018532422e-02,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6026036712e-02,1.5232149034e-03,1.5793982360e-02,3,45,46,137,45,5.2410164010e+00,18,1,14,137,7,1.5927769195e+01,
8.6000000000e-01,-9.6169966984e-02,-3.5459258193e-02,4.6440044959e-02,-8.5385024661e-02,5.4483498351e-02,1.9350092412e-01,5.6021580624e-01,5.4778912837e-02,2.0360886223e+00,2.2324203395e+00,2.3807003551e+00,2.1850658329e+00,-5.2883981238e+00,4.1346758757e-03,2.6723522132e+00,1.4906849837e+00,-7.6644562739e-03,1.9184038184e-01,5.9884973372e-01,5.4740060406e-02,6.0301984698e+02,2.2489119391e+03,1.6103757799e+04,1.1998790372e+03,3.3058237141e+04,1.0900448100e+05,1.0393564932e+06,4.3844453957e+04,1.0042981685e+02,1.4561232687e+02,2.7232889106e+03,1.9584261224e+01,8.2383856934e+01,-1.1447484052e-05,2.0426403074e+01,1.4561232687e+02,-6.6172884494e-04,7.0043835346e+01,5.9858110986e+01,3.2125908405e+01,7.9661944310e+01,6.6116282501e+00,5.4908794526e+01,1.7097677043e+02,5.3130736393e+00,1.2226147279e+02,-2.0585639993e-04,2.0737240166e+01,4.2101765515e+01,1.9494744450e+01,-9.5214179764e-01,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6168026277e-02,1.5152934346e-03,1.5795175836e-02,3,47,48,142,47,5.4881840800e+00,18,1,14,137,7,1.5927769195e+01,
8.6500000000e-01,-9.7519487578e-02,-2.7347005321e-02,4.5727763741e-02,-8.5393394394e-02,5.4476962730e-02,2.2296811868e-01,5.5702732823e-01,5.4713673135e-02,2.0406697064e+00,2.2323923772e+00,2.3847056195e+00,2.1936686009e+00,-5.4871179108e+00,-1.4770976999e-02,3.1645601545e+00,1.9211875441e+00,-1.8653320112e-02,2.2102814018e-01,5.9222977650e-01,5.4641681375e-02,6.5185045199e+02,2.6512066752e+03,1.7874469120e+04,1.2178127095e+03,3.6856110510e+04,1.3382662146e+05,1.1911872216e+06,4.3084664166e+04,1.0039089727e+02,1.4561233006e+02,2.8284429562e+03,1.9535492109e+01,8.2378253210e+01,-2.2612052202e-05,2.1215125457e+01,1.4561233006e+02,-6.4789796760e-04,6.9795156120e+01,5.9468036839e+01,3.2124234719e+01,7.9899819642e+01,6.5309480488e+00,5.4488953673e+01,1.5476298135e+02,5.3540073813e+00,1.2308014763e+02,-2.0503328839e-04,2.0716435404e+01,4.1009103396e+01,1.9508097600e+01,-1.1977456891e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6360082436e-02,1.5054698656e-03,1.5808690192e-02,3,49,49,147,49,5.6063008330e+00,18,1,14,137,7,1.5927769195e+01,
8.7000000000e-01,-9.6224781013e-02,-1.9623827479e-02,4.7364524797e-02,-8.5359638084e-02,5.4463445193e-02,2.5456523524e-01,5.5824116392e-01,5.4650850816e-02,2.0467628032e+00,2.2322363588e+00,2.3889581432e+00,2.2046251616e+00,-5.5859394231e+00,-4.7168422463e-02,3.5965784665e+00,2.4197707910e+00,-2.7602821405e-02,2.5237179652e-01,6.1039523507e-01,5.4651034298e-02,7.1031913416e+02,3.1729848572e+03,1.9732814544e+04,1.2383311417e+03,3.5880321752e+04,1.6563117646e+05,1.3395843042e+06,4.2166805873e+04,1.0033524296e+02,1.4561233310e+02,2.9684545824e+03,1.9451070648e+01,8.2373075922e+01,-3.7738345229e-05,2.2265301919e+01,1.4561233310e+02,-6.3060292818e-04,6.9548097321e+01,5.9080598649e+01,3.2122507758e+01,8.0164914825e+01,6.4418657800e+00,5.4152787856e+01,1.3797879262e+02,5.3908199772e+00,1.2381639954e+02,-2.0427237252e-04,2.0696174560e+01,3.9928143433e+01,1.9521084154e+01,-6.9208758417e-01,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6605677901e-02,1.4933504243e-03,1.5834410090e-02,3,51,52,154,51,5.7221776790e+00,18,1,14,137,7,1.5927769195e+01,
8.7500000000e-01,-9.5859360212e-02,-1.2797733226e-02,4.8751688657e-02,-8.5204643857e-02,5.4445259079e-02,2.8650117076e-01,5.5948841944e-01,5.4589906993e-02,2.0251797632e+00,2.2318702558e+00,2.3936424113e+00,2.2181503355e+00,-5.5643856484e+00,-9.7403513138e-02,4.0419702740e+00,2.9361049176e+00,-3.5217903425e-02,2.8420178212e-01,5.9507259823e-01,5.1753753435e-02,7.0369298567e+02,3.8400217351e+03,2.1973235402e+04,1.2594754043e+03,3.4668408569e+04,2.0565011261e+05,1.4843512262e+06,4.1189949445e+04,1.0025885695e+02,1.4561233596e+02,3.1503782240e+03,1.9333076704e+01,8.2372242843e+01,-5.7503655891e-05,2.3629845217e+01,1.4561233596e+02,-6.0913813577e-04,6.9302648007e+01,5.8695782929e+01,3.2120725604e+01,8.0453711326e+01,6.3454835848e+00,5.3902902855e+01,1.2078783283e+02,5.4233875426e+00,1.2446775085e+02,-2.0357520951e-04,2.0676450547e+01,3.8864475849e+01,1.9533463681e+01,6.2809813323e-01,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6908599975e-02,1.4781715325e-03,1.5874571671e-02,3,54,55,163,54,5.8980949590e+00,18,1,14,137,7,1.5927769195e+01,
8.8000000000e-01,-9.4890201054e-02,-6.7271021538e-03,4.2807388954e-02,-8.1861040035e-02,5.4438814330e-02,3.1666006632e-01,5.6041105004e-01,5.4531433021e-02,2.0006375790e+00,2.2311983629e+00,2.4004031945e+00,2.2341392237e+00,-5.4527502718e+00,-1.6764427565e-01,4.3561656267e+00,3.3984615452e+00,-1.4227792119e-02,3.1436102763e-01,5.8900748895e-01,5.4669658514e-02,8.4849792099e+02,4.6800920495e+03,2.4914076407e+04,1.2771479871e+03,3.4465125691e+04,2.5510625402e+05,1.6258865935e+06,4.0215711578e+04,1.0015764602e+02,1.4561233858e+02,3.3819934259e+03,1.9184074072e+01,8.2379891335e+01,-8.2651641339e-05,2.5367106898e+01,1.4561233858e+02,-5.8272548910e-04,6.9058797297e+01,5.8313575805e+01,3.2118886627e+01,8.0762913016e+01,6.2428323692e+00,5.3741102407e+01,1.0333910346e+02,5.4516254405e+00,1.2503250881e+02,-2.0294279442e-04,2.0657253366e+01,3.7824204400e+01,1.9544983847e+01,2.7848878561e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7265240209e-02,1.4594065905e-03,1.5933733833e-02,3,56,57,170,56,6.0487908510e+00,18,1,14,137,7,1.5927769195e+01,
8.8500000000e-01,-9.5259072916e-02,-1.2579407112e-03,4.2534936782e-02,-4.7142066298e-02,5.4449032160e-02,3.4363476938e-01,5.5698304754e-01,5.4515175054e-02,1.9770891454e+00,2.2301233055e+00,2.4066733735e+00,2.2521006192e+00,-5.2756004831e+00,-2.5617931230e-01,4.6754629990e+00,3.7215000541e+00,-1.8588124265e-02,3.4142359231e-01,5.9134766088e-01,4.3020945543e-02,9.3328062453e+02,5.7229580295e+03,2.8203216801e+04,1.2936640457e+03,3.3911334767e+04,3.1515758023e+05,1.7659175516e+06,3.9545794725e+04,1.0002640565e+02,1.4561234091e+02,3.6721950194e+03,1.9007026478e+01,8.2400192918e+01,-1.1403222867e-04,2.7543803869e+01,1.4561234091e+02,-5.5047535886e-04,6.8816534370e+01,5.7933963042e+01,3.2116989494e+01,8.1086672932e+01,6.1370049490e+00,5.3685692700e+01,7.3794998636e+01,5.5674434061e+00,1.2549246020e+02,-2.0114959086e-04,2.0638569868e+01,3.6813829744e+01,1.9555392152e+01,5.7678842236e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7660601532e-02,1.4366796369e-03,1.6015960624e-02,3,58,59,176,58,6.1834242420e+00,18,1,14,137,7,1.5927769195e+01,
8.9000000000e-01,-9.6842464743e-02,3.6062767114e-03,4.4749659653e-02,2.7804223680e-02,5.4438056178e-02,3.6675153011e-01,5.5577648648e-01,7.8880812701e-02,1.9547750298e+00,2.2285664108e+00,2.4131750539e+00,2.2709998799e+00,-5.0887841740e+00,-3.5813985685e-01,4.6931182206e+00,3.7763457797e+00,-2.8577541035e-02,3.6472279467e-01,5.8426933556e-01,5.8176107497e-02,9.3058610621e+02,6.9995928627e+03,3.1860541532e+04,1.3009820558e+03,3.3638689921e+04,3.8679770256e+05,1.9106442076e+06,3.9051741182e+04,9.9859885249e+01,1.4561234289e+02,4.0301345961e+03,1.8805221324e+01,8.2437206940e+01,-1.5251673040e-04,3.0228578900e+01,1.4561234289e+02,-5.1147244064e-04,6.8575848471e+01,5.7556929797e+01,3.2115034122e+01,8.1395257629e+01,6.0401448412e+00,5.3830750034e+01,2.2034695390e+01,5.8592706081e+00,1.2575354660e+02,-1.9701642206e-04,2.0620383598e+01,3.5840072499e+01,1.9564445174e+01,9.5410511580e+00,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8067365589e-02,1.4099050637e-03,1.6124404242e-02,3,61,62,185,61,6.3648874780e+00,18,1,14,137,7,1.5927769195e+01,
8.9500000000e-01,-9.4547180445e-02,7.8397556510e-03,4.9062135388e-02,2.2603945742e-02,5.4423908493e-02,3.8593771874e-01,5.6139623884e-01,2.1709449535e-01,1.9339203431e+00,2.2264766981e+00,2.4188854031e+00,2.2891379187e+00,-4.9024960913e+00,-4.6745410949e-01,4.6317191211e+00,3.4450214876e+00,-1.7011915206e-02,3.8412495532e-01,5.8659141671e-01,1.9401991224e-01,1.0948930246e+03,8.5428137852e+03,3.5989509634e+04,1.3254924863e+03,3.3631221415e+04,4.7083161299e+05,2.0650024953e+06,4.0050684731e+04,9.9653198698e+01,1.4561234444e+02,4.4647190215e+03,1.8582201002e+01,8.2494765127e+01,-1.9894859676e-04,3.3488239161e+01,1.4561234444e+02,-4.6482590381e-04,6.8336728912e+01,5.7182459245e+01,3.2113023460e+01,8.1657578473e+01,5.9566648782e+00,5.4213318020e+01,-5.1074527074e-06,6.3230553657e+00,1.2577856033e+02,-1.9059704179e-04,2.0602674731e+01,3.4909672928e+01,1.9571915824e+01,1.4048156903e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8449770034e-02,1.3793912634e-03,1.6262351457e-02,3,64,64,192,64,6.5291072550e+00,18,1,14,137,7,1.5927769195e+01,
9.0000000000e-01,-9.8056450137e-02,1.1506151079e-02,4.3283190614e-02,2.2778872162e-02,5.4421073048e-02,4.0146750223e-01,5.5549044679e-01,3.5141268581e-01,1.9147261590e+00,2.2238376442e+00,2.4229091692e+00,2.3045840587e+00,-4.6581870165e+00,-5.7646390382e-01,4.9078424502e+00,2.7516992576e+00,-2.4524528543e-02,3.9989510403e-01,6.0227725769e-01,3.3138072780e-01,1.0893985478e+03,1.0386022455e+04,4.0685118060e+04,1.5213776433e+03,3.3461284279e+04,5.6784935069e+05,2.2586644129e+06,4.8423164513e+04,9.9401200968e+01,1.4561234548e+02,4.9846182652e+03,1.8341701581e+01,8.2576380866e+01,-2.5414501074e-04,3.7387814953e+01,1.4561234548e+02,-4.0966860877e-04,6.8099165084e+01,5.6810532148e+01,3.2110959782e+01,8.1935057402e+01,5.8616961551e+00,5.4622213196e+01,-1.4948687258e-05,6.9664879970e+00,1.2577856122e+02,-1.8178861250e-04,2.0585420100e+01,3.4029190237e+01,1.9577598997e+01,1.9217169930e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8775190229e-02,1.3456882852e-03,1.6433709652e-02,3,67,68,203,67,6.7607396860e+00,18,1,14,137,7,1.5927769195e+01,
9.0500000000e-01,-9.8454758618e-02,1.4850714321e-02,4.6534115187e-02,2.3442208291e-02,5.4415352922e-02,4.1374277655e-01,5.5669900980e-01,4.6632413058e-01,1.8973630714e+00,2.2206758599e+00,2.4264360766e+00,2.3158740801e+00,-4.4544463763e+00,-6.7590483295e-01,4.9610455416e+00,1.8326178208e+00,-1.4137129368e-02,4.1238665694e-01,5.9247360483e-01,4.5512082765e-01,1.1123455835e+03,1.2561517280e+04,4.6019228125e+04,2.0953606056e+03,3.3398131325e+04,6.7821100814e+05,2.4587331097e+06,7.2200107342e+04,9.9098846974e+01,1.4561234591e+02,5.5977160163e+03,1.8087598593e+01,8.2685178586e+01,-3.1884267017e-04,4.1986438970e+01,1.4561234591e+02,-3.4521204615e-04,6.7863146463e+01,5.6441130908e+01,3.2108840532e+01,8.2253387989e+01,5.7538371925e+00,5.5032588729e+01,-2.7324361740e-05,7.7869368516e+00,1.2577856200e+02,-1.7062586894e-04,2.0568593336e+01,3.3204815139e+01,1.9581315902e+01,2.4963852333e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9024478560e-02,1.3094704129e-03,1.6642352147e-02,3,71,72,215,71,6.9836838000e+00,18,1,14,137,7,1.5927769195e+01,
9.1000000000e-01,-9.6696831775e-02,1.7758997899e-02,4.0986871196e-02,2.4125783428e-02,5.4388898466e-02,4.2324930937e-01,5.5599861308e-01,5.3473567342e-01,1.8819710050e+00,2.2170651662e+00,2.4317250627e+00,2.3223737357e+00,-4.2608311528e+00,-7.5663209804e-01,4.8401017778e+00,8.7276863336e-01,-1.4740347779e-02,4.2207629075e-01,5.9346229719e-01,5.3408670036e-01,1.1360720328e+03,1.5097863539e+04,5.2033943126e+04,3.2812051497e+03,3.3650170729e+04,8.0201649824e+05,2.6657508404e+06,1.2214700462e+05,9.8741810611e+01,1.4561234564e+02,6.3105261549e+03,1.7823859416e+01,8.2823839627e+01,-3.9364006838e-04,4.7332969464e+01,1.4561234564e+02,-2.7080469119e-04,6.7628662591e+01,5.6074240796e+01,3.2106662670e+01,8.2607900072e+01,5.6349239313e+00,5.5444639781e+01,-4.2140426579e-05,8.7793435891e+00,1.2577856266e+02,-1.5717585962e-04,2.0552165090e+01,3.2442203248e+01,1.9582917301e+01,3.1194726261e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9192869911e-02,1.2714538394e-03,1.6890598144e-02,3,75,76,227,75,7.2218365880e+00,18,1,14,137,7,1.5927769195e+01,
9.1500000000e-01,-9.6549083370e-02,1.9949520742e-02,4.2219097823e-02,2.4760491703e-02,5.4379519633e-02,4.3032719249e-01,5.5265950061e-01,5.3454959629e-01,1.8685681437e+00,2.2131171203e+00,2.4413940154e+00,2.3244294157e+00,-4.0090592823e+00,-8.1253648975e-01,4.6380296914e+00,7.1394535923e-02,-3.3856297378e-02,4.2935061924e-01,5.8528197916e-01,5.3644472961e-01,1.1673007619e+03,1.8018549897e+04,5.8743155620e+04,5.2959345767e+03,3.4205807454e+04,9.3911673909e+05,2.8796614675e+06,2.1054620738e+05,9.8327127605e+01,1.4561234457e+02,7.1279395125e+03,1.7554501600e+01,8.2994561776e+01,-4.7897272538e-04,5.3464090791e+01,1.4561234457e+02,-1.8595733403e-04,6.7395703074e+01,5.5709848460e+01,3.2104423612e+01,8.2992480646e+01,5.5069693537e+00,5.5858533766e+01,-5.9288186808e-05,9.9375896898e+00,1.2577856316e+02,-1.4151973247e-04,2.0536103330e+01,3.1746332851e+01,1.9582285858e+01,3.7809542075e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9285386080e-02,1.2323118550e-03,1.7178402378e-02,3,80,81,242,80,7.5126187450e+00,18,1,14,137,7,1.5927769195e+01,
9.2000000000e-01,-9.5614285903e-02,2.1717529392e-02,4.5842025370e-02,2.5027815029e-02,5.4384028551e-02,4.3499991523e-01,5.5774779511e-01,5.2174702895e-01,1.8556869473e+00,2.2089652515e+00,2.4512647767e+00,2.3233198076e+00,-3.8141981423e+00,-8.4072649911e-01,4.3138299296e+00,-4.1107597336e-01,-2.0709115258e-02,4.3422209542e-01,5.8679293403e-01,5.2325283239e-01,1.0969350416e+03,2.1340850394e+04,6.6136410924e+04,8.0781565404e+03,3.3372128503e+04,1.0891394928e+06,3.0999263082e+06,3.3820887309e+05,9.7854006230e+01,1.4561234259e+02,8.0525808330e+03,1.7283556255e+01,8.3199030208e+01,-5.7504937153e-04,6.0399490204e+01,1.4561234259e+02,-9.0407435998e-05,6.7164257573e+01,5.5347940924e+01,3.2102121308e+01,8.3400499175e+01,5.3721388421e+00,5.6274406307e+01,-7.8643487512e-05,1.1254534177e+01,1.2577856349e+02,-1.2375223731e-04,2.0520373710e+01,3.1121388099e+01,1.9579337717e+01,4.4703345738e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9310051742e-02,1.1925966014e-03,1.7502753018e-02,3,85,86,256,85,7.8073493910e+00,18,1,14,137,7,1.5927769195e+01,
9.2500000000e-01,-9.5160784934e-02,2.2681286169e-02,4.9239623793e-02,2.5066866369e-02,5.4364579550e-02,4.3729202362e-01,5.5725942013e-01,5.0908204290e-01,1.8433007792e+00,2.2047194908e+00,2.4585685004e+00,2.3205066533e+00,-3.6842332186e+00,-8.9824388020e-01,3.9575127862e+00,-7.2101991448e-01,-2.1120632240e-02,4.3677701912e-01,5.8411799275e-01,5.1050257168e-01,1.1428056879e+03,2.5055153788e+04,7.4116381532e+04,1.1467878360e+04,3.4830757767e+04,1.2511916590e+06,3.3245326504e+06,4.9803956421e+05,9.7360381047e+01,1.4555192384e+02,9.0238249387e+03,1.7015035488e+01,8.3438398002e+01,-6.7575398422e-04,6.7684440218e+01,1.4555192370e+02,9.1151453157e+01,6.6984662391e+01,5.4989653192e+01,3.2099754271e+01,8.3824907227e+01,5.2327234182e+00,5.6692358901e+01,-1.0006750336e-04,1.2722057642e+01,1.2577856362e+02,-1.0398114583e-04,2.0504939988e+01,3.0570667052e+01,1.9574023468e+01,5.1768222447e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9269488494e-02,1.1526505771e-03,1.7852489901e-02,3,90,90,270,90,8.1003771140e+00,18,1,14,137,7,1.5927769195e+01,
9.3000000000e-01,-9.4677290749e-02,2.3042638065e-02,3.7753290438e-02,2.4985965263e-02,5.4379853630e-02,4.3693449497e-01,5.5530224883e-01,4.9679914257e-01,1.8307432426e+00,2.1970253182e+00,2.4573010135e+00,2.3130393058e+00,-4.1048044678e+00,-1.8615048882e+00,1.7921081490e+00,-1.8867810619e+00,-3.4421938955e-02,4.3674345415e-01,5.8068446208e-01,4.9817464382e-01,1.1308812421e+03,2.7169143518e+04,7.7012770741e+04,1.4170453636e+04,3.5835381649e+04,1.3900441323e+06,3.4567726799e+06,6.6427501192e+05,9.7212701418e+01,1.4416411772e+02,9.3914153781e+03,1.6752902690e+01,8.3713274561e+01,-7.1600792728e-04,7.0441602872e+01,1.4416411772e+02,3.3507930283e+02,6.7912229588e+01,5.5055094017e+01,3.2097331342e+01,8.4258339303e+01,5.0911109992e+00,5.7112457032e+01,-1.2340775664e-04,1.4331112306e+01,1.2577856354e+02,-8.2326594057e-05,2.0489764486e+01,3.0096513120e+01,1.9566328561e+01,5.8894780414e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9074944687e-02,1.1053485895e-03,1.8065665246e-02,3,93,93,279,93,8.2308788600e+00,18,1,14,137,7,1.5927769195e+01,
9.3500000000e-01,-9.4633037066e-02,2.3251089985e-02,3.7474095107e-02,2.4839952929e-02,5.4368652318e-02,4.3386074255e-01,5.5353407253e-01,4.8491589374e-01,1.8171492634e+00,2.1867645241e+00,2.4527016209e+00,2.3023297821e+00,-4.3111642445e+00,-2.1798813500e+00,1.0926391866e+00,-2.3093105450e+00,-9.5621293225e-03,4.3396162340e-01,5.7629606968e-01,4.8624720038e-01,1.0146928478e+03,2.8685079404e+04,7.8195013382e+04,1.6659295441e+04,3.6234355428e+04,1.5179843143e+06,3.5517979996e+06,8.3866561410e+05,9.7031806853e+01,1.4223966354e+02,9.6270010291e+03,1.6501044653e+01,8.4023721361e+01,-7.4292437589e-04,7.2208645453e+01,1.4223966354e+02,3.8764375539e+02,6.9285031693e+01,5.6003870028e+01,3.2094911620e+01,8.4693318343e+01,4.9497559978e+00,5.7534729012e+01,-1.4849925641e-04,1.6071777799e+01,1.2577856323e+02,-5.8920358948e-05,2.0474808576e+01,2.9700267958e+01,1.9556273285e+01,6.5973429830e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8791377090e-02,1.0431948801e-03,1.8213970571e-02,3,96,96,288,96,8.3813255540e+00,18,1,14,137,7,1.5927769195e+01,
9.4000000000e-01,-9.2994594477e-02,2.3245900939e-02,3.6730788880e-02,2.4657253361e-02,5.4368572711e-02,4.2857713781e-01,5.5300910786e-01,4.7343272975e-01,1.8036826145e+00,2.1752283426e+00,2.4457039295e+00,2.2899909370e+00,-4.6611895954e+00,-2.4039096627e+00,7.5330481789e-01,-2.5830376726e+00,-2.9228517693e-02,4.2890846213e-01,5.9584837314e-01,4.7471904253e-01,9.3283681256e+02,3.0261750070e+04,7.9136948582e+04,1.9255044148e+04,3.6295160483e+04,1.6456043659e+06,3.6348961385e+06,1.0217876360e+06,9.6825093487e+01,1.4009075290e+02,9.8716769052e+03,1.6263244247e+01,8.4369253751e+01,-7.7056242961e-04,7.4043870518e+01,1.4009075290e+02,4.2506159809e+02,7.0839618955e+01,5.7606271183e+01,3.2092561058e+01,8.5122305275e+01,4.8111475994e+00,5.7959165667e+01,-1.7516573324e-04,1.7933322325e+01,1.2577856267e+02,-3.3905128913e-05,2.0460033193e+01,2.9382243703e+01,1.9543912347e+01,7.2895505000e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8463671359e-02,9.7392826859e-04,1.8344537720e-02,3,98,99,295,98,8.5732288420e+00,18,1,14,137,7,1.5927769195e+01,
9.4500000000e-01,-9.2812541695e-02,2.3071806260e-02,3.9137070910e-02,2.4451661030e-02,5.4334471654e-02,4.2165621507e-01,5.4929620750e-01,4.6234178022e-01,1.7904506141e+00,2.1627049033e+00,2.4368409967e+00,2.2765259097e+00,-4.9451794755e+00,-2.5804740601e+00,3.3366250245e-01,-2.7718935726e+00,4.7307118238e-03,4.2214568413e-01,5.8043934559e-01,4.6358461683e-01,1.0483122956e+03,3.1868203787e+04,7.9992775779e+04,2.1874622760e+04,4.1644608236e+04,1.7717299102e+06,3.7339604274e+06,1.2081196090e+06,9.6599962648e+01,1.3777273291e+02,1.0124625615e+04,1.6043152502e+01,8.4748847723e+01,-7.9879167273e-04,7.5941147109e+01,1.3777273291e+02,4.5297468452e+02,7.2527544854e+01,5.9664024250e+01,3.2090326920e+01,8.5537674187e+01,4.6777769729e+00,5.8385719905e+01,-2.0322095694e-04,1.9904268824e+01,1.2577856184e+02,-7.4355238804e-06,2.0445399348e+01,2.9141712439e+01,1.9529334116e+01,7.9554274751e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8100969200e-02,9.0007987421e-04,1.8452617913e-02,3,101,102,305,101,8.7997520460e+00,18,1,14,137,7,1.5927769195e+01,
9.5000000000e-01,1.7667512060e-02,2.2810496836e-02,3.3332132646e-02,2.4228878333e-02,5.6377782340e-02,4.1371390963e-01,5.4508035291e-01,4.5163042465e-01,1.7775430609e+00,2.1494149359e+00,2.4264782792e+00,2.2622916743e+00,-5.1237946315e+00,-2.7156384457e+00,-2.1721221727e-01,-2.9011837136e+00,1.7221670688e-02,4.1427370598e-01,5.7415224965e-01,4.5283180011e-01,9.8146329125e+02,3.3466897150e+04,8.0779783462e+04,2.4470688837e+04,4.3056071054e+04,1.8948049439e+06,3.8286792383e+06,1.3934878814e+06,9.6362825736e+01,1.3532999211e+02,1.0382729920e+04,1.5844259292e+01,8.5160951698e+01,-8.2725385283e-04,7.7877093949e+01,1.3532999211e+02,4.7341449396e+02,7.4310191449e+01,6.2042153904e+01,3.2088243175e+01,8.5931817886e+01,4.5521038302e+00,5.8814306490e+01,-2.3164814647e-04,2.1910812220e+01,1.2547052821e+02,1.9105385188e+02,2.0461668905e+01,2.9030462399e+01,1.9512661433e+01,8.5845882021e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7717586620e-02,8.2213006522e-04,1.8536163697e-02,3,105,106,316,105,9.0128347160e+00,18,1,14,137,7,1.5927769195e+01,
9.5500000000e-01,1.7055872422e-02,2.2515997069e-02,2.5138638632e-02,2.3990370054e-02,1.7637384025e-01,4.0530177770e-01,5.5923605518e-01,4.4128347548e-01,1.7650291904e+00,2.1355490323e+00,2.4149208802e+00,2.2475270288e+00,-5.2317622785e+00,-2.8154138765e+00,-8.3103500979e-01,-2.9897931350e+00,1.5088404380e-01,4.0588895988e-01,5.6868190546e-01,4.4244556165e-01,1.0610393528e+03,3.5029929434e+04,8.1507380811e+04,2.7003111102e+04,4.7586321809e+04,2.0133458694e+06,3.9196917569e+06,1.5745659372e+06,9.6119493327e+01,1.3279817227e+02,1.0643226829e+04,1.5669861896e+01,8.5603503192e+01,-8.5562871016e-04,7.9830986849e+01,1.3279817227e+02,4.8773060815e+02,7.6156712403e+01,6.4644968982e+01,3.2086334771e+01,8.6297267918e+01,4.4365227586e+00,5.9244802407e+01,-2.5747264556e-04,2.3732229464e+01,1.2399056892e+02,4.1611921051e+02,2.0595046696e+01,2.9719782111e+01,1.9494138488e+01,9.1670487336e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7321696333e-02,7.4067590471e-04,1.8594780553e-02,3,109,110,328,109,9.2639498630e+00,18,1,14,137,7,1.5927769195e+01,
9.6000000000e-01,1.6411845480e-02,2.2191922336e-02,2.5137891738e-02,2.3735616658e-02,3.0609481338e-01,3.9672300515e-01,5.5145249796e-01,4.3128457113e-01,1.7529729313e+00,2.1212682791e+00,2.4024147337e+00,2.2324070801e+00,-5.3602223958e+00,-2.8853679543e+00,-8.4609541427e-01,-3.0480374623e+00,2.8476746953e-01,3.9731580924e-01,5.6193399635e-01,4.3240957699e-01,1.0482992356e+03,3.6535992979e+04,8.2270221346e+04,2.9449260829e+04,4.9374945880e+04,2.1260434422e+06,4.0236270518e+06,1.7489865784e+06,9.5874068788e+01,1.3020642267e+02,1.0903848602e+04,1.5523031618e+01,8.6073953700e+01,-8.8364852282e-04,8.1785816308e+01,1.3020642267e+02,4.9700016184e+02,7.8042019538e+01,6.7402022826e+01,3.2084620315e+01,8.6626809213e+01,4.3333297366e+00,5.9677047812e+01,-2.8000057126e-04,2.5318771099e+01,1.2148594556e+02,5.9630052523e+02,2.0830215707e+01,3.1978134094e+01,1.9474293848e+01,9.6934639844e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6920411632e-02,6.5626859069e-04,1.8627807221e-02,3,112,113,337,112,9.4783503890e+00,18,1,14,137,7,1.5927769195e+01,
9.6500000000e-01,1.5732868695e-02,2.1839846341e-02,2.5131564342e-02,2.3463366609e-02,3.0002361576e-01,3.8817976329e-01,5.4502481907e-01,4.2161706302e-01,1.7414261158e+00,2.1067085950e+00,2.3891553169e+00,2.2170605042e+00,-5.5631225482e+00,-2.9302924955e+00,-8.5180887891e-01,-3.0839013723e+00,2.9936469312e-01,3.8875996063e-01,5.4824085927e-01,4.2270715884e-01,1.1838664013e+03,3.7970225642e+04,8.3194787730e+04,3.1793134552e+04,6.1068259848e+04,2.2318089635e+06,4.1190869565e+06,1.9150468989e+06,9.5629641613e+01,1.2757922286e+02,1.1162546744e+04,1.5406579077e+01,8.6569306486e+01,-9.1107096898e-04,8.3726217310e+01,1.2757922286e+02,5.0196607315e+02,7.9945175854e+01,7.0259656122e+01,3.2083113806e+01,8.6913589764e+01,4.2446892543e+00,6.0110847553e+01,-2.9891926331e-04,2.6649150219e+01,1.1818133519e+02,7.3186866147e+02,2.1143828330e+01,3.6163286630e+01,1.9453864748e+01,1.0155364385e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6519561028e-02,5.6945706881e-04,1.8634890589e-02,3,116,117,349,116,9.7345071070e+00,18,1,14,137,7,1.5927769195e+01,
9.7000000000e-01,1.5015899224e-02,2.1461373839e-02,2.5118876292e-02,2.3172271891e-02,2.9410166452e-01,3.7981345102e-01,5.3633291083e-01,4.1226456712e-01,1.7304311343e+00,2.0919819536e+00,2.3753048165e+00,2.2015842613e+00,-5.6941693500e+00,-2.9548793810e+00,-8.2214036505e-01,-3.1024090595e+00,2.9346024058e-01,3.8037832367e-01,5.3944781764e-01,4.1332183799e-01,1.6287605227e+03,3.9322028532e+04,8.4122758011e+04,3.4024503919e+04,8.9429454481e+04,2.3297924860e+06,4.2087454388e+06,2.0715819742e+06,9.5388437234e+01,1.2493768228e+02,1.1417515573e+04,1.5323017424e+01,8.7086163063e+01,-9.3768197405e-04,8.5638646081e+01,1.2493768228e+02,5.0321285528e+02,8.1848253672e+01,7.3175524465e+01,3.2081825779e+01,8.7151225342e+01,4.1726024736e+00,6.0545973231e+01,-3.1412268467e-04,2.7717414590e+01,1.1429549354e+02,8.2507749449e+02,2.1513023728e+01,4.2325233126e+01,1.9433679385e+01,1.0545254144e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6123753375e-02,4.8079048969e-04,1.8615874450e-02,3,119,120,359,119,9.9696658770e+00,18,1,14,137,7,1.5927769195e+01,
9.7500000000e-01,1.4257452925e-02,2.1057563960e-02,2.5142415960e-02,2.2861170669e-02,2.8832287498e-01,3.7168055700e-01,5.3219000706e-01,4.0321129209e-01,1.7200216774e+00,2.0771787176e+00,2.3609913828e+00,2.1860516802e+00,-5.7691078255e+00,-2.9632246348e+00,-7.8739298849e-01,-3.1082945942e+00,2.8769740414e-01,3.7222983240e-01,5.3537824838e-01,4.0423771146e-01,2.4483384070e+03,4.0584809904e+04,8.4991734020e+04,3.6134833169e+04,1.4074119494e+05,2.4194057294e+06,4.3150801096e+06,2.2177950664e+06,9.5151976925e+01,1.2229995658e+02,1.1667229791e+04,1.5274522864e+01,8.7620772413e+01,-9.6329999432e-04,8.7511661923e+01,1.2229995658e+02,5.0125581389e+02,8.3735947461e+01,7.6115234986e+01,3.2080764070e+01,8.7333898608e+01,4.1188768760e+00,6.0982165759e+01,-3.2569318932e-04,2.8531548780e+01,1.1003202256e+02,8.7983396710e+02,2.1916483042e+01,5.0300232519e+01,1.9414571363e+01,1.0856625026e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5736801568e-02,3.9081154185e-04,1.8571098599e-02,3,122,123,368,122,1.0143431025e+01,18,1,14,137,7,1.5927769195e+01,
9.8000000000e-01,1.3453337009e-02,2.0628780716e-02,2.5113112101e-02,2.2529154659e-02,2.8268125251e-01,3.6378668069e-01,5.1993805386e-01,3.9444221975e-01,1.7102259602e+00,2.0623698431e+00,2.3463464597e+00,2.1705175005e+00,-5.8413331030e+00,-2.9588911912e+00,-7.4958898019e-01,-3.1043509244e+00,2.8207011567e-01,3.6432105218e-01,5.2286340589e-01,3.9543963634e-01,3.5967416263e+03,4.1755511442e+04,8.5795500958e+04,3.8117031433e+04,2.1608749552e+05,2.5003714989e+06,4.4257872705e+06,2.3531672470e+06,9.4921117751e+01,1.1968136256e+02,1.1910541599e+04,1.5262892921e+01,8.8169080021e+01,-9.8778628453e-04,8.9336655606e+01,1.1968136256e+02,4.9665481549e+02,8.5595448958e+01,7.9050397300e+01,3.2079934343e+01,8.7456451768e+01,4.0850978494e+00,6.1419138414e+01,-3.3386792333e-04,2.9110925621e+01,1.0557207884e+02,9.0124888919e+02,2.2335247490e+01,5.9787493770e+01,1.9397321043e+01,1.1083938976e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5361645385e-02,3.0004928200e-04,1.8501118243e-02,3,125,126,377,125,1.0333382810e+01,18,1,14,137,7,1.5927769195e+01,
9.8500000000e-01,1.2598765605e-02,2.0174752728e-02,2.5130067706e-02,2.2175554825e-02,2.7717081676e-01,3.5612225705e-01,5.0733738823e-01,3.8594318975e-01,1.7010675393e+00,2.0476115607e+00,2.3314942359e+00,2.1550260675e+00,-5.8734043899e+00,-2.9443446911e+00,-7.0947366977e-01,-3.0923000409e+00,2.7657229356e-01,3.5664237446e-01,5.1020677845e-01,3.8691332338e-01,4.9647301305e+03,4.2833082650e+04,8.7243270919e+04,3.9968403060e+04,3.1152120545e+05,2.5726240615e+06,4.5264568531e+06,2.4774569836e+06,9.4696476096e+01,1.1709475968e+02,1.2146394087e+04,1.5289503574e+01,8.8726775966e+01,-1.0110168087e-03,9.1105699639e+01,1.1709475968e+02,4.8977309273e+02,8.7416106408e+01,8.1957553814e+01,3.2079340488e+01,8.7514471695e+01,4.0726026621e+00,6.1856580326e+01,-3.3899591930e-04,2.9483062006e+01,1.0106948152e+02,8.9513187140e+02,2.2753261642e+01,7.0410892017e+01,1.9382618741e+01,1.1222611459e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625132e-01,0.0000000000e+00,2.9360618707e+03,-1.5000695227e-02,2.0902532637e-04,1.8406847707e-02,3,128,129,385,128,1.0415640936e+01,18,1,14,137,7,1.5927769195e+01,
9.9000000000e-01,1.1688129881e-02,1.9694691198e-02,2.5044782475e-02,2.1799872866e-02,2.7178551858e-01,3.4867697808e-01,4.9510187663e-01,3.7770092350e-01,1.6925635343e+00,2.0329500621e+00,2.3177642000e+00,2.1396133671e+00,-5.8681292403e+00,-2.9212605032e+00,-6.6733555469e-01,-3.0736517497e+00,2.7119775574e-01,3.4918347478e-01,4.9790691622e-01,3.7864536644e-01,6.4523011053e+03,4.3817738633e+04,8.8604700014e+04,4.1687950844e+04,4.2126813609e+05,2.6362068223e+06,4.6171011980e+06,2.5906046037e+06,9.4478381580e+01,1.1455130261e+02,1.2373883987e+04,1.5355266859e+01,8.9289342519e+01,-1.0328890801e-03,9.2812018926e+01,1.1455130261e+02,4.8092609744e+02,8.9188778820e+01,8.4817132581e+01,3.2078984933e+01,8.7504366330e+01,4.0824572666e+00,6.2294160378e+01,-3.4149233940e-04,2.9680163634e+01,9.6648349932e+01,8.6749560117e+02,2.3157635926e+01,8.1767283187e+01,1.9371045342e+01,1.1269012414e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4655899613e-02,1.1825346202e-04,1.8289458533e-02,3,130,132,392,130,1.0645914604e+01,18,1,14,137,7,1.5927769195e+01,
9.9500000000e-01,1.0715119767e-02,1.9187430138e-02,2.4890154042e-02,2.1401666229e-02,2.6651914989e-01,3.4144098688e-01,4.8325943130e-01,3.6970301034e-01,1.6847255081e+00,2.0184245425e+00,2.3068877099e+00,2.1243092998e+00,-5.8365554710e+00,-2.8908774831e+00,-6.2369690538e-01,-3.0495238773e+00,2.6594012747e-01,3.4193447200e-01,4.8599435383e-01,3.7062323237e-01,7.9844345488e+03,4.4711145446e+04,8.9861925871e+04,4.3276186105e+04,5.3945834810e+05,2.6912674522e+06,4.6978056014e+06,2.6926919554e+06,9.4266923739e+01,1.1206028228e+02,1.2592382538e+04,1.5453379304e+01,8.9852107245e+01,-1.0534309280e-03,9.4450897362e+01,1.1206028228e+02,4.7048666524e+02,9.0905953808e+01,8.7612718018e+01,3.2078868821e+01,8.7428302891e+01,4.1112073757e+00,6.2731533939e+01,-3.4185201687e-04,2.9735891789e+01,9.2403095330e+01,8.2412397535e+02,2.3538652346e+01,9.3462660709e+01,1.9363065916e+01,1.1221557159e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4328679616e-02,2.8234226318e-05,1.8150162534e-02,3,132,134,399,133,1.0812402475e+01,18,1,14,137,7,1.5927769195e+01,
1.0000000000e+00,9.6720235712e-03,1.8651495712e-02,2.4699199264e-02,2.0980588841e-02,2.6136525273e-01,3.3440491180e-01,4.7181287997e-01,3.6193787160e-01,1.6775608687e+00,2.0040686494e+00,2.2960322527e+00,2.1091393103e+00,-5.8059593945e+00,-2.8541662994e+00,-5.7915385779e-01,-3.0206352739e+00,2.6079274820e-01,3.3488596469e-01,4.7447531316e-01,3.6283522701e-01,9.5078089274e+03,4.5515355291e+04,9.1009216526e+04,4.4734916695e+04,6.6090467463e+05,2.7380221734e+06,4.7686867658e+06,2.7839106216e+06,9.4062167426e+01,1.0962949552e+02,1.2801260507e+04,1.5553917765e+01,9.0410654250e+01,-1.0729783714e-03,9.6017615302e+01,1.0962949552e+02,4.5865275698e+02,9.2561427023e+01,9.0330714815e+01,3.2078990240e+01,8.7333418175e+01,4.1417924849e+00,6.3168464070e+01,-3.4073474502e-04,2.9682674566e+01,8.8400356622e+01,7.7024082619e+02,2.3889560239e+01,1.0513745100e+02,1.9359010690e+01,1.1097553569e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4020009927e-02,-6.0550430198e-05,1.7990399181e-02,3,135,136,406,135,1.0749209499e+01,18,1,14,137,7,1.5927769195e+01,


==> data/EM/electromechanics-sr-bddc.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9238425974e+00,2.2089338119e+00,2.4154363769e+00,2.1310642626e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.3019323258e+02,1.1763401207e+03,1.2733561280e+03,1.1096945777e+03,3.9066904579e+04,4.9404753375e+04,5.3479299362e+04,4.6605727348e+04,1.0042291929e+02,1.4087115100e+02,2.1773085186e+03,1.8612668802e+01,8.6878340000e+01,3.0202586033e+02,1.6331202042e+01,1.4087115100e+02,-7.5411456780e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5661585174e-02,1.4139620563e-03,1.5881468597e-02,0,0,0,0,0,0.0000000000e+00,18,1,16,152,8,1.7220002600e+02,
5.0000000000e-03,-8.9238724990e-02,-8.4608266015e-02,4.1437464139e-02,-8.5393046960e-02,5.4550386780e-02,5.4553290212e-02,5.5476614387e-02,5.4550404212e-02,1.9340407860e+00,2.2122395848e+00,2.4206550627e+00,2.1360277779e+00,1.5213463208e-01,7.4370745951e-01,1.6744395491e+00,5.1795176882e-01,5.4550386780e-02,5.4553290212e-02,5.5476614387e-02,5.4550404212e-02,9.7732399297e+02,1.1994504401e+03,1.3140204579e+03,1.1401063299e+03,3.6366916977e+04,4.8175348879e+04,5.2705641003e+04,4.4937543000e+04,1.0030383405e+02,1.4191642074e+02,2.2981442948e+03,1.8735011006e+01,8.6029377119e+01,1.9749616386e+02,1.7237547402e+01,1.4191642074e+02,-7.3846602421e-04,7.2610744170e+01,6.3942641564e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276090e-04,2.1061971487e+01,5.2785492381e+01,1.9450285451e+01,3.5936469418e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5756939916e-02,1.4227857506e-03,1.6052447732e-02,3,45,46,137,45,1.7576256496e+01,18,1,16,152,8,1.7220002600e+02,
1.0000000000e-02,-9.1189484803e-02,-8.3465686238e-02,3.6338649647e-02,-8.5394303454e-02,5.4483896926e-02,5.5101417683e-02,1.6721390155e-01,5.4496268660e-02,1.9375960124e+00,2.2159798502e+00,2.4227974024e+00,2.1386383075e+00,2.9873670687e-01,7.5069918538e-01,1.3905785235e+00,6.6168786528e-01,5.4483896926e-02,5.5101417683e-02,1.6721390155e-01,5.4496268660e-02,9.6708354883e+02,1.2146263282e+03,1.3263175011e+03,1.1412053078e+03,3.6533726254e+04,4.7519847016e+04,5.2211566360e+04,4.4803782999e+04,1.0031245549e+02,1.4282315175e+02,2.3411049744e+03,1.8861820677e+01,8.5290034239e+01,1.7144155755e+02,1.7559779890e+01,1.4282315175e+02,-7.3062827492e-04,7.2345096841e+01,6.3525330878e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395182e-04,2.1035769512e+01,5.1928656321e+01,1.9456200088e+01,3.0600146933e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5846000726e-02,1.4444954949e-03,1.6157979298e-02,3,45,46,137,45,1.8822290290e+01,18,1,16,152,8,1.7220002600e+02,
1.5000000000e-02,-9.3318587941e-02,-8.1573351001e-02,4.1654374838e-02,-8.5395519412e-02,5.4428880868e-02,5.7375193024e-02,3.0509780596e-01,5.4443883288e-02,1.9414229452e+00,2.2195595556e+00,2.4256602483e+00,2.1417948508e+00,2.4979086257e-01,6.8063425521e-01,1.0046594858e+00,6.3634158582e-01,5.4428880868e-02,5.7375193024e-02,3.0509780596e-01,5.4443883288e-02,9.5731802549e+02,1.2236270269e+03,1.4734078065e+03,1.1429301134e+03,3.6293592507e+04,4.7389542071e+04,5.7950105749e+04,4.4540179092e+04,1.0032218097e+02,1.4361482856e+02,2.3776233722e+03,1.8986114855e+01,8.4640495105e+01,1.5149437090e+02,1.7833691155e+01,1.4361482856e+02,-7.2345786897e-04,7.2081183179e+01,6.3110768908e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629643707e-04,2.1010005990e+01,5.1028199354e+01,1.9463418844e+01,2.5866129651e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5892982824e-02,1.4658725236e-03,1.6223767646e-02,3,45,46,137,45,2.0482941720e+01,18,1,16,152,8,1.7220002600e+02,
2.0000000000e-02,-9.2797502835e-02,-7.8866063250e-02,3.7244378336e-02,-8.5396696616e-02,5.4372048388e-02,6.1933728086e-02,4.2990726275e-01,5.4393173046e-02,1.9447285096e+00,2.2227674221e+00,2.4282266706e+00,2.1450602188e+00,-4.1519419878e-01,6.1434335518e-01,9.4397194107e-01,6.4410935400e-01,5.4372048388e-02,6.1933728086e-02,4.2990726275e-01,5.4393173046e-02,9.4393247264e+02,1.2321333076e+03,1.9201136545e+03,1.1432320160e+03,3.6083884656e+04,4.7711127495e+04,7.8131354104e+04,4.4327425437e+04,1.0033213952e+02,1.4432065950e+02,2.4083511183e+03,1.9099291373e+01,8.4054252686e+01,1.3585594743e+02,1.8064168842e+01,1.4432065950e+02,-7.1688949074e-04,7.1818991753e+01,6.2698943797e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509846209e-04,2.0984701504e+01,5.0089629902e+01,1.9471760023e+01,2.1620235975e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5937068451e-02,1.4819430685e-03,1.6267503109e-02,3,45,45,135,45,2.0029638734e+01,18,1,16,152,8,1.7220002600e+02,
2.5000000000e-02,-9.2038771975e-02,-7.5520847785e-02,3.6437123845e-02,-8.5397836768e-02,5.4319488819e-02,6.9471623474e-02,5.2082605538e-01,5.4344066198e-02,1.9479887918e+00,2.2256947420e+00,2.4304191671e+00,2.1481595564e+00,-1.3394273755e+00,5.6008409104e-01,1.1003029749e+00,6.0464296716e-01,5.4319488819e-02,6.9471623474e-02,5.2082605538e-01,5.4344066198e-02,9.3178916513e+02,1.2472414585e+03,2.7559518035e+03,1.1415292048e+03,3.5763289297e+04,4.8515924597e+04,1.1885187729e+05,4.4246873259e+04,1.0034729932e+02,1.4495436251e+02,2.4354079258e+03,1.9196359536e+01,8.3519956190e+01,1.2174119877e+02,1.8267112148e+01,1.4495436251e+02,-7.1071101669e-04,7.1558511176e+01,6.2289844145e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391801470e-04,2.0959873849e+01,4.9118549769e+01,1.9481064556e+01,1.7840520359e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5985750491e-02,1.4958948448e-03,1.6305907999e-02,3,45,45,135,45,1.9621204962e+01,18,1,16,152,8,1.7220002600e+02,
3.0000000000e-02,-9.2255659222e-02,-7.1675659346e-02,3.8886289374e-02,-8.5398941493e-02,5.4261580000e-02,8.0101874229e-02,5.4671733730e-01,5.4296494167e-02,1.9512130315e+00,2.2283106460e+00,2.4324183720e+00,2.1511766257e+00,-2.4164806290e+00,4.9159167775e-01,1.3928651178e+00,6.1089565732e-01,5.4261580000e-02,8.0101874229e-02,5.4671733730e-01,5.4296494167e-02,9.2081578649e+02,1.2758915396e+03,4.0322514968e+03,1.1397511049e+03,3.5441007929e+04,5.0103085078e+04,1.8657358704e+05,4.4208416223e+04,1.0036421126e+02,1.4551808370e+02,2.4607501503e+03,1.9275339951e+01,8.3037814198e+01,1.0693011061e+02,1.8457194989e+01,1.4551808370e+02,-7.0472665963e-04,7.1299730113e+01,6.1883458830e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276266633e-04,2.0935538029e+01,4.8120503985e+01,1.9491175898e+01,1.4540377723e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6034739259e-02,1.5085712330e-03,1.6341721266e-02,3,45,45,135,45,1.9335421880e+01,18,1,16,152,8,1.7220002600e+02,
3.5000000000e-02,-9.4609012201e-02,-6.7342367840e-02,3.7072676318e-02,-8.5400012343e-02,5.4213937282e-02,9.3444655432e-02,5.4753233607e-01,5.4250391394e-02,1.9542154352e+00,2.2305655889e+00,2.4344078411e+00,2.1543669722e+00,-3.3864364771e+00,4.1665206862e-01,1.7452416256e+00,6.6521326208e-01,5.4213937282e-02,9.3444655432e-02,5.4753233607e-01,5.4250391394e-02,9.1061681178e+02,1.3265418508e+03,5.6540580364e+03,1.1396788540e+03,3.5192868865e+04,5.2960449551e+04,2.8273526885e+05,4.4121344108e+04,1.0037807957e+02,1.4600025553e+02,2.4871810810e+03,1.9337981707e+01,8.2621823421e+01,8.8853426940e+01,1.8655443820e+01,1.4600025573e+02,-6.9865593951e-04,7.1042637275e+01,6.1479776841e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163944490e-04,2.0911706290e+01,4.7100982064e+01,1.9501934560e+01,1.1729795439e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6080907963e-02,1.5188774241e-03,1.6365993093e-02,2,46,46,92,46,1.4353856173e+01,18,1,16,152,8,1.7220002600e+02,
4.0000000000e-02,-9.2669249224e-02,-6.2320761572e-02,3.7559384041e-02,-8.5401050798e-02,5.4181334253e-02,1.0924094759e-01,5.4995892230e-01,5.4205695200e-02,1.9570457589e+00,2.2324188695e+00,2.4363976643e+00,2.1578975646e+00,-4.1092744344e+00,3.3113410701e-01,2.0552575012e+00,7.4285939085e-01,5.4181334253e-02,1.0924094759e-01,5.4995892230e-01,5.4205695200e-02,9.0183890913e+02,1.4084468182e+03,7.4668239746e+03,1.1416825621e+03,3.5000125202e+04,5.7713125741e+04,4.0297774121e+05,4.3974561774e+04,1.0039022145e+02,1.4638439686e+02,2.5149179332e+03,1.9387682451e+01,8.2290883036e+01,6.7748719401e+01,1.8863487896e+01,1.4638439719e+02,-6.9247698485e-04,7.0787221419e+01,6.1078787130e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055474038e-04,2.0888388144e+01,4.6065419124e+01,1.9513183485e+01,9.3900014001e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6129832004e-02,1.5263818469e-03,1.6377450770e-02,2,47,47,94,47,1.4334281664e+01,18,1,16,152,8,1.7220002600e+02,
4.5000000000e-02,-9.3301060407e-02,-5.6452136431e-02,4.0160927977e-02,-8.5402058370e-02,5.4136051526e-02,1.2740155675e-01,5.4788478773e-01,5.4162345652e-02,1.9597874120e+00,2.2338085372e+00,2.4384444007e+00,2.1618961043e+00,-4.6265822934e+00,2.3223904776e-01,2.4543758443e+00,8.5241876915e-01,5.4136051526e-02,1.2740155675e-01,5.4788478773e-01,5.4162345652e-02,8.9488057543e+02,1.5308926802e+03,9.4637613921e+03,1.1457688062e+03,3.4840206075e+04,6.5078232582e+04,5.4095300657e+05,4.3773990163e+04,1.0040106909e+02,1.4665423086e+02,2.5450589676e+03,1.9428152289e+01,8.2063535163e+01,4.3019245649e+01,1.9089564870e+01,1.4665423085e+02,-6.8607982008e-04,7.0533471349e+01,6.0680478488e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951424239e-04,2.0865590410e+01,4.5019129010e+01,1.9524776857e+01,7.4773008030e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6186985211e-02,1.5308589036e-03,1.6376841787e-02,3,48,48,144,48,2.1078326712e+01,18,1,16,152,8,1.7220002600e+02,
5.0000000000e-02,-9.3289933171e-02,-4.9139784096e-02,3.8587221379e-02,-8.5403036149e-02,5.4093163655e-02,1.4809068598e-01,5.4812256007e-01,5.4120285445e-02,1.9625770299e+00,2.2346603830e+00,2.4408380563e+00,2.1665635046e+00,-4.9996412894e+00,1.1697768970e-01,2.8970800979e+00,1.0068150592e+00,5.4093163655e-02,1.4809068598e-01,5.4812256007e-01,5.4120285445e-02,8.9007413705e+02,1.7030285720e+03,1.1527409353e+04,1.1522789877e+03,3.4686534224e+04,7.5815386601e+04,6.9019827447e+05,4.3501852156e+04,1.0040880894e+02,1.4678785403e+02,2.5795343588e+03,1.9464751099e+01,8.1963673720e+01,1.3515109795e+01,1.9348152284e+01,1.4678785379e+02,-6.7927127864e-04,7.0281375916e+01,6.0284839449e+01,3.2093253935e+01,7.9174383626e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852290813e-04,2.0843317295e+01,4.3967186605e+01,1.9536587609e+01,5.9220013380e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6255902664e-02,1.5317236950e-03,1.6363176427e-02,3,49,51,151,50,2.2299977629e+01,18,1,16,152,8,1.7220002600e+02,
5.5000000000e-02,-9.3889602416e-02,-4.1042253679e-02,3.9572469995e-02,-8.5403982182e-02,5.4049626294e-02,1.7225596304e-01,5.5050433095e-01,5.4079459763e-02,1.9655641079e+00,2.2349534538e+00,2.4440140556e+00,2.1722132776e+00,-5.3108099660e+00,3.2267633128e-02,3.3130710580e+00,1.2631079621e+00,5.4049626294e-02,1.7225596304e-01,5.5050433095e-01,5.4079459763e-02,8.0720228182e+02,1.9360379643e+03,1.3590077378e+04,1.1619130478e+03,3.4519884102e+04,9.0708232944e+04,8.4521908994e+05,4.3113963735e+04,1.0040164742e+02,1.4679785003e+02,2.6291500299e+03,1.9494346015e+01,8.1980296690e+01,-3.2382663788e-06,1.9720301450e+01,1.4679785003e+02,-6.7097061780e-04,7.0030924023e+01,5.9891858218e+01,3.2091658851e+01,7.9346467214e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758495686e-04,2.0821570552e+01,4.2914274549e+01,1.9548515768e+01,4.6394957366e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6345016605e-02,1.5282754046e-03,1.6341740288e-02,3,52,53,158,52,2.1375554297e+01,18,1,16,152,8,1.7220002600e+02,
6.0000000000e-02,-9.2736579459e-02,-3.2699217498e-02,3.7785051226e-02,-8.5405065130e-02,5.4013369310e-02,2.0015157071e-01,5.4740138197e-01,5.4039816143e-02,1.9689973251e+00,2.2350485719e+00,2.4483130921e+00,2.1794930039e+00,-5.6840020257e+00,1.0102624508e-02,3.8008895876e+00,1.6333463974e+00,5.4013369310e-02,2.0015157071e-01,5.4740138197e-01,5.4039816143e-02,7.3661072634e+02,2.2521896804e+03,1.5709530495e+04,1.1761722770e+03,3.4305259946e+04,1.1065252583e+05,1.0034288574e+06,4.2504006836e+04,1.0037451978e+02,1.4679785332e+02,2.7056326675e+03,1.9488667653e+01,8.2001254157e+01,-1.0956428953e-05,2.0293969994e+01,1.4679785332e+02,-6.6000501902e-04,6.9782104627e+01,5.9501522625e+01,3.2090015445e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670388688e-04,2.0800349709e+01,4.1864570558e+01,1.9560468891e+01,3.7338938722e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6474982017e-02,1.5213893374e-03,1.6331816729e-02,3,55,56,167,55,2.3091556532e+01,18,1,16,152,8,1.7220002600e+02,
6.5000000000e-02,-9.4262135450e-02,-2.4310577066e-02,3.8741183297e-02,-8.5405591773e-02,5.3973752652e-02,2.3119625432e-01,5.4740871257e-01,5.4001306088e-02,1.9732703800e+00,2.2350534676e+00,2.4536453417e+00,2.1890059681e+00,-5.8568116676e+00,-7.6603933223e-03,4.3603106775e+00,2.1401515080e+00,5.3973752652e-02,2.3119625432e-01,5.4740871257e-01,5.4001306088e-02,7.0866833914e+02,2.6731801454e+03,1.7935407404e+04,1.1948194973e+03,3.3029017741e+04,1.3679730755e+05,1.1686679245e+06,4.1656254169e+04,1.0033292172e+02,1.4679785650e+02,2.8122249001e+03,1.9445928921e+01,8.2018917180e+01,-2.2184340652e-05,2.1093479696e+01,1.4679785650e+02,-6.4605007222e-04,6.9534906741e+01,5.9113820097e+01,3.2088321182e+01,7.9791201176e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588250832e-04,2.0779652265e+01,4.0822074942e+01,1.9572300796e+01,3.4069895082e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6653832100e-02,1.5124956121e-03,1.6331803312e-02,3,57,58,173,57,2.2888416306e+01,18,1,16,152,8,1.7220002600e+02,
7.0000000000e-02,-9.3351418481e-02,-1.6657902970e-02,4.0939865938e-02,-8.5408314085e-02,5.3937693440e-02,2.6409713668e-01,5.5447186198e-01,5.3963866446e-02,1.9788231138e+00,2.2349331310e+00,2.4610143418e+00,2.2013538076e+00,-5.8869693497e+00,-4.0366760126e-02,5.0171650093e+00,2.7528648636e+00,5.3937693440e-02,2.6409713668e-01,5.5447186198e-01,5.3963866446e-02,7.0934651209e+02,3.2242603508e+03,2.0400418896e+04,1.2166221870e+03,3.1670812527e+04,1.7043397759e+05,1.3361366822e+06,4.0602917224e+04,1.0027312504e+02,1.4679785953e+02,2.9556024334e+03,1.9367538578e+01,8.2036504974e+01,-3.7566799108e-05,2.2168902608e+01,1.4679785953e+02,-6.2843805956e-04,6.9289319431e+01,5.8728737655e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0512298377e-04,2.0759473659e+01,3.9791143360e+01,1.9583813132e+01,3.7917621351e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6884051925e-02,1.5012847497e-03,1.6341309374e-02,3,61,62,185,61,2.4657862800e+01,18,1,16,152,8,1.7220002600e+02,
7.5000000000e-02,-9.3145689586e-02,-1.0020918581e-02,3.9189387938e-02,-8.5582279998e-02,5.3899103109e-02,2.9663086449e-01,5.5240900925e-01,5.3927396736e-02,1.9688298786e+00,2.2345955166e+00,2.4690405588e+00,2.2169614711e+00,-5.8147182530e+00,-9.2813558369e-02,5.5140483424e+00,3.4269812450e+00,5.3899103109e-02,2.9663086449e-01,5.5240900925e-01,5.3927396736e-02,7.7928408597e+02,3.9345805072e+03,2.3379208064e+04,1.2394902565e+03,3.1037957193e+04,2.1293446535e+05,1.5027173290e+06,3.9445518569e+04,1.0019065461e+02,1.4679786238e+02,3.1436360465e+03,1.9255501148e+01,8.2057767792e+01,-5.7863689219e-05,2.3579274587e+01,1.4679786238e+02,-6.0638175640e-04,6.9045331822e+01,5.8346261917e+01,3.2084771514e+01,8.0344993699e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0442687258e-04,2.0739807019e+01,3.8776734011e+01,1.9594775807e+01,4.9642995027e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7172873589e-02,1.4869346314e-03,1.6362265393e-02,3,64,65,194,64,2.4363135758e+01,18,1,16,152,8,1.7220002600e+02,
8.0000000000e-02,-9.2623878985e-02,-4.0335158709e-03,3.9430672372e-02,-8.8077995026e-02,5.3866914712e-02,3.2671519229e-01,5.4883237838e-01,5.3887815447e-02,1.9526364477e+00,2.2339379445e+00,2.4770617190e+00,2.2359251969e+00,-5.6926782190e+00,-1.6629962170e-01,5.8019010263e+00,4.0814738685e+00,5.3866914712e-02,3.2671519229e-01,5.4883237838e-01,5.3887815447e-02,8.6439077826e+02,4.8339260407e+03,2.6810639810e+04,1.2614404460e+03,3.0596879927e+04,2.6559522882e+05,1.6687423943e+06,3.8346373258e+04,1.0008117032e+02,1.4679786498e+02,3.3847026447e+03,1.9112321060e+01,8.2086731851e+01,-8.3879187367e-05,2.5387427766e+01,1.4679786498e+02,-5.7904332621e-04,6.8802933100e+01,5.7966379116e+01,3.2082912560e+01,8.0654137173e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0379517599e-04,2.0720642853e+01,3.7784424235e+01,1.9604943116e+01,6.9562414563e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7515432563e-02,1.4689420920e-03,1.6400116235e-02,3,68,69,206,68,2.4896342104e+01,18,1,16,152,8,1.7220002600e+02,
8.5000000000e-02,-9.2952934500e-02,1.3384299782e-03,3.9439615224e-02,3.1502052605e-02,5.3821336340e-02,3.5308858290e-01,5.4752002749e-01,5.4408618281e-02,1.9346046667e+00,2.2328606637e+00,2.4854283213e+00,2.2578173165e+00,-5.5963441843e+00,-2.5795668853e-01,6.2604913283e+00,4.5824241948e+00,5.3821336340e-02,3.5308858290e-01,5.4752002749e-01,5.4408618281e-02,9.4057908252e+02,5.9541154959e+03,3.0593644105e+04,1.2816549024e+03,3.0849341890e+04,3.2960323095e+05,1.8355020258e+06,3.7518551168e+04,9.9939209026e+01,1.4679786728e+02,3.6882615759e+03,1.8940915813e+01,8.2127499611e+01,-1.1652028629e-04,2.7664313286e+01,1.4679786728e+02,-5.4547668877e-04,6.8562112509e+01,5.7589075122e+01,3.2080995647e+01,8.0977833846e+01,6.1358461123e+00,5.3676310663e+01,7.3717068087e+01,5.5668692849e+00,1.2548116921e+02,-2.0200249338e-04,2.0701968761e+01,3.6820294905e+01,1.9614066406e+01,9.7643363394e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7890379372e-02,1.4470155403e-03,1.6460053212e-02,3,71,73,217,72,2.8672452194e+01,18,1,16,152,8,1.7220002600e+02,
9.0000000000e-02,-9.3020587242e-02,5.9499897662e-03,3.8409599811e-02,2.3551861131e-02,5.3796722524e-02,3.7530828483e-01,5.4898246022e-01,1.4878529306e-01,1.9172504554e+00,2.2312892521e+00,2.4936764746e+00,2.2812166510e+00,-5.4257857161e+00,-3.6170536100e-01,6.4197680015e+00,4.6786010073e+00,5.3796722524e-02,3.7530828483e-01,5.4898246022e-01,1.4878529306e-01,9.5748783780e+02,7.3288853838e+03,3.4840468132e+04,1.3098839725e+03,3.0869937663e+04,4.0596694854e+05,2.0126899334e+06,3.7639024166e+04,9.9758930140e+01,1.4679786921e+02,4.0641406522e+03,1.8744537532e+01,8.2184092813e+01,-1.5672639012e-04,3.0483646001e+01,1.4679786921e+02,-5.0469891842e-04,6.8322859363e+01,5.7214335197e+01,3.2079020693e+01,8.1286353487e+01,6.0389871519e+00,5.3821199182e+01,2.1963655855e+01,5.8586477832e+00,1.2574188009e+02,-1.9786979699e-04,2.0683769223e+01,3.5890746720e+01,1.9621904023e+01,1.3357889060e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8265927952e-02,1.4211455390e-03,1.6545847859e-02,3,76,77,230,76,2.7887673658e+01,18,1,16,152,8,1.7220002600e+02,
9.5000000000e-02,-9.3602821603e-02,9.9542000280e-03,3.7024607765e-02,2.2413616693e-02,5.3762993090e-02,3.9339625692e-01,5.4576781826e-01,2.8672556925e-01,1.9008551866e+00,2.2291805197e+00,2.5008743205e+00,2.3035160621e+00,-5.1684882691e+00,-4.7119333326e-01,6.1176287884e+00,4.1955531588e+00,5.3762993090e-02,3.9339625692e-01,5.4576781826e-01,2.8672556925e-01,9.7430874511e+02,8.9930378619e+03,3.9668286815e+04,1.4520487005e+03,3.0257462394e+04,4.9545043225e+05,2.2212579830e+06,4.2869883789e+04,9.9534940402e+01,1.4679787070e+02,4.5216541152e+03,1.8526702549e+01,8.2260329069e+01,-2.0538203391e-04,3.3915288664e+01,1.4679787070e+02,-4.5577844773e-04,6.8085163038e+01,5.6842142623e+01,3.2076990645e+01,8.1548652704e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333508e-06,6.3223755421e+00,1.2576675748e+02,-1.9145071168e-04,2.0666025483e+01,3.5002289278e+01,1.9628229090e+01,1.7684652324e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8604427255e-02,1.3917250344e-03,1.6660932057e-02,3,82,83,247,82,2.9235206042e+01,18,1,16,152,8,1.7220002600e+02,
1.0000000000e-01,-9.3130624985e-02,1.3602117945e-02,3.8386983876e-02,2.3022818031e-02,5.3731091123e-02,4.0778541706e-01,5.4780131159e-01,4.1325906089e-01,1.8843361826e+00,2.2265264645e+00,2.5063344656e+00,2.3219934868e+00,-4.9410434840e+00,-5.7864773501e-01,6.4091447966e+00,3.2283071148e+00,5.3731091123e-02,4.0778541706e-01,5.4780131159e-01,4.1325906089e-01,9.9077673439e+02,1.0981567006e+04,4.5207048222e+04,1.9051600271e+03,2.9828166930e+04,5.9857214207e+05,2.4373019656e+06,6.0415147157e+04,9.9261816876e+01,1.4679787164e+02,5.0695960257e+03,1.8291128693e+01,8.2359725149e+01,-2.6331705286e-04,3.8025202335e+01,1.4679787164e+02,-3.9783572903e-04,6.7849012992e+01,5.6472478269e+01,3.2074907766e+01,8.1826181685e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916019e-05,6.9657389950e+00,1.2576675838e+02,-1.8264246733e-04,2.0648715549e+01,3.4161328293e+01,1.9632835559e+01,2.2675551518e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8877056821e-02,1.3593953175e-03,1.6808920683e-02,3,88,89,265,88,2.9035523722e+01,18,1,16,152,8,1.7220002600e+02,
1.0500000000e-01,-9.3774041360e-02,1.6841304790e-02,3.7467649185e-02,2.3761049378e-02,5.3706392526e-02,4.1905912322e-01,5.4862150608e-01,5.0919589774e-01,1.8700671770e+00,2.2233599457e+00,2.5103722933e+00,2.3347846765e+00,-4.7354857452e+00,-6.7590419994e-01,6.5563804878e+00,1.9880876173e+00,5.3706392526e-02,4.1905912322e-01,5.4862150608e-01,5.0919589774e-01,1.0073050309e+03,1.3327391905e+04,5.1831667280e+04,2.8847260236e+03,2.9652655834e+04,7.1559303551e+05,2.6618124250e+06,9.9476533301e+04,9.8934494576e+01,1.4679787195e+02,5.7155052628e+03,1.8041679900e+01,8.2485421799e+01,-3.3123381823e-04,4.2869933415e+01,1.4679787195e+02,-3.3011673529e-04,6.7614398766e+01,5.6105324647e+01,3.2072769502e+01,8.2144549710e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806769e-05,7.7860996393e+00,1.2576675916e+02,-1.7147990645e-04,2.0631814284e+01,3.3373966046e+01,1.9635542847e+01,2.8248520822e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9072603606e-02,1.3248858008e-03,1.6992948152e-02,3,96,97,289,96,3.1355679212e+01,18,1,16,152,8,1.7220002600e+02,
1.1000000000e-01,-9.3539746684e-02,1.9393619308e-02,3.7686701133e-02,2.4521586977e-02,5.3677056303e-02,4.2766018570e-01,5.4750680713e-01,5.3877974888e-01,1.8581280059e+00,2.2197526856e+00,2.5130428341e+00,2.3412431954e+00,-4.5359611243e+00,-7.5561865330e-01,6.2147513326e+00,7.4498445570e-01,5.3677056303e-02,4.2766018570e-01,5.4750680713e-01,5.3877974888e-01,1.0246873911e+03,1.6057553808e+04,5.9332561979e+04,4.6377190333e+03,2.9769234589e+04,8.4647560777e+05,2.8948354238e+06,1.7335849857e+05,9.8549035092e+01,1.4679787153e+02,6.4648727906e+03,1.7782317619e+01,8.2640126108e+01,-4.0962861056e-04,4.8490667637e+01,1.4679787153e+02,-2.5207223563e-04,6.7381309967e+01,5.5740667135e+01,3.2070572808e+01,8.2499083165e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770337e-05,8.7783996786e+00,1.2576675982e+02,-1.5803008714e-04,2.0615293601e+01,3.2645823377e+01,1.9636199320e+01,3.4311649896e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9193379716e-02,1.2889629473e-03,1.7214374053e-02,3,108,111,329,109,3.3977016851e+01,18,1,16,152,8,1.7220002600e+02,
1.1500000000e-01,-9.2551411121e-02,2.1368805656e-02,3.7675416623e-02,2.5019007804e-02,5.3644555723e-02,4.3374746000e-01,5.4649142930e-01,5.2752300333e-01,1.8440332500e+00,2.2158082943e+00,2.5143422493e+00,2.3422202598e+00,-4.2806699095e+00,-8.1237979583e-01,5.8618366881e+00,-1.7701672917e-01,5.3644555723e-02,4.3374746000e-01,5.4649142930e-01,5.2752300333e-01,1.0437028636e+03,1.9190722946e+04,6.8233126221e+04,7.2622291477e+03,3.0165409268e+04,9.9087488000e+05,3.1355263910e+06,2.9217354359e+05,9.8103648203e+01,1.4679787026e+02,7.3203933178e+03,1.7517058286e+01,8.2826068348e+01,-4.9871735191e-04,5.4907617031e+01,1.4679787026e+02,-1.6343263969e-04,6.7149736264e+01,5.5378492485e+01,3.2068315104e+01,8.2883669642e+01,5.5056805905e+00,5.5846397623e+01,-5.9291124202e-05,9.9365212509e+00,1.2576676033e+02,-1.4237416550e-04,2.0599122741e+01,3.1981887180e+01,1.9634684813e+01,4.0765787032e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9248101378e-02,1.2523700817e-03,1.7471928042e-02,3,125,129,381,127,3.8171237426e+01,18,1,16,152,8,1.7220002600e+02,
1.2000000000e-01,-9.2177496675e-02,2.2622709322e-02,3.6317816015e-02,2.5193696562e-02,5.3622668516e-02,4.3731925133e-01,5.4820773489e-01,5.1479628083e-01,1.8311410710e+00,2.2116486517e+00,2.5148270030e+00,2.3400482581e+00,-4.0906631072e+00,-8.4428179638e-01,5.5245704435e+00,-5.9586381914e-01,5.3622668516e-02,4.3731925133e-01,5.4820773489e-01,5.1479628083e-01,1.0642399921e+03,2.2733391981e+04,7.7534916681e+04,1.0461418539e+04,3.0762584129e+04,1.1480939892e+06,3.4071080186e+06,4.4482735054e+05,9.7599561202e+01,1.4679786805e+02,8.2810131842e+03,1.7249935965e+01,8.3044970803e+01,-5.9834089200e-04,6.2112878476e+01,1.4679786805e+02,-6.4303321644e-05,6.6919667379e+01,5.5018787821e+01,3.2065994337e+01,8.3291679635e+01,5.3708357214e+00,5.6261726095e+01,-7.8644728618e-05,1.1253324147e+01,1.2576676066e+02,-1.2460689783e-04,2.0583268618e+01,3.1386384555e+01,1.9630912367e+01,4.7506708610e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9245523483e-02,1.2157459686e-03,1.7762099145e-02,3,148,151,449,149,4.4611498975e+01,18,1,16,152,8,1.7220002600e+02,
1.2500000000e-01,-9.2275933574e-02,2.3128167872e-02,3.5169379383e-02,2.5192498032e-02,5.3580823079e-02,4.3819158733e-01,5.4259439184e-01,5.0240625053e-01,1.8197371341e+00,2.2069471954e+00,2.5151945867e+00,2.3358929404e+00,-3.9707850414e+00,-1.3074117080e+00,4.5634136199e+00,-1.3341148076e+00,5.3580823079e-02,4.3819158733e-01,5.4259439184e-01,5.0240625053e-01,1.0856021257e+03,2.6393340849e+04,8.5738974090e+04,1.3997868076e+04,3.1637679951e+04,1.3126521294e+06,3.6452492172e+06,6.2325148757e+05,9.7184380192e+01,1.4650063452e+02,9.1369125384e+03,1.6984969118e+01,8.3298026609e+01,-6.8746362185e-04,6.8532669315e+01,1.4650063452e+02,2.1035230008e+02,6.6938779337e+01,5.4687267253e+01,3.2063609135e+01,8.3716066116e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0483606050e-04,2.0567696220e+01,3.0862683066e+01,1.9624829296e+01,5.4426940812e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9173491125e-02,1.1791924663e-03,1.8048434230e-02,3,169,171,511,170,5.0469618066e+01,18,1,16,152,8,1.7220002600e+02,
1.3000000000e-01,-9.1354368280e-02,2.3428553794e-02,3.5615709886e-02,2.5094238773e-02,5.3560889132e-02,4.3611284441e-01,5.4654077844e-01,4.9040377887e-01,1.8068682374e+00,2.1981772457e+00,2.5129124218e+00,2.3267670722e+00,-4.3859375560e+00,-1.9896872156e+00,2.2475068776e+00,-2.1182335149e+00,5.3560889132e-02,4.3611284441e-01,5.4654077844e-01,4.9040377887e-01,1.0965805321e+03,2.8186950208e+04,8.8632363838e+04,1.6599607799e+04,3.4119780829e+04,1.4486768018e+06,3.8013513387e+06,8.0294317742e+05,9.7027163810e+01,1.4487262003e+02,9.4311239984e+03,1.6726130311e+01,8.3585886848e+01,-7.2033573395e-04,7.0739442841e+01,1.4487262003e+02,3.5410806481e+02,6.8067351037e+01,5.4990692549e+01,3.2061178662e+01,8.4149483438e+01,5.0897912051e+00,5.7098688425e+01,-1.2340481006e-04,1.4329571500e+01,1.2576676073e+02,-8.3181792125e-05,2.0552369060e+01,3.0413215578e+01,1.9616417696e+01,6.1417303960e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.8956741285e-02,1.1322521917e-03,1.8182333398e-02,3,180,182,544,181,5.3029430576e+01,18,1,16,152,8,1.7220002600e+02,
1.3500000000e-01,-9.1505201431e-02,2.3505562794e-02,3.5236462319e-02,2.4941096665e-02,5.3542252786e-02,4.3153413721e-01,5.4399965177e-01,4.7879719555e-01,1.7938278443e+00,2.1874030744e+00,2.5079617789e+00,2.3151363347e+00,-4.6896015938e+00,-2.2726457333e+00,1.7579380940e+00,-2.4718222791e+00,5.3542252786e-02,4.3153413721e-01,5.4399965177e-01,4.7879719555e-01,1.1070607769e+03,2.9741111869e+04,9.0256391868e+04,1.9163026694e+04,3.6789075422e+04,1.5792852320e+06,3.9684597619e+06,9.9104258233e+05,9.6837036121e+01,1.4287564737e+02,9.6674836347e+03,1.6477317841e+01,8.3908655445e+01,-7.4728897708e-04,7.2512290805e+01,1.4287564737e+02,3.9940665930e+02,6.9500453933e+01,5.6139827489e+01,3.2058770636e+01,8.4584495102e+01,4.9484326507e+00,5.7520416179e+01,-1.4849386212e-04,1.6070049846e+01,1.2576676042e+02,-5.9775869524e-05,2.0537249657e+01,3.0039427600e+01,1.9605694493e+01,6.8368238770e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8676516323e-02,1.0723013711e-03,1.8283581857e-02,3,190,193,575,191,5.5283691822e+01,18,1,16,152,8,1.7220002600e+02,
1.4000000000e-01,-9.1470922266e-02,2.3385139323e-02,3.4274494958e-02,2.4755116065e-02,5.3519331486e-02,4.2508657526e-01,5.4013935358e-01,4.6758310521e-01,1.7808792709e+00,2.1754315714e+00,2.5020384266e+00,2.3020420087e+00,-5.0565931051e+00,-2.4862051015e+00,1.4388820756e+00,-2.7255389306e+00,5.3519331486e-02,4.2508657526e-01,5.4013935358e-01,4.6758310521e-01,1.1221994445e+03,3.1343754770e+04,9.1609294989e+04,2.1726136462e+04,3.8849471727e+04,1.7089216360e+06,4.1244944777e+06,1.1807875779e+06,9.6626134719e+01,1.4067321291e+02,9.9149672204e+03,1.6242327907e+01,8.4265889958e+01,-7.7517033257e-04,7.4368575482e+01,1.4067321291e+02,4.3379864873e+02,7.1098795208e+01,5.7884217927e+01,3.2056446123e+01,8.5013556675e+01,4.8098229266e+00,5.7944308872e+01,-1.7515768827e-04,1.7931394229e+01,1.2576675986e+02,-3.4760973115e-05,2.0522300032e+01,2.9741744913e+01,1.9592711075e+01,7.5170966177e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8355224286e-02,1.0071094466e-03,1.8372258774e-02,3,203,206,614,204,5.6796628231e+01,18,1,16,152,8,1.7220002600e+02,
1.4500000000e-01,1.8239136649e-02,2.3158397326e-02,3.4361267105e-02,2.4546879570e-02,5.4223760329e-02,4.1739340139e-01,5.4048112821e-01,4.5675151037e-01,1.7681913639e+00,2.1625268606e+00,2.4955375506e+00,2.2879148960e+00,-5.2866993752e+00,-2.6518652588e+00,9.3548893187e-01,-2.8976769954e+00,5.4223760329e-02,4.1739340139e-01,5.4048112821e-01,4.5675151037e-01,1.1667030280e+03,3.2953920522e+04,9.2875653027e+04,2.4290737374e+04,4.2188673445e+04,1.8361363969e+06,4.2664612765e+06,1.3709550224e+06,9.6399663936e+01,1.3831662793e+02,1.0169502082e+04,1.6024826295e+01,8.4656607743e+01,-8.0352365900e-04,7.6277749224e+01,1.3831662793e+02,4.5919436301e+02,7.2817498855e+01,6.0043177927e+01,3.2054248237e+01,8.5429030623e+01,4.6764523746e+00,5.8370319591e+01,-2.0321008581e-04,1.9902128823e+01,1.2576675904e+02,-8.2914034207e-06,2.0507482228e+01,2.9519559240e+01,1.9577552580e+01,8.1718528257e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8005115346e-02,9.3826733136e-04,1.8438402886e-02,3,215,220,653,217,6.2607164884e+01,18,1,16,152,8,1.7220002600e+02,
1.5000000000e-01,1.7657076864e-02,2.2887521340e-02,2.5290136830e-02,2.4320623090e-02,1.5015451076e-01,4.0909237036e-01,5.3874850904e-01,4.4628870510e-01,1.7558433041e+00,2.1489081514e+00,2.4882018761e+00,2.2730758306e+00,-5.4388780576e+00,-2.7769632855e+00,1.7176634941e-01,-3.0183358265e+00,1.5015451076e-01,4.0909237036e-01,5.3874850904e-01,4.4628870510e-01,1.1985011309e+03,3.4537481555e+04,9.4063690560e+04,2.6815231789e+04,4.5638377858e+04,1.9593697381e+06,4.3962731687e+06,1.5579336873e+06,9.6164298937e+01,1.3584752558e+02,1.0428141170e+04,1.5828318691e+01,8.5079297245e+01,-8.3200751211e-04,7.8217707279e+01,1.3584752557e+02,4.7746963243e+02,7.4620390925e+01,6.2492670150e+01,3.2052207991e+01,8.5823302220e+01,4.5507798084e+00,5.8798363239e+01,-2.3170862351e-04,2.1914024354e+01,1.2548657663e+02,1.8360186078e+02,2.0520774637e+01,2.9416777127e+01,1.9560338320e+01,8.7906752214e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7638736020e-02,8.6617738678e-04,1.8481436310e-02,3,230,235,697,232,6.6132371271e+01,18,1,16,152,8,1.7220002600e+02,
1.5500000000e-01,1.7044770928e-02,2.2585369964e-02,2.5301166921e-02,2.4077310319e-02,2.8733671113e-01,4.0054220718e-01,5.3878314567e-01,4.3617909072e-01,1.7439052814e+00,2.1347600151e+00,2.4805188592e+00,2.2577469704e+00,-5.6298814842e+00,-2.8680698649e+00,-6.7583561391e-01,-3.0997392055e+00,2.8733671113e-01,4.0054220718e-01,5.3878314567e-01,4.3617909072e-01,1.2390051453e+03,3.6070052255e+04,9.5193680207e+04,2.9269386767e+04,5.2263322810e+04,2.0772046061e+06,4.5169774549e+06,1.7389771229e+06,9.5925229872e+01,1.3329992842e+02,1.0688259338e+04,1.5656118911e+01,8.5531934231e+01,-8.6031519610e-04,8.0168759376e+01,1.3329992842e+02,4.8991731092e+02,7.6478084499e+01,6.5144040883e+01,3.2050348127e+01,8.6188898391e+01,4.4351988634e+00,5.9228316900e+01,-2.5763638046e-04,2.3743186706e+01,1.2404042848e+02,4.1017554630e+02,2.0650582029e+01,3.0084427519e+01,1.9541303336e+01,9.3635391654e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7263630875e-02,7.9139606869e-04,1.8499917928e-02,3,244,249,740,246,6.8638589349e+01,18,1,16,152,8,1.7220002600e+02,
1.6000000000e-01,1.6400057024e-02,2.2253585483e-02,2.5309319677e-02,2.3816421717e-02,3.0458821535e-01,3.9196889628e-01,5.3627696342e-01,4.2640632866e-01,1.7324422934e+00,2.1202363354e+00,2.4723373208e+00,2.2420908204e+00,-5.8818036405e+00,-2.9308900195e+00,-6.9324344123e-01,-3.1534483150e+00,3.0458821535e-01,3.9196889628e-01,5.3627696342e-01,4.2640632866e-01,1.3975385404e+03,3.7533811550e+04,9.6264133507e+04,3.1632198827e+04,6.5801690393e+04,2.1884324709e+06,4.6940524400e+06,1.9120850598e+06,9.5686154354e+01,1.3070154345e+02,1.0947730265e+04,1.5511315188e+01,8.6012006157e+01,-8.8819290539e-04,8.2114956757e+01,1.3070154345e+02,4.9758428987e+02,7.8366778985e+01,6.7931517439e+01,3.2048685538e+01,8.6518601330e+01,4.3320045301e+00,5.9660020815e+01,-2.8026286885e-04,2.5337119845e+01,1.2156239219e+02,5.9172003553e+02,2.0882918354e+01,3.2303634138e+01,1.9520966096e+01,9.8810479400e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6886403127e-02,7.1442334979e-04,1.8492645829e-02,3,259,265,788,262,7.2044280064e+01,18,1,16,152,8,1.7220002600e+02,
1.6500000000e-01,1.5720368132e-02,2.1894349674e-02,2.5301028544e-02,2.3536931749e-02,2.9855722509e-01,3.8354269176e-01,5.3545925815e-01,4.1695406332e-01,1.7215033081e+00,2.1054644326e+00,2.4636921739e+00,2.2262249374e+00,-6.0301403394e+00,-2.9704644177e+00,-6.7737426044e-01,-3.1865268606e+00,2.9855722509e-01,3.8354269176e-01,5.3545925815e-01,4.1695406332e-01,1.8260153299e+03,3.8916587328e+04,9.7857473001e+04,3.3887271373e+04,9.4303990012e+04,2.2920861757e+06,4.8620656540e+06,2.0758058534e+06,9.5449639107e+01,1.2807525314e+02,1.1204769136e+04,1.5396735172e+01,8.6516549516e+01,-9.1542445914e-04,8.4042912168e+01,1.2807525314e+02,5.0129054968e+02,8.0266937185e+01,7.0804836255e+01,3.2047232843e+01,8.6805557548e+01,4.2433602922e+00,6.0093279908e+01,-2.9927279113e-04,2.6674338043e+01,1.1827791333e+02,7.2848879370e+02,2.1194365274e+01,3.6443006192e+01,1.9500057931e+01,1.0334674711e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6512166276e-02,6.3573580276e-04,1.8459454348e-02,3,276,284,842,280,7.7304487814e+01,18,1,16,152,8,1.7220002600e+02,
1.7000000000e-01,1.5002679844e-02,2.1509297963e-02,2.5324794848e-02,2.3237791234e-02,2.9267460711e-01,3.7534142849e-01,5.3457426475e-01,4.0780636132e-01,1.7111291612e+00,2.0905479355e+00,2.4546044319e+00,2.2102403694e+00,-6.1728555286e+00,-2.9913074714e+00,-6.5454632335e-01,-3.2033930063e+00,2.9267460711e-01,3.7534142849e-01,5.3457426475e-01,4.0780636132e-01,2.5863866452e+03,4.0210253234e+04,9.9816690588e+04,3.6026042054e+04,1.4355368263e+05,2.3874370592e+06,5.0209163057e+06,2.2292055951e+06,9.5217444068e+01,1.2544012730e+02,1.1457849910e+04,1.5314908906e+01,8.7042196154e+01,-9.4182352178e-04,8.5941179328e+01,1.2544012730e+02,5.0166620596e+02,8.2162386897e+01,7.3724615644e+01,3.2045999462e+01,8.7043382223e+01,4.1712663057e+00,6.0527865847e+01,-3.1455813550e-04,2.7748739943e+01,1.1440658402e+02,8.2272672863e+02,2.1561979886e+01,4.2559731974e+01,1.9479404160e+01,1.0716865652e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6144789698e-02,5.5578980195e-04,1.8400281053e-02,3,294,1221,1817,605,1.3039286102e+02,18,1,16,152,8,1.7220002600e+02,
1.7500000000e-01,1.4243449279e-02,2.1099320520e-02,2.5315028508e-02,2.2918123372e-02,2.8693435003e-01,3.6738096994e-01,5.2327324437e-01,3.9894796388e-01,1.7013533321e+00,2.0755696535e+00,2.4451243313e+00,2.1942064985e+00,-6.2891682417e+00,-2.9972476040e+00,-6.2616595195e-01,-3.2079335813e+00,2.8693435003e-01,3.6738096994e-01,5.2327324437e-01,3.9894796388e-01,3.6361984239e+03,4.1410410934e+04,1.0171181156e+05,3.8041416426e+04,2.1535335283e+05,2.4740423615e+06,5.1706722114e+06,2.3716680892e+06,9.4990728041e+01,1.2281231237e+02,1.1705673157e+04,1.5268029171e+01,8.7585222517e+01,-9.6723091524e-04,8.7800011678e+01,1.2281231237e+02,4.9922337862e+02,8.4039540623e+01,7.6659313611e+01,3.2044992353e+01,8.7226258157e+01,4.1175290652e+00,6.0963519613e+01,-3.2620002007e-04,2.8568216427e+01,1.1015286889e+02,8.7833997280e+02,2.1964355679e+01,5.0494538701e+01,1.9459837536e+01,1.1021056302e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5787263024e-02,4.7502228650e-04,1.8315322678e-02,3,312,321,953,317,8.5964065047e+01,18,1,16,152,8,1.7220002600e+02,
1.8000000000e-01,1.3438543064e-02,2.0664584170e-02,2.5331918600e-02,2.2577265127e-02,2.8133053495e-01,3.5965345992e-01,5.1069056829e-01,3.9036441774e-01,1.6922055969e+00,2.0605953014e+00,2.4352954625e+00,2.1781772461e+00,-6.3337363342e+00,-2.9913143035e+00,-5.9273872982e-01,-3.2028607805e+00,2.8133053495e-01,3.5965345992e-01,5.1069056829e-01,3.9036441774e-01,4.9018014424e+03,4.2515631182e+04,1.0354619045e+05,3.9928458835e+04,3.0667592183e+05,2.5517310270e+06,5.3114729059e+06,2.5028374170e+06,9.4770187884e+01,1.2020533755e+02,1.1947186500e+04,1.5257909585e+01,8.8141598810e+01,-9.9151722208e-04,8.9611515726e+01,1.2020533755e+02,4.9441447815e+02,8.5887111767e+01,7.9583271649e+01,3.2044216541e+01,8.7349028334e+01,4.0837330089e+00,6.1399954550e+01,-3.3443508730e-04,2.9152101604e+01,1.0569877417e+02,9.0044591839e+02,2.2382445771e+01,5.9949095455e+01,1.9442138834e+01,1.1241655385e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5441876521e-02,3.9385862256e-04,1.8205168298e-02,3,332,341,1013,337,9.0576966162e+01,18,1,16,152,8,1.7220002600e+02,
1.8500000000e-01,1.2583152800e-02,2.0204664273e-02,2.5288078649e-02,2.2214733087e-02,2.7585726018e-01,3.5214850070e-01,4.9844650354e-01,3.8204212855e-01,1.6837100388e+00,2.0456783828e+00,2.4251563409e+00,2.1621955592e+00,-6.3968835026e+00,-2.9755468618e+00,-5.5634113180e-01,-3.1899558069e+00,2.7585726018e-01,3.5214850070e-01,4.9844650354e-01,3.8204212855e-01,6.1949545233e+03,4.3525794860e+04,1.0529552631e+05,4.1684624622e+04,4.1240706260e+05,2.6204692715e+06,5.4429594140e+06,2.6225701647e+06,9.4556237391e+01,1.1763075977e+02,1.2181445170e+04,1.5285941591e+01,8.8707037242e+01,-1.0145694143e-03,9.1368605110e+01,1.1763075977e+02,4.8756733995e+02,8.7695555187e+01,8.2475408256e+01,3.2043675492e+01,8.7407280946e+01,4.0712145122e+00,6.1836859864e+01,-3.3961252116e-04,2.9527922828e+01,1.0119892149e+02,8.9486680596e+02,2.2800110461e+01,7.0548294510e+01,1.9426999502e+01,1.1374028545e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5110328523e-02,3.1271184645e-04,1.8070619864e-02,3,349,358,1065,355,9.8541068082e+01,18,1,16,152,8,1.7220002600e+02,
1.9000000000e-01,1.1671697378e-02,1.9718716800e-02,2.5175168756e-02,2.1830158610e-02,2.7050855912e-01,3.4485608425e-01,4.8658740265e-01,3.7396836578e-01,1.6758442790e+00,2.0308637203e+00,2.4147396397e+00,2.1462966985e+00,-6.7697198260e+00,-2.9514664848e+00,-5.1736312133e-01,-3.1705195975e+00,2.7050855912e-01,3.4485608425e-01,4.8658740265e-01,3.7396836578e-01,7.5247801297e+03,4.4442334242e+04,1.0693219414e+05,4.3309434660e+04,5.2611246172e+05,2.6803603580e+06,5.5646879045e+06,2.7308909386e+06,9.4349046088e+01,1.1509837999e+02,1.2407707720e+04,1.5353051912e+01,8.9277039807e+01,-1.0363009914e-03,9.3065718487e+01,1.1509837999e+02,4.7900723847e+02,8.9456869970e+01,8.5318213569e+01,3.2043371391e+01,8.7397425643e+01,4.0810387082e+00,6.2273904521e+01,-3.4214816277e-04,2.9727935905e+01,9.6778159013e+01,8.6763229341e+02,2.3204383001e+01,8.1889010891e+01,1.9415001873e+01,1.1414499307e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4793918598e-02,2.3197819563e-04,1.7912710266e-02,3,366,377,1120,373,1.0092216473e+02,18,1,16,152,8,1.7220002600e+02,
1.9500000000e-01,1.0697714154e-02,1.9205563494e-02,2.5011869661e-02,2.1423215885e-02,2.6527831170e-01,3.3776669019e-01,4.7512023034e-01,3.6613123843e-01,1.6682659918e+00,2.0161896129e+00,2.4041489418e+00,2.1305104488e+00,-7.1002092168e+00,-2.9201940861e+00,-4.7640797071e-01,-3.1456423177e+00,2.6527831170e-01,3.3776669019e-01,4.7512023034e-01,3.6613123843e-01,8.8642680054e+03,4.5267591365e+04,1.0849769333e+05,4.4804141887e+04,6.3715155211e+05,2.7316083516e+06,5.6774152369e+06,2.8279558862e+06,9.4148625029e+01,1.1261644145e+02,1.2625373246e+04,1.5452451277e+01,8.9846951539e+01,-1.0567423791e-03,9.4698348702e+01,1.1261644145e+02,4.6901796581e+02,9.1164420510e+01,8.8097133624e+01,3.2043305306e+01,8.7321629898e+01,4.1097520785e+00,6.2710743979e+01,-3.4253787872e-04,2.9785880393e+01,9.2531535536e+01,8.2454576693e+02,2.3585477502e+01,9.3576606837e+01,1.9406612514e+01,1.1361439733e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4493578335e-02,1.5203342628e-04,1.7732658511e-02,3,385,398,1179,393,1.1763521533e+02,18,1,16,152,8,1.7220002600e+02,
2.0000000000e-01,9.6537462419e-03,1.8663735589e-02,2.4818683528e-02,2.0993553661e-02,2.6016015177e-01,3.3087128341e-01,4.6404090394e-01,3.5851965371e-01,1.6605385700e+00,2.0016895639e+00,2.3933889364e+00,2.1148616721e+00,-7.3876107222e+00,-2.8826023165e+00,-4.3375246404e-01,-3.1161341737e+00,2.6016015177e-01,3.3087128341e-01,4.6404090394e-01,3.5851965371e-01,1.0016059638e+04,4.6004826230e+04,1.1002840877e+05,4.6170268832e+04,7.4702969766e+05,2.7745066147e+06,5.7818697958e+06,2.9139995766e+06,9.3954869617e+01,1.1019167797e+02,1.2833997760e+04,1.5554226945e+01,9.0412371915e+01,-1.0762479822e-03,9.6263165568e+01,1.1019167796e+02,4.5786508998e+02,9.2812884858e+01,9.0800146443e+01,3.2043475394e+01,8.7227014997e+01,4.1402998950e+00,6.3147141357e+01,-3.4144264818e-04,2.9734279112e+01,8.8526227610e+01,7.7085135432e+02,2.3936585807e+01,1.0525049458e+02,1.9402163022e+01,1.1232117541e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4209883114e-02,7.3232377845e-05,1.7531756097e-02,3,404,418,1237,412,1.1855433389e+02,18,1,16,152,8,1.7220002600e+02,
2.0500000000e-01,8.5312441850e-03,1.8091454786e-02,2.4605063708e-02,2.0540735120e-02,2.5514737720e-01,3.2416128578e-01,4.5333914860e-01,3.5112326631e-01,1.6535250397e+00,1.9873933732e+00,2.3824448366e+00,2.0993715876e+00,-7.6301288830e+00,-2.8393083860e+00,-3.8952700577e-01,-3.0825939023e+00,2.5514737720e-01,3.2416128578e-01,4.5333914860e-01,3.5112326631e-01,1.0683562989e+04,4.6657703835e+04,1.1145604624e+05,4.7410099993e+04,8.5305175470e+05,2.8094002523e+06,5.8769640631e+06,2.9893248713e+06,9.3767606712e+01,1.0782958432e+02,1.3033233160e+04,1.5654622590e+01,9.0970125502e+01,-1.0948330706e-03,9.7757558096e+01,1.0782958432e+02,4.4576629638e+02,9.4398019379e+01,9.3417451468e+01,3.2043875466e+01,8.7132663780e+01,4.1708145866e+00,6.3583065523e+01,-3.3927845642e-04,2.9602465971e+01,8.4804870400e+01,7.1101818565e+02,2.4253523357e+01,1.1660048462e+02,1.9401802513e+01,1.1053706131e+02,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.3943054063e-02,-4.0935364456e-06,1.7311646590e-02,3,422,436,1292,430,1.2515091841e+02,18,1,16,152,8,1.7220002600e+02,
2.1000000000e-01,7.3205149693e-03,1.7486607589e-02,2.4374478039e-02,2.0064187866e-02,2.5023287641e-01,3.1762853261e-01,4.4300123227e-01,3.4393242307e-01,1.6454511801e+00,1.9733282328e+00,2.3713420977e+00,2.0840595001e+00,-7.8253035273e+00,-2.7907674597e+00,-3.4319258856e-01,-3.0453908025e+00,2.5023287641e-01,3.1762853261e-01,4.4300123227e-01,3.4393242307e-01,1.1242120778e+04,4.7230321869e+04,1.1230072685e+05,4.8527605906e+04,9.5006752322e+05,2.8366683802e+06,5.9547554956e+06,3.0543081234e+06,9.3586633018e+01,1.0553460489e+02,1.3222823485e+04,1.5753281613e+01,9.1518231183e+01,-1.1124768021e-03,9.9179606401e+01,1.0553460488e+02,4.3290974600e+02,9.5916492981e+01,9.5941143982e+01,3.2044498017e+01,8.7039106413e+01,4.2012963791e+00,6.4018519701e+01,-3.3637789564e-04,2.9415387676e+01,8.1389704372e+01,6.4863956391e+02,2.4534287110e+01,1.2737526291e+02,1.9405516679e+01,1.0845994001e+02,1.8000000000e-01,2.6354340871e+00,7.0000000000e-02,4.4984738743e-01,0.0000000000e+00,2.9360618707e+03,-1.3693091924e-02,-7.9636103205e-05,1.7073985747e-02,3,439,452,1343,447,1.2768619669e+02,18,1,16,152,8,1.7220002600e+02,
2.1500000000e-01,6.0107758900e-03,1.6846702758e-02,2.4127399773e-02,1.9563151642e-02,2.4540909533e-01,3.1126521907e-01,4.3301167809e-01,3.3693810561e-01,1.6359695875e+00,1.9595194249e+00,2.3601028381e+00,2.0689428128e+00,-7.9707793402e+00,-2.7373183789e+00,-2.9581011320e-01,-3.0048102357e+00,2.4540909533e-01,3.1126521907e-01,4.3301167809e-01,3.3693810561e-01,1.1474934653e+04,4.7727175130e+04,1.1297372407e+05,4.9527041988e+04,1.0359058294e+06,2.8567221029e+06,6.0006550877e+06,3.1093613701e+06,9.3411696261e+01,1.0331010145e+02,1.3402651002e+04,1.5850000424e+01,9.2055557913e+01,-1.1291701180e-03,1.0052842743e+02,1.0331010145e+02,4.1949758861e+02,9.7365906485e+01,9.8364982884e+01,3.2045334937e+01,8.6946328947e+01,4.2317455489e+00,6.4453507842e+01,-3.3300850876e-04,2.9193111887e+01,7.8286996072e+01,5.8643034031e+02,2.4778583379e+01,1.3738420898e+02,1.9413168105e+01,1.0622913380e+02,1.8000000000e-01,2.7501850959e+00,7.0000000000e-02,4.6868710530e-01,0.0000000000e+00,2.9360618707e+03,-1.3459737372e-02,-1.5311228253e-04,1.6820696672e-02,3,456,469,1394,464,1.3044437540e+02,18,1,16,152,8,1.7220002600e+02,
2.2000000000e-01,4.5903743416e-03,1.6168813964e-02,2.3863019525e-02,1.9036654813e-02,2.4066807904e-01,3.0506384114e-01,4.2335434941e-01,3.3013187240e-01,1.6274154597e+00,1.9459907309e+00,2.3487560248e+00,2.0540377211e+00,-8.0695386760e+00,-2.6792188645e+00,-2.4739465761e-01,-2.9610915665e+00,2.4066807904e-01,3.0506384114e-01,4.2335434941e-01,3.3013187240e-01,1.1511868644e+04,4.8152682538e+04,1.1349768943e+05,5.0413248558e+04,1.1134753836e+06,2.8699760645e+06,6.0359913658e+06,3.1549289653e+06,9.3242587983e+01,1.0115866121e+02,1.3572590640e+04,1.5944682519e+01,9.2581569549e+01,-1.1449017978e-03,1.0180308306e+02,1.0115866121e+02,4.0563548812e+02,9.8744529302e+01,1.0068422377e+02,3.2046377651e+01,8.6854304414e+01,4.2621623649e+00,6.4888033784e+01,-3.2937376808e-04,2.8950900556e+01,7.5491296182e+01,5.2629744391e+02,2.4987372200e+01,1.4649432581e+02,1.9424530859e+01,1.0394123131e+02,1.8000000000e-01,2.8595402976e+00,7.0000000000e-02,4.8664094438e-01,0.0000000000e+00,2.9360618707e+03,-1.3242522449e-02,-2.2426565640e-04,1.6553574427e-02,3,472,486,1444,481,1.3986469447e+02,18,1,16,152,8,1.7220002600e+02,
2.2500000000e-01,3.0471756752e-03,1.5449526505e-02,2.3580151137e-02,1.8483433889e-02,2.3600161895e-01,2.9901713447e-01,4.1401312906e-01,3.2350580082e-01,1.6197218453e+00,1.9327648566e+00,2.3373274512e+00,2.0393596833e+00,-8.1328720041e+00,-2.6166641666e+00,-1.9788805354e-01,-2.9143130550e+00,2.3600161895e-01,2.9901713447e-01,4.1401312906e-01,3.2350580082e-01,1.1383918833e+04,4.8511357220e+04,1.1388188239e+05,5.1191712375e+04,1.1824546720e+06,2.8768482821e+06,6.0611880984e+06,3.1914817264e+06,9.3079094350e+01,9.9082299694e+01,1.3732590174e+04,1.6037304982e+01,9.3096138791e+01,-1.1596669243e-03,1.0300318158e+02,9.9082299693e+01,3.9143611155e+02,1.0005112471e+02,1.0289530082e+02,3.2047617242e+01,8.6763004444e+01,4.2925470858e+00,6.5322101226e+01,-3.2561927427e-04,2.8699674901e+01,7.2989230986e+01,4.6945609696e+02,2.5162460692e+01,1.5462398225e+02,1.9439319308e+01,1.0166170382e+02,1.8000000000e-01,2.9628254810e+00,7.0000000000e-02,5.0359821329e-01,0.0000000000e+00,2.9360618707e+03,-1.3040824745e-02,-2.9287016981e-04,1.6274257902e-02,3,488,502,1492,497,1.4322177271e+02,18,1,16,152,8,1.7220002600e+02,
2.3000000000e-01,1.3688491607e-03,1.4684882411e-02,2.3277664695e-02,1.7902049713e-02,2.3140148036e-01,2.9311801458e-01,4.0497233167e-01,3.1705242944e-01,1.6128615472e+00,1.9198636192e+00,2.3258648143e+00,2.0249237531e+00,-8.1278943358e+00,-2.5498195833e+00,-1.4718969748e-01,-2.8645453561e+00,2.3140148036e-01,2.9311801458e-01,4.0497233167e-01,3.1705242944e-01,1.1274885372e+04,4.8807696346e+04,1.1413807869e+05,5.1868284585e+04,1.2427918293e+06,2.8777588771e+06,6.0767419420e+06,3.2195065149e+06,9.2921019447e+01,9.7082488704e+01,1.3882644389e+04,1.6127894143e+01,9.3599411905e+01,-1.1734646250e-03,1.0412868386e+02,9.7082488703e+01,3.7699699853e+02,1.0128492205e+02,1.0499562787e+02,3.2049044533e+01,8.6672399805e+01,4.3228999609e+00,6.5755713727e+01,-3.2184190102e-04,2.8446701299e+01,7.0762657175e+01,4.1656652388e+02,2.5306163635e+01,1.6173491408e+02,1.9457211525e+01,9.9433452636e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2853892517e-02,-3.5873185762e-04,1.5984476059e-02,3,503,517,1536,512,1.4992041674e+02,18,1,16,152,8,1.7220002600e+02,
2.3500000000e-01,-4.5780690727e-04,1.3870333890e-02,2.2954647077e-02,1.7290402432e-02,2.2685950862e-01,2.8735951932e-01,3.9621694057e-01,3.1076470009e-01,1.6068029933e+00,1.9073080646e+00,2.3144235175e+00,2.0107448107e+00,-8.0195070833e+00,-2.4788269680e+00,-9.5128962623e-02,-2.8118222145e+00,2.2685950862e-01,2.8735951932e-01,3.9621694057e-01,3.1076470009e-01,1.1279853433e+04,4.9046098324e+04,1.1427942385e+05,5.2449111859e+04,1.2876072898e+06,2.8731263697e+06,6.0831926616e+06,3.2395001408e+06,9.2768194420e+01,9.5160211353e+01,1.4022788138e+04,1.6216507950e+01,9.4091710834e+01,-1.1862976127e-03,1.0517985132e+02,9.5160211351e+01,3.6240024085e+02,1.0244556707e+02,1.0698345809e+02,3.2050650168e+01,8.6582460663e+01,4.3532212287e+00,6.6188874695e+01,-3.1809996874e-04,2.8196354381e+01,6.8791125002e+01,3.6787117385e+02,2.5421037411e+01,1.6782363001e+02,1.9477867762e+01,9.7283110400e+01,1.8000000000e-01,3.1486799924e+00,7.0000000000e-02,5.3411164054e-01,0.0000000000e+00,2.9360618707e+03,-1.2680878267e-02,-4.2168902967e-04,1.5685955364e-02,3,517,531,1578,526,1.6059703832e+02,18,1,16,152,8,1.7220002600e+02,
2.4000000000e-01,-2.4500217963e-03,1.3000678876e-02,2.2610421750e-02,1.6646614752e-02,2.2236708915e-01,2.8173474994e-01,3.8773273059e-01,3.0463589366e-01,1.6015151478e+00,1.8951185809e+00,2.3030316530e+00,1.9968375145e+00,-7.7814381859e+00,-2.4038157325e+00,-4.1115574529e-02,-2.7561786524e+00,2.2236708915e-01,2.8173474994e-01,3.8773273059e-01,3.0463589366e-01,1.1474556136e+04,4.9230793493e+04,1.1431923160e+05,5.2940208349e+04,1.3124244968e+06,2.8633592022e+06,6.0810948745e+06,3.2519571108e+06,9.2620501698e+01,9.3316098461e+01,1.4153070213e+04,1.6303223323e+01,9.4573462907e+01,-1.1981697411e-03,1.0615704995e+02,9.3316098460e+01,3.4770194003e+02,1.0353300499e+02,1.0885775094e+02,3.2052424673e+01,8.6493156792e+01,4.3835111174e+00,6.6621587392e+01,-3.1442304759e-04,2.7950852321e+01,6.7053680486e+01,3.2331885515e+02,2.5509684292e+01,1.7291305804e+02,1.9500944513e+01,9.5225690874e+01,1.8000000000e-01,3.2301034656e+00,7.0000000000e-02,5.4747967345e-01,0.0000000000e+00,2.9360618707e+03,-1.2521283277e-02,-4.8161093765e-04,1.5380429042e-02,3,540,545,1629,543,1.5482787744e+02,18,1,16,152,8,1.7220002600e+02,
2.4500000000e-01,-4.6358568802e-03,1.2069942182e-02,2.2244498995e-02,1.5967632820e-02,2.1791321871e-01,2.7623679785e-01,3.7950631800e-01,2.9865957790e-01,1.5967598866e+00,1.8833150158e+00,2.2916883952e+00,1.9832164691e+00,-7.4395241556e+00,-2.3248607804e+00,3.4851836185e-02,-2.6976153896e+00,2.1791321871e-01,2.7623679785e-01,3.7950631800e-01,2.9865957790e-01,1.1917883137e+04,4.9365692960e+04,1.1427068946e+05,5.3347603094e+04,1.3324959931e+06,2.8488443531e+06,6.0710074962e+06,3.2573690642e+06,9.2477864508e+01,9.1550512008e+01,1.4273560858e+04,1.6388127159e+01,9.5045150886e+01,-1.2090868760e-03,1.0706080660e+02,9.1550512007e+01,3.3294934767e+02,1.0454740831e+02,1.1061802403e+02,3.2054358514e+01,8.6404457755e+01,4.4137698446e+00,6.7053854923e+01,-3.1082052661e-04,2.7710899574e+01,6.5530091255e+01,2.8266830998e+02,2.5574618396e+01,1.7704497788e+02,1.9526104805e+01,9.3268018510e+01,1.8000000000e-01,3.3031722753e+00,7.0000000000e-02,5.5947604520e-01,0.0000000000e+00,2.9360618707e+03,-1.2437486358e-02,-5.3839374577e-04,1.5069626655e-02,3,542,557,1654,551,1.6779764379e+02,18,1,16,152,8,1.7220002600e+02,
2.5000000000e-01,-7.0637464731e-03,1.1071157124e-02,2.1856506957e-02,1.5250411562e-02,2.1348092990e-01,2.7085863105e-01,3.7152516479e-01,2.9282953394e-01,1.5923874994e+00,1.8719170780e+00,2.2804074455e+00,1.9698961865e+00,-7.0083028916e+00,-2.2419347284e+00,2.4625546536e-01,-2.6361680956e+00,2.1348092990e-01,2.7085863105e-01,3.7152516479e-01,2.9282953394e-01,1.2613127585e+04,4.9454284753e+04,1.1414716007e+05,5.3677080545e+04,1.3484158276e+06,2.8299310851e+06,6.0534956963e+06,3.2562172495e+06,9.2340261197e+01,8.9863632964e+01,1.4384319727e+04,1.6471310044e+01,9.5507278022e+01,-1.2190537753e-03,1.0789156874e+02,8.9863632963e+01,3.1815886221e+02,1.0548910153e+02,1.1226423344e+02,3.2056442136e+01,8.6316333048e+01,4.4439976173e+00,6.7485680247e+01,-3.0728854866e-04,2.7476207035e+01,6.4201606165e+01,2.4556875807e+02,2.5618181798e+01,1.8027353911e+02,1.9553025333e+01,9.1411252721e+01,1.8000000000e-01,3.3674359280e+00,7.0000000000e-02,5.7002679415e-01,0.0000000000e+00,2.9360618707e+03,-1.2364495620e-02,-5.9195650105e-04,1.4755297183e-02,3,553,569,1685,561,1.6161645004e+02,18,1,16,152,8,1.7220002600e+02,
2.5500000000e-01,-9.8115525483e-03,9.9959343468e-03,2.1446109346e-02,1.4491271245e-02,2.0904315849e-01,2.6559291185e-01,3.6377755523e-01,2.8713968488e-01,1.5887477828e+00,1.8609451088e+00,2.2692063043e+00,1.9568910978e+00,-6.5182289123e+00,-2.1548541112e+00,5.4039021592e-01,-2.5718152693e+00,2.0904315849e-01,2.6559291185e-01,3.6377755523e-01,2.8713968488e-01,1.3491800780e+04,4.9499303499e+04,1.1396481648e+05,5.3934234735e+04,1.3604691896e+06,2.8069021266e+06,6.0472164089e+06,3.2489710755e+06,9.2207785211e+01,8.8255778067e+01,1.4485312075e+04,1.6552861944e+01,9.5960344132e+01,-1.2280657648e-03,1.0864907573e+02,8.8255778065e+01,3.0326761073e+02,1.0635829561e+02,1.1379658932e+02,3.2058665994e+01,8.6228752203e+01,4.4741946316e+00,6.7917066166e+01,-3.0381525417e-04,2.7245885362e+01,6.3051362643e+01,2.1161843801e+02,2.5642498857e+01,1.8265997267e+02,1.9581401047e+01,8.9652738275e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2301362639e-02,-6.4222329686e-04,1.4439101185e-02,3,565,580,1723,574,1.6876345127e+02,18,1,16,152,8,1.7220002600e+02,
2.6000000000e-01,-1.2990632598e-02,8.8338161501e-03,2.1012943306e-02,1.3685832463e-02,2.0456045953e-01,2.6043173274e-01,3.5625255607e-01,2.8158402457e-01,1.5819329718e+00,1.8504211109e+00,2.2581028894e+00,1.9442158075e+00,-6.0156276866e+00,-2.0630810152e+00,8.3920957701e-01,-2.5045717615e+00,2.0456045953e-01,2.6043173274e-01,3.5625255607e-01,2.8158402457e-01,1.4364354448e+04,4.9502855207e+04,1.1377650074e+05,5.4124711922e+04,1.3223536075e+06,2.7799630249e+06,6.0463920450e+06,3.2360915610e+06,9.2080605816e+01,8.6727680898e+01,1.4576442834e+04,1.6632869352e+01,9.6404829735e+01,-1.2361121846e-03,1.0933261453e+02,8.6727680897e+01,2.8819882915e+02,1.0715485327e+02,1.1521523551e+02,3.2061020564e+01,8.6141684847e+01,4.5043610732e+00,6.8348015331e+01,-3.0038449400e-04,2.7018723453e+01,6.2064545448e+01,1.8040421165e+02,2.5649457770e+01,1.8426846793e+02,1.9610947741e+01,8.7987353063e+01,1.8000000000e-01,3.4680196648e+00,7.0000000000e-02,5.8654054198e-01,0.0000000000e+00,2.9360618707e+03,-1.2247206265e-02,-6.8909939451e-04,1.4122634848e-02,3,575,590,1752,584,1.6793429571e+02,18,1,16,152,8,1.7220002600e+02,
2.6500000000e-01,-1.6737861549e-02,7.5713840328e-03,2.0556551588e-02,1.2828953604e-02,1.9998376934e-01,2.5536629552e-01,3.4893996750e-01,2.7615652506e-01,1.5760045683e+00,1.8403705260e+00,2.2471158303e+00,1.9318844881e+00,-5.7855102693e+00,-1.9659564340e+00,1.1386349318e+00,-2.4344655875e+00,1.9998376934e-01,2.5536629552e-01,3.4893996750e-01,2.7615652506e-01,1.4837938305e+04,4.9466986806e+04,1.1358804357e+05,5.4253226791e+04,1.2818858173e+06,2.7492627234e+06,6.0372924275e+06,3.2180104779e+06,9.1958964980e+01,8.5280467945e+01,1.4657579903e+04,1.6711413488e+01,9.6841186043e+01,-1.2431787418e-03,1.0994119427e+02,8.5280467943e+01,2.7288238589e+02,1.0787830973e+02,1.1652002387e+02,3.2063496323e+01,8.6055100673e+01,4.5344971170e+00,6.8778530242e+01,-2.9697827905e-04,2.6793372189e+01,6.1228382900e+01,1.5152613972e+02,2.5640710200e+01,1.8516310280e+02,1.9641403157e+01,8.6408480745e+01,1.8000000000e-01,3.5037196167e+00,7.0000000000e-02,5.9240172811e-01,0.0000000000e+00,2.9360618707e+03,-1.2201152806e-02,-7.3246241569e-04,1.3807714309e-02,3,584,599,1779,593,1.6747400404e+02,18,1,16,152,8,1.7220002600e+02,
2.7000000000e-01,-2.1186135430e-02,6.1913198791e-03,2.0076333110e-02,1.1914649887e-02,1.9526593241e-01,2.5038662850e-01,3.4183026958e-01,2.7085104463e-01,1.5709530850e+00,1.8308208222e+00,2.2362655810e+00,1.9199123628e+00,-5.5277720694e+00,-1.8632251622e+00,1.4460367495e+00,-2.3611616211e+00,1.9526593241e-01,2.5038662850e-01,3.4183026958e-01,2.7085104463e-01,1.5213309100e+04,4.9394202861e+04,1.1334909220e+05,5.4326152998e+04,1.2395153308e+06,2.7150057233e+06,6.0214025376e+06,3.1951792766e+06,9.1843105853e+01,8.3915487358e+01,1.4728607035e+04,1.6788569245e+01,9.7269829141e+01,-1.2492528132e-03,1.1047394305e+02,8.3915487357e+01,2.5728846565e+02,1.0852801678e+02,1.1771045143e+02,3.2066083730e+01,8.5968969362e+01,4.5646029273e+00,6.9208613247e+01,-2.9357826259e-04,2.6568455616e+01,6.0532046748e+01,1.2461095123e+02,2.5617681870e+01,1.8540567062e+02,1.9672526976e+01,8.4908703774e+01,1.8000000000e-01,3.5293779705e+00,7.0000000000e-02,5.9661429366e-01,0.0000000000e+00,2.9360618707e+03,-1.2162282368e-02,-7.7217298099e-04,1.3496411170e-02,3,592,608,1805,601,1.7696216388e+02,18,1,16,152,8,1.7220002600e+02,
2.7500000000e-01,-2.6419365854e-02,4.6717610203e-03,1.9571497708e-02,1.0935958577e-02,1.9038258841e-01,2.4548150885e-01,3.3491456639e-01,2.6566122176e-01,1.5593752832e+00,1.8218017065e+00,2.2255743982e+00,1.9083157716e+00,-5.3040788858e+00,-1.7542418310e+00,1.7702749836e+00,-2.2846139511e+00,1.9038258841e-01,2.4548150885e-01,3.3491456639e-01,2.6566122176e-01,1.5466907100e+04,4.9285996140e+04,1.1307591731e+05,5.4350180630e+04,1.1961529632e+06,2.6773479591e+06,5.9987678532e+06,3.1680455467e+06,9.1733363542e+01,8.2634421166e+01,1.4789313603e+04,1.6864404687e+01,9.7691137152e+01,-1.2543124284e-03,1.1092928101e+02,8.2634421165e+01,2.4132960592e+02,1.0910305066e+02,1.1878568827e+02,3.2068773187e+01,8.5883260493e+01,4.5946786579e+00,6.9638266541e+01,-2.9016652839e-04,2.6342630057e+01,5.9966503205e+01,9.9317872730e+01,2.5581588954e+01,1.8505423453e+02,1.9704100070e+01,8.3480288582e+01,1.8000000000e-01,3.5448365340e+00,7.0000000000e-02,5.9915226678e-01,0.0000000000e+00,2.9360618707e+03,-1.2129602201e-02,-8.0809203755e-04,1.3190772625e-02,3,600,616,1828,609,1.9539475709e+02,18,1,16,152,8,1.7220002600e+02,
2.8000000000e-01,-3.2470670253e-02,2.9862581082e-03,1.9041023592e-02,9.8847439291e-03,1.8534956514e-01,2.4063872760e-01,3.2818452937e-01,2.6058036195e-01,1.5451011200e+00,1.8133457350e+00,2.2150660271e+00,1.8971098898e+00,-5.0787799207e+00,-1.6385792412e+00,2.1108028431e+00,-2.2052348169e+00,1.8534956514e-01,2.4063872760e-01,3.2818452937e-01,2.6058036195e-01,1.5619973948e+04,4.9143481131e+04,1.1277599828e+05,5.4328827177e+04,1.1528010569e+06,2.6364289631e+06,5.9693784606e+06,3.1369829152e+06,9.1630163737e+01,8.1439447957e+01,1.4839423912e+04,1.6938980902e+01,9.8105449457e+01,-1.2583292037e-03,1.1130514028e+02,8.1439447956e+01,2.2490788961e+02,1.0960207805e+02,1.1974446125e+02,3.2071555018e+01,8.5797943457e+01,4.6247244518e+00,7.0067492168e+01,-2.8672590892e-04,2.6114607986e+01,5.9524346643e+01,7.5339674589e+01,2.5533456785e+01,1.8416224695e+02,1.9735923244e+01,8.2115517033e+01,1.8000000000e-01,3.5500000000e+00,7.0000000000e-02,6.0000000000e-01,0.0000000000e+00,2.9360618707e+03,-1.2102147237e-02,-8.4007023564e-04,1.2893019353e-02,3,606,622,1846,615,1.8402375578e+02,18,1,16,152,8,1.7220002600e+02,
2.8500000000e-01,-3.9415471281e-02,1.1038810318e-03,1.8483620466e-02,8.7515496245e-03,1.8018095582e-01,2.3584559990e-01,3.2163234038e-01,2.5560132794e-01,1.5255420894e+00,1.8054877896e+00,2.2047647846e+00,1.8863085928e+00,-4.8365501300e+00,-1.5156593537e+00,2.4712605066e+00,-2.1230284828e+00,1.8018095582e-01,2.3584559990e-01,3.2163234038e-01,2.5560132794e-01,1.5676073674e+04,4.8967733407e+04,1.1244674740e+05,5.4264395080e+04,1.1097587730e+06,2.5924237303e+06,5.9338263722e+06,3.1023231672e+06,9.1533992476e+01,8.0333308930e+01,1.4878582137e+04,1.7012352114e+01,9.8513067299e+01,-1.2612668334e-03,1.1159885193e+02,8.0333308928e+01,2.0790694016e+02,1.1002330312e+02,1.2058494148e+02,3.2074419422e+01,8.5712987332e+01,4.6547404412e+00,7.0496292018e+01,-2.8350634006e-04,2.5903136279e+01,5.9195741414e+01,5.5011279877e+01,2.5474528055e+01,1.8277881713e+02,1.9767815716e+01,8.0806904987e+01,1.8000000000e-01,3.5479823891e+00,7.0000000000e-02,5.9966875046e-01,0.0000000000e+00,2.9360618707e+03,-1.2078924098e-02,-8.6794278166e-04,1.2605313759e-02,3,613,628,1865,621,1.8639174083e+02,18,1,16,152,8,1.7220002600e+02,
2.9000000000e-01,-4.7558884548e-02,-1.0121226656e-03,1.7897689726e-02,7.5254202790e-03,1.7490747274e-01,2.3108938098e-01,3.1525063446e-01,2.5071644552e-01,1.5077630913e+00,1.7982659921e+00,2.1946941980e+00,1.8759260059e+00,-4.5837474476e+00,-1.3847398528e+00,2.8578698723e+00,-2.0380544079e+00,1.7490747274e-01,2.3108938098e-01,3.1525063446e-01,2.5071644552e-01,1.5640067177e+04,4.8759859491e+04,1.1208241203e+05,5.4160297081e+04,1.0673027691e+06,2.5455320735e+06,5.8925978322e+06,3.0644029454e+06,9.1445387217e+01,7.9319485343e+01,1.4906300984e+04,1.7084565953e+01,9.8914255295e+01,-1.2630759529e-03,1.1180676096e+02,7.9319485342e+01,1.9015997386e+02,1.1036432215e+02,1.2130461772e+02,3.2077356422e+01,8.5628360738e+01,4.6847267478e+00,7.0924667826e+01,-2.8063398173e-04,2.5717677837e+01,5.8957603839e+01,3.9256568755e+01,2.5407345256e+01,1.8095738401e+02,1.9799614621e+01,7.9547341886e+01,1.8000000000e-01,3.5419344172e+00,7.0000000000e-02,5.9867579983e-01,0.0000000000e+00,2.9360618707e+03,-1.2058943315e-02,-8.9152520695e-04,1.2329864656e-02,3,618,633,1874,624,1.9157585584e+02,18,1,16,152,8,1.7220002600e+02,
2.9500000000e-01,-5.7426794128e-02,-3.4085858924e-03,1.7281283287e-02,6.1941894806e-03,1.6956739244e-01,2.2635729002e-01,3.0903244172e-01,2.4591746453e-01,1.4916214398e+00,1.7917235605e+00,2.1848769151e+00,1.8659759301e+00,-4.3914529595e+00,-1.2446150029e+00,3.2850690544e+00,-1.9502765582e+00,1.6956739244e-01,2.2635729002e-01,3.0903244172e-01,2.4591746453e-01,1.5527293963e+04,4.8519311753e+04,1.1168346704e+05,5.4019625950e+04,1.0258148418e+06,2.4958382255e+06,5.8470029151e+06,3.0235373534e+06,9.1364969477e+01,7.8402526092e+01,1.4921920771e+04,1.7155663837e+01,9.9309243539e+01,-1.2636900419e-03,1.1192391932e+02,7.8402526091e+01,1.7144485324e+02,1.1062185381e+02,1.2190006439e+02,3.2080355806e+01,8.5544031649e+01,4.7146834819e+00,7.1352621170e+01,-2.7796426693e-04,2.5547389348e+01,5.8791259685e+01,2.6358316998e+01,2.5333981197e+01,1.7875900115e+02,1.9831177210e+01,7.8330192792e+01,1.8000000000e-01,3.5318706542e+00,7.0000000000e-02,5.9702354024e-01,0.0000000000e+00,2.9360618707e+03,-1.2041283306e-02,-9.1058962098e-04,1.2068783863e-02,3,623,636,1890,630,1.8557995535e+02,18,1,16,152,8,1.7220002600e+02,
3.0000000000e-01,-6.8154713575e-02,-6.1436999537e-03,1.6632057141e-02,4.7443056361e-03,1.6415942504e-01,2.2163611204e-01,3.0297112771e-01,2.4119560462e-01,1.4770051092e+00,1.7859101721e+00,2.1784855307e+00,1.8564726852e+00,-4.2048976403e+00,-1.0938891743e+00,3.7660258302e+00,-1.8596042591e+00,1.6415942504e-01,2.2163611204e-01,3.0297112771e-01,2.4119560462e-01,1.5358236846e+04,4.8245159456e+04,1.1124999848e+05,5.3846246970e+04,9.8537325131e+05,2.4434241232e+06,5.7966293157e+06,2.9800410988e+06,9.1293467847e+01,7.7588236192e+01,1.4924615939e+04,1.7225681433e+01,9.9698230182e+01,-1.2630260685e-03,1.1194413479e+02,7.7588236191e+01,1.5151099071e+02,1.1079158643e+02,1.2236665515e+02,3.2083407031e+01,8.5459967149e+01,4.7446107426e+00,7.1780153465e+01,-2.7540661658e-04,2.5385476916e+01,5.8685044559e+01,1.5247718111e+01,2.5255777128e+01,1.7624357906e+02,1.9862381841e+01,7.7149382558e+01,1.8000000000e-01,3.5178153447e+00,7.0000000000e-02,5.9471595211e-01,0.0000000000e+00,2.9360618707e+03,-1.2024849881e-02,-9.2485363881e-04,1.1824222273e-02,3,623,639,1893,631,2.0390824709e+02,18,1,16,152,8,1.7220002600e+02,
3.0500000000e-01,-7.6084674414e-02,-9.2607336280e-03,1.5947217698e-02,3.1611263211e-03,1.5872881224e-01,2.1691200824e-01,2.9706033094e-01,2.3654172308e-01,1.4638275766e+00,1.7808846665e+00,2.1727034902e+00,1.8474306646e+00,-4.0179719337e+00,-9.3035810618e-01,4.3430342871e+00,-1.7661346939e+00,1.5872881224e-01,2.1691200824e-01,2.9706033094e-01,2.3654172308e-01,1.5153304576e+04,4.7935539502e+04,1.1078121278e+05,5.3643516600e+04,9.3775277595e+05,2.3883070252e+06,5.7415118604e+06,2.9342047596e+06,9.1231665945e+01,7.6883916601e+01,1.4913329629e+04,1.7294649185e+01,1.0008138436e+02,-1.2609779408e-03,1.1185948027e+02,7.6883916600e+01,1.3003990864e+02,1.1086798364e+02,1.2269830371e+02,3.2086499123e+01,8.5376133107e+01,4.7745086171e+00,7.2207265958e+01,-2.7290316903e-04,2.5227600643e+01,5.8631574551e+01,5.3206451360e+00,2.5173617557e+01,1.7346488825e+02,1.9893126621e+01,7.5999448038e+01,1.8000000000e-01,3.4998023491e+00,7.0000000000e-02,5.9175859463e-01,0.0000000000e+00,2.9360618707e+03,-1.2008436244e-02,-9.3399291495e-04,1.1598535181e-02,3,637,782,2059,686,2.0280176694e+02,18,1,16,152,8,1.7220002600e+02,
3.1000000000e-01,-8.0078160442e-02,-1.2755408923e-02,1.5223457918e-02,1.4300352689e-03,1.5340646915e-01,2.1217161205e-01,2.9129389638e-01,2.3194651542e-01,1.4520036384e+00,1.7767181315e+00,2.1672514650e+00,1.8388628427e+00,-3.8340707889e+00,-7.5136689676e-01,5.1050471267e+00,-1.6701903559e+00,1.5340646915e-01,2.1217161205e-01,2.9129389638e-01,2.3194651542e-01,1.4923774289e+04,4.7587498977e+04,1.1027617670e+05,5.3412442705e+04,8.9129336118e+05,2.3304605113e+06,5.6818335271e+06,2.8862585265e+06,9.1180441564e+01,7.6298815166e+01,1.4886699225e+04,1.7362592876e+01,1.0045884931e+02,-1.2574090533e-03,1.1165973527e+02,7.6298815167e+01,1.0662017408e+02,1.1084391529e+02,1.2288711004e+02,3.2089620535e+01,8.5292493788e+01,4.8043771805e+00,7.2633959721e+01,-2.7038504105e-04,2.5068593935e+01,5.8622167324e+01,-5.9863223008e-07,2.5088491638e+01,1.7046946875e+02,1.9923327022e+01,7.4875553106e+01,1.8000000000e-01,3.4778750624e+00,7.0000000000e-02,5.8815859233e-01,0.0000000000e+00,2.9360618707e+03,-1.1990794551e-02,-9.3762531994e-04,1.1394444075e-02,3,624,641,1902,634,1.9739872690e+02,18,1,16,152,8,1.7220002600e+02,
3.1500000000e-01,-8.1831243365e-02,-1.6593773629e-02,1.4456881104e-02,-4.6606977775e-04,1.4829175509e-01,2.0740373641e-01,2.8566580307e-01,2.2740036534e-01,1.4414546351e+00,1.7734964867e+00,2.1621451103e+00,1.8307811116e+00,-3.6504259379e+00,-5.5366518806e-01,6.0115535800e+00,-1.5720035527e+00,1.4829175509e-01,2.0740373641e-01,2.8566580307e-01,2.2740036534e-01,1.4679392127e+04,4.7197183289e+04,1.0973277207e+05,5.3153426531e+04,8.3348826300e+05,2.2698680964e+06,5.6176788968e+06,2.8364033779e+06,9.1140742876e+01,7.5844722815e+01,1.4842953876e+04,1.7429534184e+01,1.0083074547e+02,-1.2521420312e-03,1.1133161726e+02,7.5844722824e+01,8.0710661608e+01,1.1071016902e+02,1.2292285743e+02,3.2092758986e+01,8.5209011366e+01,4.8342164951e+00,7.3060235644e+01,-2.6758125692e-04,2.4888131987e+01,5.8622165984e+01,-1.7780397527e-06,2.5003962247e+01,1.6731084075e+02,1.9952914773e+01,7.3773475909e+01,1.8000000000e-01,3.4520863092e+00,7.0000000000e-02,5.8392461793e-01,0.0000000000e+00,2.9360618707e+03,-1.1970530103e-02,-9.3528685213e-04,1.1214907409e-02,3,634,641,1912,637,1.9455178084e+02,18,1,16,152,8,1.7220002600e+02,
3.2000000000e-01,-8.2610430425e-02,-2.0736955364e-02,1.3642908172e-02,-2.5493257889e-03,1.4342329826e-01,2.0260067440e-01,2.8017008402e-01,2.2289203301e-01,1.4320990397e+00,1.7713244986e+00,2.1573984993e+00,1.8231952100e+00,-3.4774630127e+00,-3.3299707652e-01,7.1106566638e+00,-1.4721035077e+00,1.4342329826e-01,2.0260067440e-01,2.8017008402e-01,2.2289203301e-01,1.4425243790e+04,4.6759072143e+04,1.0914518287e+05,5.2864887186e+04,7.6971402072e+05,2.2065026709e+06,5.5491495419e+06,2.7847863466e+06,9.1113631909e+01,7.5536668303e+01,1.4779826334e+04,1.7495491236e+01,1.0119717354e+02,-1.2449499077e-03,1.1085812045e+02,7.5536668361e+01,5.1631163361e+01,1.1045488221e+02,1.2279234574e+02,3.2095901235e+01,8.5125645295e+01,4.8640266093e+00,7.3486094419e+01,-2.6442340496e-04,2.4681083547e+01,5.8622164665e+01,-3.4244133552e-06,2.4921037106e+01,1.6405160267e+02,1.9981841621e+01,7.2689607465e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.1946159900e-02,-9.2640548893e-04,1.1063026051e-02,3,635,640,1911,637,1.9529270328e+02,18,1,16,152,8,1.7220002600e+02,
3.2500000000e-01,-8.2987802673e-02,-2.5150404450e-02,1.2776165761e-02,-4.8568161565e-03,1.3880803621e-01,1.9775909197e-01,2.7480073654e-01,2.1840534641e-01,1.4238558005e+00,1.7703315038e+00,2.1530251961e+00,1.8161115327e+00,-3.3016232028e+00,-8.3897088362e-02,8.4621501270e+00,-1.3714436406e+00,1.3880803621e-01,1.9775909197e-01,2.7480073654e-01,2.1840534641e-01,1.4165423337e+04,4.6265530936e+04,1.0850760094e+05,5.2542582509e+04,7.0532169333e+05,2.1403376171e+06,5.4763727367e+06,2.7314876425e+06,9.1100373781e+01,7.5393810995e+01,1.4694341735e+04,1.7560479165e+01,1.0155821758e+02,-1.2355349939e-03,1.1021693145e+02,7.5393813160e+01,1.8483693206e+01,1.1006281019e+02,1.2247856585e+02,3.2099032812e+01,8.5042351511e+01,4.8938075570e+00,7.3911536529e+01,-2.6091813487e-04,2.4447947414e+01,5.8622163372e+01,-5.4459975452e-06,2.4839755109e+01,1.6073973048e+02,2.0010078002e+01,7.1620964333e+01,1.8000000000e-01,3.3891820660e+00,7.0000000000e-02,5.7359705561e-01,0.0000000000e+00,2.9360618707e+03,-1.1916047993e-02,-9.1026759837e-04,1.0941987523e-02,3,631,634,1898,632,1.9736825671e+02,18,1,16,152,8,1.7220002600e+02,
3.3000000000e-01,-8.3200498300e-02,-2.9806799317e-02,1.1850352615e-02,-7.4536245414e-03,1.3444024857e-01,1.9288027976e-01,2.6955162144e-01,2.1391421449e-01,1.4166447344e+00,1.7705573413e+00,2.1728202478e+00,1.8094258128e+00,-3.1528556039e+00,1.2167624376e-01,1.0192614604e+01,-1.3318872169e+00,1.3444024857e-01,1.9288027976e-01,2.6955162144e-01,2.1391421449e-01,1.3902785287e+04,4.5611355247e+04,1.0749478980e+05,5.2015657198e+04,6.4152874620e+05,2.0706810302e+06,5.3942130541e+06,2.6735179684e+06,9.1137861134e+01,7.5386528694e+01,1.4521905665e+04,1.7624510659e+01,1.0191394810e+02,-1.2174376641e-03,1.0892355099e+02,7.5386528694e+01,-8.6983939163e-06,1.0955944196e+02,1.2196770595e+02,3.2102137742e+01,8.4959081460e+01,4.9235593558e+00,7.4336562225e+01,-2.5707293442e-04,2.4189285237e+01,5.8622162109e+01,-7.8315631997e-06,2.4760134229e+01,1.5741028029e+02,2.0037608276e+01,7.0565160909e+01,1.8000000000e-01,3.3522181178e+00,7.0000000000e-02,5.6752834770e-01,0.0000000000e+00,2.9360618707e+03,-1.1878930781e-02,-8.8602973653e-04,1.0850958174e-02,3,622,629,1875,625,1.8225790183e+02,18,1,16,152,8,1.7220002600e+02,
3.3500000000e-01,-8.3344690971e-02,-3.4679055848e-02,1.0858083354e-02,-1.0445633322e-02,1.3030963034e-01,1.8796963251e-01,2.6441635079e-01,2.0937821051e-01,1.4104337459e+00,1.7714461720e+00,2.2005260692e+00,1.8027794489e+00,-3.0129279255e+00,2.1574985609e-01,1.0736701963e+01,-1.3270320742e+00,1.3030963034e-01,1.8796963251e-01,2.6441635079e-01,2.0937821051e-01,1.3658753263e+04,4.4595495654e+04,1.0560773349e+05,5.0940928190e+04,5.9343188666e+05,1.9996261895e+06,5.2927997905e+06,2.6043597480e+06,9.1265986570e+01,7.5386522805e+01,1.4203422726e+04,1.7687596476e+01,1.0226442487e+02,-1.1847482215e-03,1.0653472590e+02,7.5386522805e+01,-3.3785026241e-05,1.0905242813e+02,1.2131793996e+02,3.2105201217e+01,8.4875786172e+01,4.9532820059e+00,7.4761171513e+01,-2.5289611149e-04,2.3905720157e+01,5.8622160878e+01,-1.0571939651e-05,2.4682177185e+01,1.5408872527e+02,2.0064427003e+01,6.9520348876e+01,1.8000000000e-01,3.3116954218e+00,7.0000000000e-02,5.6087536775e-01,0.0000000000e+00,2.9360618707e+03,-1.1835466712e-02,-8.5480715509e-04,1.0775204930e-02,3,609,612,1833,611,1.8608633072e+02,18,1,16,152,8,1.7220002600e+02,
3.4000000000e-01,-8.3459100747e-02,-3.9727392028e-02,9.7907150366e-03,-1.3984803950e-02,1.2640446728e-01,1.8303577687e-01,2.5938816692e-01,2.0474258802e-01,1.4051253834e+00,1.7726807150e+00,2.2282495185e+00,1.7961711460e+00,-2.8755172725e+00,2.6720077449e-01,9.2751136494e+00,-1.3153618250e+00,1.2640446728e-01,1.8303577687e-01,2.5938816692e-01,2.0474258802e-01,1.3416102838e+04,4.3413428298e+04,1.0335844911e+05,4.9603023778e+04,5.7197536663e+05,1.9299669546e+06,5.1798775044e+06,2.5289973608e+06,9.1430268299e+01,7.5386517243e+01,1.3822836070e+04,1.7749745908e+01,1.0260969949e+02,-1.1458608769e-03,1.0368008333e+02,7.5386517243e+01,-6.5121885228e-05,1.0854826993e+02,1.2059802195e+02,3.2108214519e+01,8.4792432413e+01,4.9829754927e+00,7.5185364181e+01,-2.4839677401e-04,2.3597935308e+01,5.8622159683e+01,-1.3657596705e-05,2.4605875645e+01,1.5079343421e+02,2.0090536162e+01,6.8485143175e+01,1.8000000000e-01,3.2677116006e+00,7.0000000000e-02,5.5365414338e-01,0.0000000000e+00,2.9360618707e+03,-1.1785678385e-02,-8.2045249167e-04,1.0705262256e-02,3,588,591,1769,589,1.7317734411e+02,18,1,16,152,8,1.7220002600e+02,
3.4500000000e-01,-8.3570922881e-02,-4.4865622586e-02,8.6381733879e-03,-1.8253876047e-02,1.2271285538e-01,1.7809007548e-01,2.5445982095e-01,1.9994817108e-01,1.4006354914e+00,1.7740972959e+00,2.2521644756e+00,1.7896474506e+00,-2.7584971049e+00,2.9470386491e-01,7.3878489182e+00,-1.2953386514e+00,1.2271285538e-01,1.7809007548e-01,2.5445982095e-01,1.9994817108e-01,1.3172209778e+04,4.2182266704e+04,1.0101791984e+05,4.8181239282e+04,5.7558520383e+05,1.8617562415e+06,5.0603908714e+06,2.4508367999e+06,9.1608106946e+01,7.5386512045e+01,1.3423359248e+04,1.7810967166e+01,1.0294981759e+02,-1.1050968860e-03,1.0068375248e+02,7.5386512045e+01,-9.8388938203e-05,1.0804718360e+02,1.1984418745e+02,3.2111173331e+01,8.4709003095e+01,5.0126397924e+00,7.5609139892e+01,-2.4358480790e-04,2.3266672174e+01,5.8622158528e+01,-1.7078297159e-05,2.4531213342e+01,1.4753751257e+02,2.0115943067e+01,6.7458546098e+01,1.8000000000e-01,3.2203726152e+00,7.0000000000e-02,5.4588207116e-01,0.0000000000e+00,2.9360618707e+03,-1.1730213535e-02,-7.8530805954e-04,1.0639463785e-02,3,566,569,1702,567,1.5629969668e+02,18,1,16,152,8,1.7220002600e+02,
3.5000000000e-01,-8.3651816829e-02,-4.9944016695e-02,7.3888173461e-03,-2.3416163089e-02,1.1922316454e-01,1.7314729779e-01,2.4962346938e-01,1.9495549361e-01,1.3968908544e+00,1.7756384426e+00,2.2685877868e+00,1.7832280982e+00,-2.6364812512e+00,3.2012639863e-01,6.8712356225e+00,-1.2750941648e+00,1.1922316454e-01,1.7314729779e-01,2.4962346938e-01,1.9495549361e-01,1.2927907728e+04,4.0919322311e+04,9.8626797062e+04,4.6722120981e+04,5.8854375008e+05,1.7939152103e+06,4.9364651357e+06,2.3709562974e+06,9.1793934470e+01,7.5386507223e+01,1.3013246931e+04,1.7871267700e+01,1.0328482056e+02,-1.0632816185e-03,9.7607648630e+01,7.5386507223e+01,-1.3276191682e-04,1.0754927097e+02,1.1907525614e+02,3.2114075622e+01,8.4625490049e+01,5.0422748772e+00,7.6032498245e+01,-2.3847085325e-04,2.2912728797e+01,5.8622157415e+01,-2.0823042393e-05,2.4458168381e+01,1.4433017007e+02,2.0140658814e+01,6.6439876016e+01,1.8000000000e-01,3.1697925094e+00,7.0000000000e-02,5.3757787467e-01,0.0000000000e+00,2.9360618707e+03,-1.1669680697e-02,-7.5015522194e-04,1.0578686943e-02,3,542,545,1629,543,1.5500294352e+02,18,1,16,152,8,1.7220002600e+02,
3.5500000000e-01,-8.3739094323e-02,-5.4799595282e-02,6.0294108691e-03,-2.9552742971e-02,1.1592421146e-01,1.6822600099e-01,2.4487062168e-01,1.8977219134e-01,1.3938334829e+00,1.7773255960e+00,2.2807954765e+00,1.7768957319e+00,-2.5702227919e+00,3.5264971441e-01,6.6703887749e+00,-1.2602697689e+00,1.1592421146e-01,1.6822600099e-01,2.4487062168e-01,1.8977219134e-01,1.2687115870e+04,3.9602644160e+04,9.6102026077e+04,4.5206744431e+04,5.7732470637e+05,1.7253344334e+06,4.8080019976e+06,2.2891849276e+06,9.1991187142e+01,7.5386502790e+01,1.2586016264e+04,1.7930654454e+01,1.0361474697e+02,-1.0197666948e-03,9.4403146244e+01,7.5386502790e+01,-1.6888963635e-04,1.0705457441e+02,1.1830099430e+02,3.2116920550e+01,8.4541889747e+01,5.0718807168e+00,7.6455438811e+01,-2.3306627863e-04,2.2536957858e+01,5.8622156348e+01,-2.4880083336e-05,2.4386714948e+01,1.4117773653e+02,2.0164697127e+01,6.5428703821e+01,1.8000000000e-01,3.1160931350e+00,7.0000000000e-02,5.2876155947e-01,0.0000000000e+00,2.9360618707e+03,-1.1603743447e-02,-7.1493402501e-04,1.0523072275e-02,3,518,521,1558,519,1.5293679776e+02,18,1,16,152,8,1.7220002600e+02,
3.6000000000e-01,-8.3822235731e-02,-5.9300892672e-02,4.5452887238e-03,-3.6712590951e-02,1.1280531981e-01,1.6334751076e-01,2.4019218333e-01,1.8444937004e-01,1.3914131682e+00,1.7791904921e+00,2.2905985445e+00,1.7706230687e+00,-2.5732799042e+00,3.9000544525e-01,6.4739153431e+00,-1.2504278913e+00,1.1280531981e-01,1.6334751076e-01,2.4019218333e-01,1.8444937004e-01,1.2452413475e+04,3.8219281113e+04,9.3370144523e+04,4.3620260188e+04,5.4822478092e+05,1.6555590514e+06,4.6743143361e+06,2.2053521150e+06,9.2202978774e+01,7.5386498768e+01,1.2137236898e+04,1.7989134066e+01,1.0393963370e+02,-9.7410899054e-04,9.1037014878e+01,7.5386498768e+01,-2.0721527505e-04,1.0656310552e+02,1.1752646201e+02,3.2119707892e+01,8.4458201070e+01,5.1014572805e+00,7.6877961150e+01,-2.2738315368e-04,2.2140264624e+01,5.8622155329e+01,-2.9236949486e-05,2.4316824566e+01,1.3808441635e+02,2.0188073497e+01,6.4424798171e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.1531643494e-02,-6.7934932356e-04,1.0471403013e-02,3,493,497,1484,494,1.4634750019e+02,18,1,16,152,8,1.7220002600e+02,
3.6500000000e-01,-8.3901710380e-02,-6.3373581590e-02,2.9207199343e-03,-4.5139343456e-02,1.0985633434e-01,1.5853415876e-01,2.3557861573e-01,1.7903863212e-01,1.3895841271e+00,1.7812461786e+00,2.2990297578e+00,1.7643904949e+00,-2.5792273245e+00,4.2838192699e-01,6.1984328849e+00,-1.2436560718e+00,1.0985633434e-01,1.5853415876e-01,2.3557861573e-01,1.7903863212e-01,1.2224570285e+04,3.6773084606e+04,9.0415348560e+04,4.1967713039e+04,5.1701435173e+05,1.5846906899e+06,4.5351165317e+06,2.1196217075e+06,9.2429258737e+01,7.5386495177e+01,1.1668169483e+04,1.8046713033e+01,1.0425951685e+02,-9.2643448446e-04,8.7518710213e+01,7.5386495177e+01,-2.4761270430e-04,1.0607485992e+02,1.1675427296e+02,3.2122437743e+01,8.4374424143e+01,5.1310045372e+00,7.7300064817e+01,-2.2143422002e-04,2.1723604763e+01,5.8622154362e+01,-3.3880483451e-05,2.4248467030e+01,1.3505284895e+02,2.0210804547e+01,6.3428079488e+01,1.8000000000e-01,2.9998612494e+00,7.0000000000e-02,5.0967871258e-01,0.0000000000e+00,2.9360618707e+03,-1.1452924096e-02,-6.4325787015e-04,1.0421831714e-02,3,468,472,1408,469,1.3766644822e+02,18,1,16,152,8,1.7220002600e+02,
3.7000000000e-01,-8.3977701483e-02,-6.7000424408e-02,1.1390713678e-03,-5.5437324243e-02,1.0706761720e-01,1.5380740252e-01,2.3102009860e-01,1.7355386468e-01,1.3883041984e+00,1.7834917247e+00,2.3065461864e+00,1.7581880417e+00,-2.5843000999e+00,4.6586089130e-01,6.1135456535e+00,-1.2378960594e+00,1.0706761720e-01,1.5380740252e-01,2.3102009860e-01,1.7355386468e-01,1.2003191614e+04,3.5276030121e+04,8.7262019940e+04,4.0264408762e+04,4.8341680793e+05,1.5130512536e+06,4.3905863118e+06,2.0323509976e+06,9.2668171509e+01,7.5386492036e+01,1.1183042543e+04,1.8103397828e+01,1.0457443238e+02,-8.7716594361e-04,8.3879948871e+01,7.5386492036e+01,-2.8965890032e-04,1.0558982501e+02,1.1598576921e+02,3.2125110361e+01,8.4290559738e+01,5.1605224560e+00,7.7721749372e+01,-2.1523286060e-04,2.1287982045e+01,5.8622153449e+01,-3.8796877295e-05,2.4181611088e+01,1.3208452477e+02,2.0232907560e+01,6.2438582063e+01,1.8000000000e-01,2.9376087510e+00,7.0000000000e-02,4.9945815315e-01,0.0000000000e+00,2.9360618707e+03,-1.1367387713e-02,-6.0668221475e-04,1.0372633866e-02,3,442,442,1326,442,1.2309455428e+02,18,1,16,152,8,1.7220002600e+02,
3.7500000000e-01,-8.4050312037e-02,-7.0193268401e-02,-8.1859820016e-04,-6.7120832058e-02,1.0442980513e-01,1.4918671077e-01,2.2650622181e-01,1.6797467118e-01,1.3875366568e+00,1.7859210224e+00,2.3133301304e+00,1.7520149360e+00,-2.5844215822e+00,5.0202254752e-01,5.9696769096e+00,-1.2316325783e+00,1.0442980513e-01,1.4918671077e-01,2.2650622181e-01,1.6797467118e-01,1.1787881648e+04,3.3741510118e+04,8.3946081205e+04,3.8528729400e+04,4.5174490957e+05,1.4409803374e+06,4.2411842535e+06,1.9439732165e+06,9.2917429325e+01,7.5386489358e+01,1.0686673779e+04,1.8159194992e+01,1.0488441662e+02,-8.2678505198e-04,8.0156866678e+01,7.5386489358e+01,-3.3287186644e-04,1.0510798399e+02,1.1522163193e+02,3.2127726089e+01,8.4206608951e+01,5.1900110065e+00,7.8143014378e+01,-2.0879306740e-04,2.0834445923e+01,5.8622152593e+01,-4.3971709609e-05,2.4116224942e+01,1.2918009416e+02,2.0254400138e+01,6.1456423331e+01,1.8000000000e-01,2.8727963350e+00,7.0000000000e-02,4.8881730874e-01,0.0000000000e+00,2.9360618707e+03,-1.1274923917e-02,-5.6972271795e-04,1.0322357106e-02,3,415,419,1249,416,1.1721670493e+02,18,1,16,152,8,1.7220002600e+02,
3.8000000000e-01,-8.4120815659e-02,-7.2972502568e-02,-2.9789916659e-03,-7.5923879450e-02,1.0193351503e-01,1.4468934470e-01,2.2202425644e-01,1.6234394179e-01,1.3872528691e+00,1.7885274806e+00,2.3194287906e+00,1.7458781491e+00,-2.5587504306e+00,5.3686078751e-01,5.7943825915e+00,-1.2234910044e+00,1.0193351503e-01,1.4468934470e-01,2.2202425644e-01,1.6234394179e-01,1.1579279988e+04,3.2182012317e+04,8.0504856439e+04,3.6778170943e+04,4.2233874382e+05,1.3687942538e+06,4.0875072400e+06,1.8549254191e+06,9.3174923215e+01,7.5386487152e+01,1.0183467265e+04,1.8214111195e+01,1.0518950664e+02,-7.7573212914e-04,7.6382496998e+01,7.5386487152e+01,-3.7681094111e-04,1.0462931796e+02,1.1446219879e+02,3.2130285313e+01,8.4122573048e+01,5.2194701584e+00,7.8563859406e+01,-2.0212940775e-04,2.0364089005e+01,5.8622151796e+01,-4.9389983043e-05,2.4052276616e+01,1.2633959658e+02,2.0275299951e+01,6.0481779319e+01,1.8000000000e-01,2.8055801403e+00,7.0000000000e-02,4.7778181408e-01,0.0000000000e+00,2.9360618707e+03,-1.1175377046e-02,-5.3249495246e-04,1.0269754196e-02,3,389,393,1171,390,1.0742758728e+02,18,1,16,152,8,1.7220002600e+02,
3.8500000000e-01,-8.4185640449e-02,-7.5367759825e-02,-5.3879071857e-03,-8.0154786244e-02,9.9571629766e-02,1.4033015500e-01,2.1755516367e-01,1.5681331978e-01,1.3874735194e+00,1.7913045826e+00,2.3248359152e+00,1.7397883248e+00,-2.5381984110e+00,5.7042137928e-01,5.6744272127e+00,-1.2130485313e+00,9.9571629766e-02,1.4033015500e-01,2.1755516367e-01,1.5681331978e-01,1.1335434261e+04,3.0608432108e+04,7.6971482769e+04,3.5025180072e+04,3.9463776173e+05,1.2967902592e+06,3.9302249509e+06,1.7655698266e+06,9.3438830218e+01,7.5386485423e+01,9.6771898299e+03,1.8268153287e+01,1.0548974048e+02,-7.2438376768e-04,7.2585093457e+01,7.5386485423e+01,-4.2109917390e-04,1.0415380696e+02,1.1370762905e+02,3.2132788439e+01,8.4038453372e+01,5.2488998822e+00,7.8984284032e+01,-1.9525698924e-04,1.9878044421e+01,5.8622151060e+01,-5.5036162309e-05,2.3989734217e+01,1.2356263051e+02,2.0295624553e+01,5.9514865259e+01,1.8000000000e-01,2.7361220965e+00,7.0000000000e-02,4.6637825465e-01,0.0000000000e+00,2.9360618707e+03,-1.1068609740e-02,-4.9510647422e-04,1.0213765832e-02,3,362,367,1091,363,1.0027925950e+02,18,1,16,152,8,1.7220002600e+02,
3.9000000000e-01,-8.4248475196e-02,-7.7413976101e-02,-8.1257738440e-03,-8.1894254549e-02,9.7336425931e-02,1.3612113408e-01,2.1306797293e-01,1.5149814274e-01,1.3882662596e+00,1.7942464657e+00,2.3297144232e+00,1.7337580146e+00,-2.5522150525e+00,6.0292034911e-01,5.5860460008e+00,-1.1997249082e+00,9.7336425931e-02,1.3612113408e-01,2.1306797293e-01,1.5149814274e-01,1.1019212997e+04,2.9030361229e+04,7.3375333475e+04,3.3278594269e+04,3.6866944237e+05,1.2252428670e+06,3.7700623916e+06,1.6762188682e+06,9.3707546300e+01,7.5386484172e+01,9.1711297260e+03,1.8321328318e+01,1.0578515732e+02,-6.7306869953e-04,6.8789320037e+01,7.5386484172e+01,-4.6540746636e-04,1.0368143059e+02,1.1295798929e+02,3.2135235882e+01,8.3954251306e+01,5.2783001487e+00,7.9404287838e+01,-1.8819142332e-04,1.9377483094e+01,5.8622150388e+01,-6.0894212735e-05,2.3928566130e+01,1.2084847944e+02,2.0315391254e+01,5.8555920477e+01,1.8000000000e-01,2.6645895342e+00,7.0000000000e-02,4.5463410263e-01,0.0000000000e+00,2.9360618707e+03,-1.0954526637e-02,-4.5765645745e-04,1.0153537790e-02,3,335,340,1011,337,9.2505026680e+01,18,1,16,152,8,1.7220002600e+02,
3.9500000000e-01,-8.4308217958e-02,-7.9139271588e-02,-1.1321897490e-02,-8.2625857223e-02,9.5220615636e-02,1.3207118422e-01,2.0851537009e-01,1.4644078983e-01,1.3896717708e+00,1.7973485178e+00,2.3339057171e+00,1.7278067624e+00,-2.5595955121e+00,6.3461735256e-01,5.5398737411e+00,-1.1818377367e+00,9.5220615636e-02,1.3207118422e-01,2.0851537009e-01,1.4644078983e-01,1.0669978263e+04,2.7456267612e+04,6.9741898869e+04,3.1549837298e+04,3.4084274746e+05,1.1544043830e+06,3.6077654877e+06,1.5872523861e+06,9.3979710750e+01,7.5386483399e+01,8.6681078432e+03,1.8373643564e+01,1.0607579758e+02,-6.2206891745e-04,6.5016335212e+01,7.5386483399e+01,-5.0945345403e-04,1.0321216825e+02,1.1221329808e+02,3.2137628060e+01,8.3869968245e+01,5.3076709291e+00,7.9823870416e+01,-1.8094878768e-04,1.8863610918e+01,5.8622149781e+01,-6.6947639429e-05,2.3868741151e+01,1.1819620507e+02,2.0334617032e+01,5.7605196756e+01,1.8000000000e-01,2.5911547815e+00,7.0000000000e-02,4.4257765069e-01,0.0000000000e+00,2.9360618707e+03,-1.0833098687e-02,-4.2023196635e-04,1.0088289472e-02,3,311,315,937,312,8.7740865439e+01,18,1,16,152,8,1.7220002600e+02,
4.0000000000e-01,-8.4364901136e-02,-8.0554906636e-02,-1.5157916092e-02,-8.2969791020e-02,9.3217326853e-02,1.2818648473e-01,2.0383535781e-01,1.4164796348e-01,1.3917136312e+00,1.8006075422e+00,2.3372476136e+00,1.7219561778e+00,-2.5585720061e+00,6.6581365948e-01,5.5309099386e+00,-1.1599331769e+00,9.3217326853e-02,1.2818648473e-01,2.0383535781e-01,1.4164796348e-01,1.0318360734e+04,2.5893612450e+04,6.6093381466e+04,2.9846449625e+04,3.1432203861e+05,1.0845060876e+06,3.4440743796e+06,1.4990023268e+06,9.4254183674e+01,7.5386483097e+01,8.1705852543e+03,1.8425106527e+01,1.0636170293e+02,-5.7163042938e-04,6.1284598598e+01,7.5386483097e+01,-5.5299075401e-04,1.0274599935e+02,1.1147354907e+02,3.2139965393e+01,8.3785605586e+01,5.3370121953e+00,8.0243031362e+01,-1.7354558756e-04,1.8337665854e+01,5.8622149241e+01,-7.3179527115e-05,2.3810228582e+01,1.1560471624e+02,2.0353318467e+01,5.6662949488e+01,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.0704321148e-02,-3.8290651854e-04,1.0017403957e-02,3,286,290,863,287,7.9832520208e+01,18,1,16,152,8,1.7220002600e+02,


==> data/EM/electromechanics-sr-p2-small.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9863094581e+00,2.2065043421e+00,2.3491414141e+00,2.1414731562e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.8430381759e+02,1.1750078976e+03,1.2733561280e+03,1.1187110597e+03,4.1339478693e+04,4.9348801741e+04,5.3479299362e+04,4.6984407850e+04,1.0039480095e+02,1.4087115100e+02,2.1513562759e+03,1.8612668802e+01,8.6878340000e+01,3.2797969910e+02,1.6136543676e+01,1.4087115100e+02,-7.5670979804e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5722647072e-02,1.4152662599e-03,1.5961246430e-02,0,0,0,0,0,0.0000000000e+00,17,3,21,202,11,2.3959421940e+02,
5.0000000000e-03,-9.2244622071e-02,-8.4630457267e-02,4.7155137675e-02,-8.5393046954e-02,5.4550357440e-02,5.4553196519e-02,5.5405764524e-02,5.4550404211e-02,1.9937725716e+00,2.2099944544e+00,2.3540703514e+00,2.1463043795e+00,3.0395753798e-01,7.8569805131e-01,1.4839462950e+00,5.4552176695e-01,5.4477258450e-02,5.4553112867e-02,5.5379746002e-02,5.4550404213e-02,1.0223368701e+03,1.1995872292e+03,1.3096315930e+03,1.1486782966e+03,3.9173770786e+04,4.8053661531e+04,5.1791220772e+04,4.5349730248e+04,1.0026556555e+02,1.4200845142e+02,2.2795276514e+03,1.8714020560e+01,8.5937472546e+01,2.1331479755e+02,1.7097910708e+01,1.4200845142e+02,-7.4032769271e-04,7.2610744162e+01,6.3942641561e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276089e-04,2.1061971486e+01,5.2785506013e+01,1.9450277570e+01,3.6026263685e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5830758615e-02,1.4247648568e-03,1.6145310165e-02,3,12,15,39,13,5.5252800175e+01,17,3,21,202,11,2.3959421940e+02,
1.0000000000e-02,-9.5610417427e-02,-8.3561461109e-02,4.8342972337e-02,-8.5394303453e-02,5.4490071203e-02,5.5072569130e-02,1.7012153269e-01,5.4496268660e-02,1.9971014653e+00,2.2139350218e+00,2.3576154339e+00,2.1490076094e+00,4.3825872507e-01,7.9161227558e-01,1.3707741769e+00,6.7858965941e-01,2.2677547791e-02,5.5038101699e-02,1.7474714092e-01,5.4496268603e-02,1.0173580524e+03,1.2151738430e+03,1.3206888471e+03,1.1509752442e+03,3.9070495914e+04,4.7361994299e+04,5.1748381271e+04,4.5180394912e+04,1.0027641605e+02,1.4298519911e+02,2.3243135182e+03,1.8824461547e+01,8.5129025131e+01,1.8325236049e+02,1.7433833262e+01,1.4298519911e+02,-7.3230742419e-04,7.2345096825e+01,6.3525330868e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395122e-04,2.1035769467e+01,5.1928920336e+01,1.9456135227e+01,3.0911903570e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5932409979e-02,1.4482372707e-03,1.6259912716e-02,3,12,15,39,13,5.5223903228e+01,17,3,21,202,11,2.3959421940e+02,
1.5000000000e-02,-9.6245977850e-02,-8.1797276943e-02,5.7893293230e-02,-8.5395519412e-02,5.4421496662e-02,5.7234194045e-02,3.0773848351e-01,5.4443883288e-02,2.0013050417e+00,2.2177171811e+00,2.3607797800e+00,2.1523288654e+00,4.3614618205e-01,7.1715954656e-01,9.7426173930e-01,6.5417158249e-01,1.1535377724e-03,5.7124073921e-02,3.3225087993e-01,5.4443881849e-02,1.0139228770e+03,1.2241765853e+03,1.4420482759e+03,1.1541413416e+03,3.8580534215e+04,4.7206626478e+04,5.6285300875e+04,4.4887566723e+04,1.0028615690e+02,1.4382592858e+02,2.3628510153e+03,1.8937167608e+01,8.4432599481e+01,1.5974090470e+02,1.7722889060e+01,1.4382592858e+02,-7.2493510776e-04,7.2081183157e+01,6.3110768888e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629643231e-04,2.1010005633e+01,5.1029448238e+01,1.9463218794e+01,2.6451254289e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5984964674e-02,1.4712884428e-03,1.6327217235e-02,3,12,16,40,13,5.5674304109e+01,17,3,21,202,11,2.3959421940e+02,
2.0000000000e-02,-9.4753722832e-02,-7.9234394402e-02,4.3862128392e-02,-8.5396696618e-02,5.4367488465e-02,6.1536420974e-02,4.3196741569e-01,5.4393173046e-02,2.0046535864e+00,2.2210767730e+00,2.3635495697e+00,2.1556886504e+00,-3.3575576009e-02,6.4126007380e-01,8.7189955830e-01,6.6730633430e-01,-1.4233814532e-02,6.1275976489e-02,4.5775015792e-01,5.4393172368e-02,1.0029855022e+03,1.2320597446e+03,1.9043665938e+03,1.1552172874e+03,3.8405887181e+04,4.7514693998e+04,7.6283553005e+04,4.4696990063e+04,1.0029621209e+02,1.4456797614e+02,2.3943584424e+03,1.9041897430e+01,8.3813687259e+01,1.4219653975e+02,1.7959214851e+01,1.4456797614e+02,-7.1828876118e-04,7.1818991725e+01,6.2698943768e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509844311e-04,2.0984700081e+01,5.0093111271e+01,1.9471338963e+01,2.2478775511e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6030030966e-02,1.4881990155e-03,1.6370040958e-02,3,12,15,39,13,5.5185123449e+01,17,3,21,202,11,2.3959421940e+02,
2.5000000000e-02,-9.5016480637e-02,-7.6081990331e-02,4.4639194280e-02,-8.5397836836e-02,5.4312158496e-02,6.8645186701e-02,5.2165716258e-01,5.4344066197e-02,2.0079884568e+00,2.2241307227e+00,2.3662072250e+00,2.1588681387e+00,-8.0800650778e-01,5.8408269110e-01,8.6761322225e-01,6.1346971483e-01,-1.5057828587e-02,6.8188952955e-02,5.5107525855e-01,5.4344026348e-02,9.9344945043e+02,1.2466412795e+03,2.8276972587e+03,1.1541627427e+03,3.8128315623e+04,4.8304711733e+04,1.1939357536e+05,4.4650718703e+04,1.0031209895e+02,1.4523000614e+02,2.4218385699e+03,1.9132623533e+01,8.3255932996e+01,1.2681282980e+02,1.8165333328e+01,1.4523000614e+02,-7.1206795494e-04,7.1558511143e+01,6.2289844107e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391796192e-04,2.0959869890e+01,4.9125887049e+01,1.9480340756e+01,1.8949985141e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6080660104e-02,1.5026833257e-03,1.6406560507e-02,3,12,16,40,13,5.5930148311e+01,17,3,21,202,11,2.3959421940e+02,
3.0000000000e-02,-9.5665866989e-02,-7.2381378343e-02,4.5410778891e-02,-8.5398941682e-02,5.4256141231e-02,7.8660653632e-02,5.5176964693e-01,5.4296494166e-02,2.0113688524e+00,2.2268543684e+00,2.3688003605e+00,2.1619069032e+00,-1.7497117958e+00,5.1119842146e-01,1.0549862712e+00,6.1406039207e-01,-2.1834429201e-03,7.8019493403e-02,5.8531044535e-01,5.4296550969e-02,9.7442341373e+02,1.2746327923e+03,4.2772278527e+03,1.1527510519e+03,3.7849512339e+04,4.9847950264e+04,1.9110238972e+05,4.4661058444e+04,1.0033061345e+02,1.4581746756e+02,2.4472119751e+03,1.9206638304e+01,8.2756105648e+01,1.1130838823e+02,1.8355650044e+01,1.4581746756e+02,-7.0608047973e-04,7.1299730074e+01,6.1883458783e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276254862e-04,2.0935529200e+01,4.8133525560e+01,1.9490076712e+01,1.5869464856e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6132919972e-02,1.5159735996e-03,1.6442436141e-02,3,12,16,40,13,5.5762486793e+01,17,3,21,202,11,2.3959421940e+02,
3.5000000000e-02,-9.6662562445e-02,-6.8310497897e-02,4.5881475211e-02,-8.5400012970e-02,5.4214069938e-02,9.1320555330e-02,5.5074161609e-01,5.4250391392e-02,2.0144936565e+00,2.2292013901e+00,2.3713413248e+00,2.1651202557e+00,-2.6953765736e+00,4.3450943858e-01,1.2961648017e+00,6.7086547014e-01,-1.2938993144e-02,9.0549129561e-02,5.9257918994e-01,5.4249940749e-02,9.2285513731e+02,1.3240316696e+03,6.2533080715e+03,1.1531878055e+03,3.7669729427e+04,5.2591533164e+04,2.9294181659e+05,4.4607714087e+04,1.0034513180e+02,1.4631924301e+02,2.4741212905e+03,1.9265611679e+01,8.2327590877e+01,9.2264062749e+01,1.8557487065e+01,1.4631924301e+02,-6.9996192096e-04,7.1042637231e+01,6.1479776786e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163921872e-04,2.0911689325e+01,4.7121569309e+01,1.9500397995e+01,1.3245519293e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6181777585e-02,1.5267436642e-03,1.6466243573e-02,3,12,15,39,13,5.6278818952e+01,17,3,21,202,11,2.3959421940e+02,
4.0000000000e-02,-9.5040478358e-02,-6.3480380735e-02,4.7281324093e-02,-8.5401047049e-02,5.4174032163e-02,1.0630313529e-01,5.4749974094e-01,5.4205695205e-02,2.0174688389e+00,2.2311413386e+00,2.3738964855e+00,2.1686752522e+00,-3.4814634774e+00,3.4795367505e-01,1.5335134298e+00,7.4572497727e-01,-1.8917862521e-02,1.0540523970e-01,5.9418552273e-01,5.4205691444e-02,9.3242874184e+02,1.4035553187e+03,8.3892071095e+03,1.1557158654e+03,3.7536805871e+04,5.7117943706e+04,4.2085683214e+05,4.4486121224e+04,1.0035750963e+02,1.4671807475e+02,2.5024086801e+03,1.9313146454e+01,8.1989893525e+01,7.0319721465e+01,1.8769660522e+01,1.4671807475e+02,-6.9372791238e-04,7.0787221370e+01,6.1078787066e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055434977e-04,2.0888358847e+01,4.6095388969e+01,1.9511158797e+01,1.1056556812e+01,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6232252296e-02,1.5345047368e-03,1.6475838507e-02,3,13,15,41,13,5.7113525257e+01,17,3,21,202,11,2.3959421940e+02,
4.5000000000e-02,-9.6233763937e-02,-5.8076564892e-02,4.2871429329e-02,-8.5402050391e-02,5.4121795004e-02,1.2357320930e-01,5.4781848410e-01,5.4162345649e-02,2.0203880475e+00,2.2326112329e+00,2.3765245972e+00,2.1726597279e+00,-4.1217094170e+00,2.4761242102e-01,1.7966455936e+00,8.4390706936e-01,-1.4454012516e-02,1.2259241096e-01,5.8629469942e-01,5.4160626237e-02,8.0578350580e+02,1.5218147670e+03,1.0432143695e+04,1.1600854923e+03,3.7396580788e+04,6.4104736865e+04,5.6529254675e+05,4.4317554804e+04,1.0036899364e+02,1.4699960110e+02,2.5327975574e+03,1.9352474647e+01,8.1759457650e+01,4.5189004394e+01,1.8997596476e+01,1.4699960109e+02,-6.8730596319e-04,7.0533471295e+01,6.0680478415e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951361974e-04,2.0865543707e+01,4.5060143063e+01,1.9522225256e+01,9.2582886049e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6291057382e-02,1.5391543412e-03,1.6472894433e-02,3,14,17,45,15,5.9198456629e+01,17,3,21,202,11,2.3959421940e+02,
5.0000000000e-02,-9.6206887575e-02,-5.1305196975e-02,4.2498494346e-02,-8.5402852708e-02,5.4088202824e-02,1.4309473358e-01,5.4893580474e-01,5.4120285554e-02,2.0233985789e+00,2.2335349183e+00,2.3791917783e+00,2.1772380668e+00,-4.6489125379e+00,1.3045385871e-01,2.0989011659e+00,9.8036046864e-01,-2.8701024676e-02,1.4196653192e-01,5.8220309297e-01,5.4110522194e-02,7.5684689114e+02,1.6872278776e+03,1.2303293365e+04,1.1665581686e+03,3.7303063314e+04,7.4267554280e+04,7.1641811456e+05,4.4089187567e+04,1.0037743595e+02,1.4714361158e+02,2.5673319579e+03,1.9388512817e+01,8.1658310632e+01,1.5537151645e+01,1.9256626497e+01,1.4714361141e+02,-6.8049152074e-04,7.0281375857e+01,6.0284839369e+01,3.2093253935e+01,7.9174383626e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852197534e-04,2.0843247330e+01,4.4020684768e+01,1.9533481683e+01,7.7850644803e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6361771059e-02,1.5401663089e-03,1.6457124060e-02,3,15,18,48,16,6.0533197437e+01,17,3,21,202,11,2.3959421940e+02,
5.5000000000e-02,-9.6163574728e-02,-4.3674301411e-02,4.9530039952e-02,-8.5404527746e-02,5.4037139362e-02,1.6566897258e-01,5.4738856210e-01,5.4079461497e-02,2.0266703619e+00,2.2338750621e+00,2.3819348855e+00,2.1826816345e+00,-5.0051081507e+00,3.7318138524e-02,2.4572954908e+00,1.2116524411e+00,-2.0946132329e-02,1.6431018013e-01,5.8420359416e-01,5.4075381922e-02,7.4369124556e+02,1.9095628038e+03,1.4028118237e+04,1.1757987659e+03,3.6617771614e+04,8.8334870137e+04,8.6883816999e+05,4.3759684956e+04,1.0037218990e+02,1.4715745173e+02,2.6155540586e+03,1.9419408856e+01,8.1680536861e+01,-2.8788672236e-06,1.9618322997e+01,1.4715745173e+02,-6.7233021719e-04,7.0030923959e+01,5.9891858131e+01,3.2091658851e+01,7.9346467214e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758362703e-04,2.0821470807e+01,4.2981438067e+01,1.9544837997e+01,6.5543483525e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6451959787e-02,1.5368116120e-03,1.6432425847e-02,3,16,21,53,17,6.3765149900e+01,17,3,21,202,11,2.3959421940e+02,
6.0000000000e-02,-9.6215186457e-02,-3.5527237111e-02,4.6685042428e-02,-8.5402256188e-02,5.4005576630e-02,1.9178825780e-01,5.5007722729e-01,5.4039816571e-02,2.0305280557e+00,2.2339839015e+00,2.3854045418e+00,2.1896259059e+00,-5.3345807058e+00,1.0729073382e-02,2.8163583315e+00,1.5464575421e+00,-7.4834214661e-03,1.9018062515e-01,5.9409736688e-01,5.4007838589e-02,6.1268488461e+02,2.2089464415e+03,1.5728382904e+04,1.1895488001e+03,3.3112551863e+04,1.0711116559e+05,1.0204334934e+06,4.3211221203e+04,1.0034629977e+02,1.4715745503e+02,2.6898783068e+03,1.9416175383e+01,8.1711111797e+01,-1.0347607377e-05,2.0175802244e+01,1.4715745503e+02,-6.6158045776e-04,6.9782104558e+01,5.9501522529e+01,3.2090015445e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670206605e-04,2.0800213135e+01,4.1946300475e+01,1.9556213046e+01,5.6614833015e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6582165726e-02,1.5298502861e-03,1.6418677929e-02,3,17,23,57,19,6.4467396185e+01,17,3,21,202,11,2.3959421940e+02,
6.5000000000e-02,-9.7704853380e-02,-2.7407624941e-02,4.5499733541e-02,-8.5409912589e-02,5.3965666603e-02,2.2112260093e-01,5.4779891008e-01,5.4001287791e-02,2.0354070396e+00,2.2339828551e+00,2.3894287750e+00,2.1985341850e+00,-5.5677666870e+00,-9.7417257631e-03,3.3081426377e+00,1.9878257021e+00,-1.8595560517e-02,2.1924560185e-01,5.8865618200e-01,5.3936269412e-02,6.6039954750e+02,2.6044338469e+03,1.7446407839e+04,1.2071846209e+03,3.6541020602e+04,1.3162319265e+05,1.1691241367e+06,4.2459609104e+04,1.0030667665e+02,1.4715745823e+02,2.7927179279e+03,1.9376007043e+01,8.1738383953e+01,-2.1165906313e-05,2.0947164969e+01,1.4715745823e+02,-6.4800077287e-04,6.9534906664e+01,5.9113819992e+01,3.2088321182e+01,7.9791201176e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588009743e-04,2.0779471433e+01,4.0918963266e+01,1.9567472040e+01,5.3170875659e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6761806739e-02,1.5208232806e-03,1.6414857560e-02,3,18,25,62,20,6.6945996852e+01,17,3,21,202,11,2.3959421940e+02,
7.0000000000e-02,-9.6382500230e-02,-1.9669970074e-02,4.7525588305e-02,-8.5375214797e-02,5.3930131446e-02,2.5259537484e-01,5.4826693952e-01,5.3964031356e-02,2.0417777558e+00,2.2338507854e+00,2.3937607341e+00,2.2098640460e+00,-5.6619523880e+00,-4.2723382001e-02,3.7227486552e+00,2.5019586555e+00,-2.7359244863e-02,2.5047376619e-01,6.0048174129e-01,5.3971409866e-02,7.1716301571e+02,3.1178850598e+03,1.9408519347e+04,1.2276460262e+03,3.5546029839e+04,1.6302465455e+05,1.3142576570e+06,4.1545387122e+04,1.0024980432e+02,1.4715746128e+02,2.9300054696e+03,1.9300264489e+01,8.1765441372e+01,-3.5904040125e-05,2.1976909060e+01,1.4715746128e+02,-6.3099776064e-04,6.9289319345e+01,5.8728737540e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0511988077e-04,2.0759240915e+01,3.9903470478e+01,1.9578424970e+01,5.6625628801e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6993137570e-02,1.5095325885e-03,1.6420010289e-02,3,20,27,67,22,6.8953940550e+01,17,3,21,202,11,2.3959421940e+02,
7.5000000000e-02,-9.5968123533e-02,-1.2827970303e-02,4.8448824360e-02,-8.5226667953e-02,5.3892057488e-02,2.8443042611e-01,5.4860356010e-01,5.3927552430e-02,2.0284453482e+00,2.2335039197e+00,2.4001023462e+00,2.2238525162e+00,-5.6302215695e+00,-9.4077327454e-02,4.1877838249e+00,3.0370940422e+00,-3.5214120865e-02,2.8221156649e-01,5.9216502992e-01,5.1125286292e-02,6.9525238672e+02,3.7748702436e+03,2.1616064717e+04,1.2488892502e+03,3.4577475528e+04,2.0254796999e+05,1.4556364275e+06,4.0568517806e+04,1.0017167351e+02,1.4715746415e+02,3.1085691885e+03,1.9190912805e+01,8.1795940179e+01,-5.5218121759e-05,2.3316250795e+01,1.4715746415e+02,-6.0988844889e-04,6.9045331724e+01,5.8346261789e+01,3.2084771514e+01,8.0344993698e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0442297444e-04,2.0739514634e+01,3.8904492298e+01,1.9588847671e+01,6.7802878911e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7279656475e-02,1.4951339367e-03,1.6435248426e-02,3,20,29,69,23,7.1185720737e+01,17,3,21,202,11,2.3959421940e+02,
8.0000000000e-02,-9.4903824229e-02,-6.7389946888e-03,4.3089652217e-02,-8.1841712581e-02,5.3857344609e-02,3.1451736221e-01,5.4907762137e-01,5.3892513069e-02,2.0041900969e+00,2.2328438129e+00,2.4069929922e+00,2.2403793427e+00,-5.5100590602e+00,-1.6630187744e-01,4.5028260139e+00,3.5095440111e+00,-1.4129948953e-02,3.1230706453e-01,5.8566143239e-01,5.4029735634e-02,8.3358458325e+02,4.6025646345e+03,2.4149066896e+04,1.2666909011e+03,3.3987604711e+04,2.5140455286e+05,1.5962800839e+06,3.9601678617e+04,1.0006869166e+02,1.4715746679e+02,3.3357701045e+03,1.9050423906e+01,8.1833840197e+01,-7.9811163577e-05,2.5020402518e+01,1.4715746679e+02,-5.8393658980e-04,6.8802932985e+01,5.7966378970e+01,3.2082912560e+01,8.0654137172e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0379038047e-04,2.0720283160e+01,3.7927354676e+01,1.9598498548e+01,8.7066268137e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7619011463e-02,1.4771089541e-03,1.6465828190e-02,3,21,30,72,24,7.3763297146e+01,17,3,21,202,11,2.3959421940e+02,
8.5000000000e-02,-9.5542580846e-02,-1.2505634145e-03,4.2655676767e-02,-4.6294133746e-02,5.3825013817e-02,3.4144748589e-01,5.4763603603e-01,5.3898908057e-02,1.9809513253e+00,2.2317667188e+00,2.4134038795e+00,2.2588962612e+00,-5.3228670213e+00,-2.5816261198e-01,4.8207792137e+00,3.8310544040e+00,-1.8717331444e-02,3.3933233319e-01,5.8656927217e-01,4.2489853137e-02,9.1981916618e+02,5.6300676363e+03,2.7343171210e+04,1.2833760473e+03,3.3433622970e+04,3.1074136044e+05,1.7350688105e+06,3.8958471607e+04,9.9935903423e+01,1.4715746915e+02,3.6201382431e+03,1.8881688405e+01,8.1883198365e+01,-1.1049758171e-04,2.7153344858e+01,1.4715746915e+02,-5.5228903561e-04,6.8562112371e+01,5.7589074952e+01,3.2080995647e+01,8.0977833846e+01,6.1358461123e+00,5.3676310663e+01,7.3717068088e+01,5.5668692849e+00,1.2548116921e+02,-2.0199670067e-04,2.0701534271e+01,3.6977928462e+01,1.9607131684e+01,1.1441895930e+01,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7997069067e-02,1.4551120086e-03,1.6517126411e-02,3,21,30,72,24,7.2857012529e+01,17,3,21,202,11,2.3959421940e+02,
9.0000000000e-02,-9.6853423882e-02,3.6308558249e-03,4.4932874408e-02,2.7497919439e-02,5.3783353834e-02,3.6454505783e-01,5.4757080093e-01,7.8899650647e-02,1.9588629691e+00,2.2301886424e+00,2.4192151196e+00,2.2783186439e+00,-5.1541790162e+00,-3.6435765127e-01,4.8422120122e+00,3.8760781652e+00,-2.8515902918e-02,3.6261840241e-01,5.8086545259e-01,5.8288474479e-02,9.1968570731e+02,6.8876353005e+03,3.0896982818e+04,1.2911589863e+03,3.3115985577e+04,3.8154235123e+05,1.8734563400e+06,3.8510971494e+04,9.9767855726e+01,1.4715747116e+02,3.9705872556e+03,1.8687936187e+01,8.1948006709e+01,-1.4812565960e-04,2.9781935881e+01,1.4715747116e+02,-5.1405427683e-04,6.8322859190e+01,5.7214334992e+01,3.2079020693e+01,8.1286353487e+01,6.0389871519e+00,5.3821199182e+01,2.1963655855e+01,5.8586477832e+00,1.2574188009e+02,-1.9786291088e-04,2.0683252722e+01,3.6062445621e+01,1.9614507109e+01,1.4958109804e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8387802142e-02,1.4290298970e-03,1.6593247208e-02,3,23,33,79,26,7.5993570114e+01,17,3,21,202,11,2.3959421940e+02,
9.5000000000e-02,-9.4522971385e-02,7.8821680179e-03,4.9038723482e-02,2.2393661114e-02,5.3751023854e-02,3.8373247966e-01,5.4982719129e-01,2.1700374942e-01,1.9380891272e+00,2.2280539174e+00,2.4250833593e+00,2.2969119580e+00,-4.9710118481e+00,-4.7887520290e-01,4.7098162425e+00,3.5283091345e+00,-1.6916627984e-02,3.8202743184e-01,5.8326144240e-01,1.9417586076e-01,1.0623244468e+03,8.4068903983e+03,3.4908018368e+04,1.3173674719e+03,3.2542655270e+04,4.6459214778e+05,2.0171285340e+06,3.9596919166e+04,9.9559801579e+01,1.4715747275e+02,4.3955408012e+03,1.8472665240e+01,8.2032065154e+01,-1.9349111801e-04,3.2969358404e+01,1.4715747275e+02,-4.6838980435e-04,6.8085162820e+01,5.6842142371e+01,3.2076990644e+01,8.1548652704e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333507e-06,6.3223755421e+00,1.2576675748e+02,-1.9144264068e-04,2.0665420108e+01,3.5187285555e+01,1.9620398833e+01,1.9205089669e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8762087413e-02,1.3991663162e-03,1.6698064083e-02,3,22,33,78,26,7.5824972701e+01,17,3,21,202,11,2.3959421940e+02,
1.0000000000e-01,-9.7894912615e-02,1.1568220925e-02,4.3416983839e-02,2.2666328078e-02,5.3728573786e-02,3.9927914485e-01,5.4566923844e-01,3.5112728547e-01,1.9190019309e+00,2.2253413954e+00,2.4291814677e+00,2.3127240746e+00,-4.7200921466e+00,-5.9399771650e-01,4.9670900978e+00,2.8168332368e+00,-2.4640729050e-02,3.9781802130e-01,5.9794006765e-01,3.3143586599e-01,1.0730537543e+03,1.0219790035e+04,3.9465418334e+04,1.5176102454e+03,3.2200739939e+04,5.6045756422e+05,2.2057873801e+06,4.8126641608e+04,9.9306850673e+01,1.4715747383e+02,4.9030822380e+03,1.8239578349e+01,8.2138881985e+01,-2.4735292204e-04,3.6776242766e+01,1.4715747383e+02,-4.1448714067e-04,6.7849012715e+01,5.6472477952e+01,3.2074907766e+01,8.1826181684e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916018e-05,6.9657389950e+00,1.2576675838e+02,-1.8263312532e-04,2.0648014840e+01,3.4358758282e+01,1.9624601084e+01,2.4115346898e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.9078893852e-02,1.3661077057e-03,1.6835454928e-02,3,24,34,82,27,7.8313297797e+01,17,3,21,202,11,2.3959421940e+02,
1.0500000000e-01,-9.8435974391e-02,1.4930625032e-02,4.7021211995e-02,2.3405153680e-02,5.3698362750e-02,4.1158398411e-01,5.4739320924e-01,4.6578986189e-01,1.9017639744e+00,2.2220720931e+00,2.4313268908e+00,2.3242956177e+00,-4.5044279621e+00,-7.0086853991e-01,5.0578309978e+00,1.8826718888e+00,-1.4071740675e-02,4.1034139357e-01,5.8842080568e-01,4.5499271821e-01,1.0960947877e+03,1.2356675375e+04,4.4633349733e+04,2.0944934835e+03,3.2162444928e+04,6.6946605399e+05,2.4003799634e+06,7.1981677956e+04,9.9004326321e+01,1.4715747433e+02,5.5003297851e+03,1.7992527241e+01,8.2271596525e+01,-3.1037153953e-04,4.1255980147e+01,1.4715747433e+02,-3.5163432426e-04,6.7614398409e+01,5.6105324245e+01,3.2072769502e+01,8.2144549710e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806769e-05,7.7860996393e+00,1.2576675916e+02,-1.7146921332e-04,2.0631012232e+01,3.3582900374e+01,1.9626933088e+01,2.9608035334e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9319408316e-02,1.3305807210e-03,1.7008874790e-02,3,23,34,80,26,7.7542026715e+01,17,3,21,202,11,2.3959421940e+02,
1.1000000000e-01,-9.6042986643e-02,1.7854325039e-02,4.0923078106e-02,2.4152018526e-02,5.3666309979e-02,4.2113171877e-01,5.4603018821e-01,5.3391155995e-01,1.8844677673e+00,2.2183121979e+00,2.4357825635e+00,2.3309973214e+00,-4.3158604053e+00,-7.9075790952e-01,4.9379892085e+00,9.0512842810e-01,-1.4006654383e-02,4.2007424008e-01,5.9050099087e-01,5.3367800715e-01,1.1165346826e+03,1.4843406293e+04,5.0441404066e+04,3.2839342008e+03,3.2451837395e+04,7.9167329194e+05,2.6012321368e+06,1.2198927708e+05,9.8648449683e+01,1.4715747415e+02,6.1927818416e+03,1.7735463588e+01,8.2432919881e+01,-3.8304412478e-04,4.6449812046e+01,1.4715747415e+02,-2.7928137895e-04,6.7381309510e+01,5.5740666622e+01,3.2070572808e+01,8.2499083165e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770337e-05,8.7783996785e+00,1.2576675982e+02,-1.5801796909e-04,2.0614384671e+01,3.2865292473e+01,1.9627242661e+01,3.5592183581e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9479978658e-02,1.2933766830e-03,1.7220097089e-02,3,24,31,80,26,7.8356397297e+01,17,3,21,202,11,2.3959421940e+02,
1.1500000000e-01,-9.6967201517e-02,2.0055488516e-02,4.2476677984e-02,2.4841304101e-02,5.3630390585e-02,4.2825784780e-01,5.4530983823e-01,5.3372330841e-01,1.8686180275e+00,2.2141640132e+00,2.4425588496e+00,2.3331633782e+00,-4.1171998537e+00,-8.5763863071e-01,4.6899927958e+00,8.4505866615e-02,-3.1606116686e-02,4.2739803747e-01,5.7995757515e-01,5.3609426289e-01,1.1378111420e+03,1.7699541471e+04,5.6886624298e+04,5.3133177376e+03,3.3056405824e+04,9.2686773445e+05,2.8080044645e+06,2.1091431059e+05,9.8236922725e+01,1.4715747319e+02,6.9839780888e+03,1.7472396154e+01,8.2625090522e+01,-4.6567119953e-04,5.2384288330e+01,1.4715747319e+02,-1.9707420872e-04,6.7149735681e+01,5.5378491829e+01,3.2068315103e+01,8.2883669641e+01,5.5056805905e+00,5.5846397623e+01,-5.9291124202e-05,9.9365212509e+00,1.2576676033e+02,-1.4236055526e-04,2.0598101888e+01,3.2210902581e+01,1.9625408822e+01,4.1969361589e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9567369513e-02,1.2552595471e-03,1.7468272040e-02,3,24,33,81,27,7.9617306140e+01,17,3,21,202,11,2.3959421940e+02,
1.2000000000e-01,-9.5391300477e-02,2.1832414684e-02,4.5778487798e-02,2.5150399857e-02,5.3613308746e-02,4.3298280105e-01,5.4712485918e-01,5.2101799593e-01,1.8544812440e+00,2.2097523823e+00,2.4515201577e+00,2.3320825350e+00,-3.8849928134e+00,-8.9854885931e-01,4.3706717033e+00,-4.0935254276e-01,-2.2172270838e-02,4.3232301561e-01,5.8423597866e-01,5.2299029601e-01,1.0768791959e+03,2.0936879312e+04,6.3940441348e+04,8.1171526854e+03,3.2739792849e+04,1.0745855771e+06,3.0198716916e+06,3.3958391356e+05,9.7769757135e+01,1.4715747135e+02,7.8748653156e+03,1.7207353155e+01,8.2849842141e+01,-5.5829373679e-04,5.9066510521e+01,1.4715747135e+02,-1.0491805003e-04,6.6919666644e+01,5.5018786986e+01,3.2065994336e+01,8.3291679634e+01,5.3708357214e+00,5.6261726095e+01,-7.8644728618e-05,1.1253324147e+01,1.2576676066e+02,-1.2459173476e-04,2.0582131291e+01,3.1623956433e+01,1.9621343588e+01,4.8635897495e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9590941521e-02,1.2168683380e-03,1.7749740733e-02,3,24,34,82,27,8.0481661148e+01,17,3,21,202,11,2.3959421940e+02,
1.2500000000e-01,-9.4981072438e-02,2.2798144461e-02,4.8964380659e-02,2.5219698108e-02,5.3555340743e-02,4.3533098175e-01,5.4481682730e-01,5.0844297472e-01,1.8420791276e+00,2.2052062940e+00,2.4584778399e+00,2.3292857946e+00,-3.7333334315e+00,-9.1457261214e-01,4.0308194166e+00,-6.5951078266e-01,-2.1072753269e-02,4.3493541343e-01,5.8177048454e-01,5.1031756685e-01,1.1253364596e+03,2.4556126082e+04,7.1553884228e+04,1.1536214770e+04,3.4320278857e+04,1.2340914507e+06,3.2356820713e+06,5.0068510310e+05,9.7249810645e+01,1.4715746854e+02,8.8628491446e+03,1.6944348787e+01,8.3108381751e+01,-6.6059877937e-04,6.6477019131e+01,1.4715746854e+02,-3.0803047032e-06,6.6691092172e+01,5.4661539032e+01,3.2063609021e+01,8.3716066092e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0481929049e-04,2.0566438362e+01,3.1107834423e+01,1.9614993098e+01,5.5484735058e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9558543803e-02,1.1786384676e-03,1.8058711229e-02,3,23,34,80,26,8.0749264576e+01,17,3,21,202,11,2.3959421940e+02,
1.3000000000e-01,-9.5346222227e-02,2.3170601852e-02,3.9631202789e-02,2.5160052969e-02,5.3562785601e-02,4.3502884157e-01,5.4512916655e-01,4.9624376811e-01,1.8301332887e+00,2.1980710846e+00,2.4582771968e+00,2.3226883589e+00,-4.0918803780e+00,-1.8175722170e+00,2.0297706685e+00,-1.7935117820e+00,-3.4387641101e-02,4.3495744674e-01,5.7820757916e-01,4.9806066278e-01,1.1103707352e+03,2.7022087853e+04,7.5381958546e+04,1.4545959821e+04,3.4722776542e+04,1.3781572546e+06,3.3813824411e+06,6.7500891599e+05,9.7071903992e+01,1.4603478581e+02,9.3003256494e+03,1.6687352730e+01,8.3401376258e+01,-7.0777286070e-04,6.9758371832e+01,1.4603478581e+02,3.1237144336e+02,6.7399311286e+01,5.4584791939e+01,3.2061163405e+01,8.4149458428e+01,5.0897912025e+00,5.7098688397e+01,-1.2340481009e-04,1.4329571500e+01,1.2576676073e+02,-8.3163367537e-05,2.0550987097e+01,3.0664993568e+01,1.9606338168e+01,6.2407005059e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9398663123e-02,1.1363635210e-03,1.8262608536e-02,3,22,34,78,26,8.1400428866e+01,17,3,21,202,11,2.3959421940e+02,
1.3500000000e-01,-9.4279236953e-02,2.3389505618e-02,3.7527047138e-02,2.5028645237e-02,5.3532208434e-02,4.3201503765e-01,5.4362134031e-01,4.8443924760e-01,1.8175785110e+00,2.1879007994e+00,2.4532862654e+00,2.3122682528e+00,-4.3341929505e+00,-2.1717656698e+00,1.1350752725e+00,-2.2667785297e+00,-1.1244012725e-02,4.3223387713e-01,5.7303521872e-01,4.8619938090e-01,9.9461512009e+02,2.8519194107e+04,7.6560896225e+04,1.7070506935e+04,3.5060724384e+04,1.5052818498e+06,3.4742887828e+06,8.5304789391e+05,9.6901619950e+01,1.4420353682e+02,9.5321192670e+03,1.6440261519e+01,8.3728946530e+01,-7.3424655266e-04,7.1496971745e+01,1.4420353682e+02,3.7119606223e+02,6.8696717685e+01,5.5370718373e+01,3.2058707255e+01,8.4584351060e+01,4.9484326157e+00,5.7520415800e+01,-1.4849386258e-04,1.6070049846e+01,1.2576676042e+02,-5.9755749012e-05,2.0535740483e+01,3.0296912404e+01,1.9595394363e+01,6.9293372718e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.9133691361e-02,1.0794673933e-03,1.8381546776e-02,3,22,33,77,25,8.1431129217e+01,17,3,21,202,11,2.3959421940e+02,
1.4000000000e-01,-9.3121666347e-02,2.3390713175e-02,3.6687587787e-02,2.4855851645e-02,5.3511022774e-02,4.2679912158e-01,5.4344471962e-01,4.7303064450e-01,1.8051348937e+00,2.1763889527e+00,2.4462460084e+00,2.3001129565e+00,-4.6548679336e+00,-2.4012466687e+00,7.3308142527e-01,-2.5514182111e+00,-2.9848423349e-02,4.2724659743e-01,5.9081704269e-01,4.7473358498e-01,9.2070555150e+02,3.0061394007e+04,7.7527119727e+04,1.9674879605e+04,3.5553580916e+04,1.6317581035e+06,3.5661953402e+06,1.0386882174e+06,9.6705361096e+01,1.4214007982e+02,9.7684925112e+03,1.6206870619e+01,8.4090668108e+01,-7.6099555269e-04,7.3269921777e+01,1.4214007982e+02,4.0941835215e+02,7.0182996136e+01,5.6835740186e+01,3.2056307728e+01,8.5013203093e+01,4.8098227895e+00,5.7944307334e+01,-1.7515769010e-04,1.7931394229e+01,1.2576675986e+02,-3.4739121530e-05,2.0520660995e+01,3.0004056533e+01,1.9582211663e+01,7.6035213991e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8828526760e-02,1.0143710594e-03,1.8486457765e-02,3,22,33,77,25,8.0908555875e+01,17,3,21,202,11,2.3959421940e+02,
1.4500000000e-01,-9.1111920392e-02,2.3224098765e-02,3.9393245308e-02,2.4656961351e-02,5.3500264059e-02,4.1995085443e-01,5.4135745902e-01,4.6201059385e-01,1.7928877139e+00,2.1638661744e+00,2.4373457200e+00,2.2867742927e+00,-4.9529003798e+00,-2.5822906529e+00,2.7582991516e-01,-2.7514626377e+00,4.6584267560e-03,4.2055328293e-01,5.7606231903e-01,4.6365826602e-01,1.0322634155e+03,3.1637801247e+04,7.8424749664e+04,2.2310158489e+04,4.0717026653e+04,1.7567971557e+06,3.6670370555e+06,1.2277393153e+06,9.6490652239e+01,1.3990023613e+02,1.0014606328e+04,1.5990845967e+01,8.4485576995e+01,-7.8848708150e-04,7.5115932314e+01,1.3990023613e+02,4.3872336545e+02,7.1809216211e+01,5.8773388479e+01,3.2054013867e+01,8.5428397004e+01,4.6764520383e+00,5.8370315681e+01,-2.0321009030e-04,1.9902128823e+01,1.2576675903e+02,-8.2677991429e-06,2.0505711103e+01,2.9785862569e+01,1.9566873775e+01,8.2525669155e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8487341705e-02,9.4453427624e-04,1.8570538562e-02,3,22,33,77,25,8.2197591896e+01,17,3,21,202,11,2.3959421940e+02,
1.5000000000e-01,1.7687494453e-02,2.2970165991e-02,3.2509486128e-02,2.4438756541e-02,5.5942089237e-02,4.1208616422e-01,5.3943414472e-01,4.5136682237e-01,1.7805338347e+00,2.1505577590e+00,2.4269547542e+00,2.2726189515e+00,-5.1410775584e+00,-2.7206695115e+00,-3.1147822607e-01,-2.8884375978e+00,1.8967350196e-02,4.1275577555e-01,5.7047918590e-01,4.5296165136e-01,9.7063713406e+02,3.3208925515e+04,7.9469815402e+04,2.4924993755e+04,4.2601308074e+04,1.8788316314e+06,3.7598492613e+06,1.4159209521e+06,9.6264311252e+01,1.3753001405e+02,1.0266065468e+04,1.5795694155e+01,8.4912180668e+01,-8.1623486236e-04,7.7002036180e+01,1.3753001405e+02,4.6005309125e+02,7.3535345278e+01,6.1045039288e+01,3.2051860942e+01,8.5822332825e+01,4.5507791595e+00,5.8798355426e+01,-2.3170658849e-04,2.1913871066e+01,1.2548581077e+02,1.8382520185e+02,2.0518946178e+01,2.9686491994e+01,1.9549498574e+01,8.8660616959e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.8125273214e-02,8.7051159866e-04,1.8630124376e-02,3,23,35,81,27,8.4305456530e+01,17,3,21,202,11,2.3959421940e+02,
1.5500000000e-01,1.7076539432e-02,2.2682008224e-02,2.5315243924e-02,2.4203455957e-02,1.7960998684e-01,4.0375386056e-01,5.4739009845e-01,4.4108440474e-01,1.7683693118e+00,2.1366605715e+00,2.4153826997e+00,2.2579030953e+00,-5.2568070127e+00,-2.8225447381e+00,-8.1229506961e-01,-2.9826083643e+00,1.5437797209e-01,4.0444785363e-01,5.6371786570e-01,4.4262896829e-01,1.0348069703e+03,3.4747365114e+04,8.0496986239e+04,2.7482094781e+04,4.7017325844e+04,1.9963948031e+06,3.8448591243e+06,1.5999358338e+06,9.6032042204e+01,1.3506610208e+02,1.0520474204e+04,1.5624730579e+01,8.5368474090e+01,-8.4395512052e-04,7.8910263904e+01,1.3506610208e+02,4.7524742938e+02,7.5329614245e+01,6.3551850641e+01,3.2049874913e+01,8.6187548503e+01,4.4351977793e+00,5.9228303401e+01,-2.5763106931e-04,2.3742787253e+01,1.2403861082e+02,4.1037014028e+02,2.0648723101e+01,3.0357662188e+01,1.9530319838e+01,9.4339824592e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7751132761e-02,7.9297388960e-04,1.8666165348e-02,3,23,35,81,27,8.5629982060e+01,17,3,21,202,11,2.3959421940e+02,
1.6000000000e-01,1.6433285195e-02,2.2362941583e-02,2.5315688055e-02,2.3951057676e-02,3.0437576386e-01,3.9525581321e-01,5.4085407564e-01,4.3114719461e-01,1.7566457849e+00,2.1223400618e+00,2.4028774091e+00,2.2428045857e+00,-5.4340180473e+00,-2.8938408036e+00,-8.2623043570e-01,-3.0459947507e+00,2.8826212119e-01,3.9595233929e-01,5.5936980930e-01,4.3264409697e-01,1.0293384043e+03,3.6231630674e+04,8.1496489356e+04,2.9953129647e+04,4.9077710525e+04,2.1081878134e+06,3.9312564980e+06,1.7772872946e+06,9.5797729501e+01,1.3253752957e+02,1.0775586408e+04,1.5481045649e+01,8.5851963917e+01,-8.7138204041e-04,8.0823768079e+01,1.3253752958e+02,4.8539710788e+02,7.7166995058e+01,6.6221563389e+01,3.2048075186e+01,8.6516834722e+01,4.3320028822e+00,5.9659999642e+01,-2.8025416289e-04,2.5336465195e+01,1.2155966472e+02,5.9188679281e+02,2.0881013017e+01,3.2580257369e+01,1.9509854843e+01,9.9469308083e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.7371667797e-02,7.1248234434e-04,1.8677378195e-02,3,23,35,82,27,8.4837499863e+01,17,3,21,202,11,2.3959421940e+02,
1.6500000000e-01,1.5755181311e-02,2.2014933586e-02,2.5323017524e-02,2.3680664131e-02,2.9835242569e-01,3.8679352219e-01,5.3707219448e-01,4.2153873002e-01,1.7454188231e+00,2.1077361299e+00,2.3896375664e+00,2.2274556897e+00,-5.6744935136e+00,-2.9393555182e+00,-8.2826746185e-01,-3.0862321474e+00,2.9780787249e-01,3.8747470053e-01,5.4560518856e-01,4.2299052249e-01,1.1804118273e+03,3.7646552784e+04,8.2455238329e+04,3.2321150943e+04,6.1422967082e+04,2.2131079615e+06,4.0235563945e+06,1.9462268678e+06,9.5564472348e+01,1.2996891174e+02,1.1029308547e+04,1.5367469735e+01,8.6359705691e+01,-8.9826853328e-04,8.2726845888e+01,1.2996891174e+02,4.9121962529e+02,7.9026403557e+01,6.8999551209e+01,3.2046476442e+01,8.6803344856e+01,4.2433579472e+00,6.0093248909e+01,-2.9926064771e-04,2.6673424866e+01,1.1827441192e+02,7.2862929663e+02,2.1192398319e+01,3.6722654225e+01,1.9488833655e+01,1.0396375607e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6992809427e-02,6.2959047097e-04,1.8663432322e-02,3,24,35,83,27,8.7013495065e+01,17,3,21,202,11,2.3959421940e+02,
1.7000000000e-01,1.5039182511e-02,2.1639917233e-02,2.5310325198e-02,2.3391172072e-02,2.9247710228e-01,3.7850679839e-01,5.3522103309e-01,4.1224279332e-01,1.7347318667e+00,2.0929636647e+00,2.3758272917e+00,2.2119561377e+00,-5.8168657037e+00,-2.9640771118e+00,-7.9828305122e-01,-3.1086131348e+00,2.9194297244e-01,3.7917009185e-01,5.3878392561e-01,4.1365192588e-01,1.6487230533e+03,3.8981744298e+04,8.3361229515e+04,3.4575215331e+04,9.0902882106e+04,2.3103201886e+06,4.1316462794e+06,2.1055531820e+06,9.5334324312e+01,1.2738118704e+02,1.1279952374e+04,1.5286536111e+01,8.6888350041e+01,-9.2441199967e-04,8.4606834387e+01,1.2738118704e+02,4.9340205771e+02,8.0890023655e+01,7.1842921242e+01,3.2045089838e+01,8.7040699826e+01,4.1712631245e+00,6.0527822736e+01,-3.1454258130e-04,2.7747570100e+01,1.1440243536e+02,8.2284310137e+02,2.1559937244e+01,4.2841892593e+01,1.9468080279e+01,1.0774756401e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6619008324e-02,5.4484334980e-04,1.8624506558e-02,3,24,35,83,27,8.8063830987e+01,17,3,21,202,11,2.3959421940e+02,
1.7500000000e-01,1.4281843173e-02,2.1239201277e-02,2.5334758040e-02,2.3081591807e-02,2.8674377988e-01,3.7045096962e-01,5.3244908259e-01,4.0324374300e-01,1.7246203648e+00,2.0781147501e+00,2.3615776069e+00,2.1963828478e+00,-5.8934986312e+00,-2.9722605231e+00,-7.6303397848e-01,-3.1178020090e+00,2.8621927854e-01,3.7109620800e-01,5.3599102952e-01,4.0461253687e-01,2.4993502497e+03,4.0230475822e+04,8.4207428420e+04,3.6707959090e+04,1.4387325706e+05,2.3992412715e+06,4.2380316592e+06,2.2544736418e+06,9.5108734351e+01,1.2479214581e+02,1.1526003265e+04,1.5240441266e+01,8.7434191819e+01,-9.4963169281e-04,8.6452372942e+01,1.2479214581e+02,4.9243372743e+02,8.2742824757e+01,7.4717189391e+01,3.2043923797e+01,8.7223087291e+01,4.1175249005e+00,6.0963461998e+01,-3.2618114028e-04,2.8566796160e+01,1.1014818809e+02,8.7843473235e+02,2.1962224714e+01,5.0778615178e+01,1.9448426147e+01,1.1075500042e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.6253844695e-02,4.5876981862e-04,1.8560566523e-02,3,25,35,85,28,8.9331457686e+01,17,3,21,202,11,2.3959421940e+02,
1.8000000000e-01,1.3478962979e-02,2.0813370218e-02,2.5324191040e-02,2.2751136694e-02,2.8114653489e-01,3.6263130628e-01,5.2023800583e-01,3.9452669581e-01,1.7151142994e+00,2.0632616231e+00,2.3470197780e+00,2.1807930301e+00,-5.9920670397e+00,-2.9675542063e+00,-7.2427895934e-01,-3.1166995826e+00,2.8063085839e-01,3.6325925879e-01,5.2352739845e-01,3.9585733017e-01,3.6849445617e+03,4.1389761063e+04,8.4987673250e+04,3.8712062580e+04,2.2136728265e+05,2.4796097418e+06,4.3426402226e+06,2.3924526452e+06,9.4888528903e+01,1.2221682769e+02,1.1766336089e+04,1.5231002997e+01,8.7993219156e+01,-9.7379086402e-04,8.8255022347e+01,1.2221682769e+02,4.8887031533e+02,8.4572200013e+01,7.7594077822e+01,3.2042984575e+01,8.7345354340e+01,4.0837277018e+00,6.1399879954e+01,-3.3441301225e-04,2.9150440531e+01,1.0569366317e+02,9.0052181489e+02,2.2380215473e+01,6.0234454846e+01,1.9430650719e+01,1.1293004723e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5900072681e-02,3.7188543743e-04,1.8471761913e-02,3,25,35,85,28,8.9101977233e+01,17,3,21,202,11,2.3959421940e+02,
1.8500000000e-01,1.2625809656e-02,2.0362318620e-02,2.5336868735e-02,2.2399239742e-02,2.7567945438e-01,3.5503836901e-01,5.0772378753e-01,3.8607761263e-01,1.7062385790e+00,2.0484614930e+00,2.3322729683e+00,2.1652326556e+00,-6.0344498855e+00,-2.9524472777e+00,-6.8277267000e-01,-3.1070712771e+00,2.7517178309e-01,3.5564975947e-01,5.1094655699e-01,3.8737212050e-01,5.0946584793e+03,4.2458225643e+04,8.5697762081e+04,4.0584525243e+04,3.1934634386e+05,2.5513493673e+06,4.4399686825e+06,2.5192319863e+06,9.4674291942e+01,1.1966788879e+02,1.1999897914e+04,1.5259617377e+01,8.8561161624e+01,-9.9676560710e-04,9.0006884944e+01,1.1966788879e+02,4.8306046928e+02,8.6367636887e+01,8.0450327869e+01,3.2042276669e+01,8.7403092619e+01,4.0712078870e+00,6.1836765744e+01,-3.3958741208e-04,2.9526032866e+01,1.0119346826e+02,8.9492666772e+02,2.2797771534e+01,7.0834303563e+01,1.9415444162e+01,1.1422623904e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5559884810e-02,2.8469706353e-04,1.8358928251e-02,3,25,34,84,28,8.9510730049e+01,17,3,21,202,11,2.3959421940e+02,
1.9000000000e-01,1.1716797951e-02,1.9885394519e-02,2.5286776023e-02,2.2025469909e-02,2.7033655790e-01,3.4766201626e-01,4.9556895006e-01,3.7788332331e-01,1.6980118037e+00,2.0337613608e+00,2.3177169766e+00,2.1497397031e+00,-6.0367588472e+00,-2.9286682172e+00,-6.3882618122e-01,-3.0906907212e+00,2.6983604497e-01,3.4825754806e-01,4.9871658373e-01,3.7914359349e-01,6.6266152403e+03,4.3436023125e+04,8.6928022633e+04,4.2324663153e+04,4.3192722388e+05,2.6145025913e+06,4.5273550599e+06,2.6347508660e+06,9.4466316627e+01,1.1715631634e+02,1.2225797789e+04,1.5327216216e+01,8.9133537937e+01,-1.0184544036e-03,9.1701278028e+01,1.1715631634e+02,4.7531749595e+02,8.8120102864e+01,8.3266554916e+01,3.2041803125e+01,8.7392714690e+01,4.0810305680e+00,6.2273788286e+01,-3.4212019823e-04,2.9725830251e+01,9.6772437430e+01,8.6767889007e+02,2.3201927871e+01,8.2175062042e+01,1.9403387567e+01,1.1460667418e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.5235047684e-02,1.9770029218e-04,1.8222876445e-02,3,26,34,86,28,9.0741096053e+01,17,3,21,202,11,2.3959421940e+02,
1.9500000000e-01,1.0745488404e-02,1.9381547780e-02,2.5156920643e-02,2.1629487412e-02,2.6511170669e-01,3.4049254066e-01,4.8380238341e-01,3.6993151451e-01,1.6904469126e+00,2.0192009362e+00,2.3068106822e+00,2.1343449858e+00,-6.0101210448e+00,-2.8974969197e+00,-5.9303415129e-01,-3.0685218683e+00,2.6461746912e-01,3.4107288894e-01,4.8686939737e-01,3.7115929690e-01,8.2036314326e+03,4.4324561402e+04,8.8211399834e+04,4.3932541411e+04,5.5312405107e+05,2.6692122799e+06,4.6048542013e+06,2.7390762210e+06,9.4264673518e+01,1.1469127588e+02,1.2443399407e+04,1.5427027642e+01,8.9705709124e+01,-1.0388839068e-03,9.3333428894e+01,1.1469127588e+02,4.6599699403e+02,8.9822158233e+01,8.6026516744e+01,3.2041565723e+01,8.7316390459e+01,4.1097422101e+00,6.2710603002e+01,-3.4250724264e-04,2.9783572629e+01,9.2525605991e+01,8.2458170010e+02,2.3582900238e+01,9.3862136228e+01,1.9394946318e+01,1.1405490481e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4926840936e-02,1.1137592605e-04,1.8064539082e-02,3,26,36,88,29,9.0952594836e+01,17,3,21,202,11,2.3959421940e+02,
2.0000000000e-01,9.7044479167e-03,1.8849400386e-02,2.4983629589e-02,2.1210948875e-02,2.5999851227e-01,3.3352070673e-01,4.7242782628e-01,3.6221069485e-01,1.6835525661e+00,2.0048142762e+00,2.2959148882e+00,2.1190749933e+00,-6.2049232533e+00,-2.8599290596e+00,-5.4603048789e-01,-3.0414339018e+00,2.5950962217e-01,3.3408651308e-01,4.7541220062e-01,3.6340760816e-01,9.7703649778e+03,4.5125749508e+04,8.9378103243e+04,4.5409983041e+04,6.7764198653e+05,2.7156923473e+06,4.6725714741e+06,2.8323957386e+06,9.4069411668e+01,1.1228051854e+02,1.2652062911e+04,1.5529192069e+01,9.0273289274e+01,-1.0583882259e-03,9.4898538208e+01,1.1228051853e+02,4.5528554533e+02,9.1467604300e+01,8.8716731534e+01,3.2041563199e+01,8.7221243102e+01,4.1402881091e+00,6.3146972987e+01,-3.4140951987e-04,2.9731782498e+01,8.8520138004e+01,7.7087898032e+02,2.3933881996e+01,1.0553499358e+02,1.9390450930e+01,1.1274313783e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4636146955e-02,2.6188511383e-05,1.7885007076e-02,3,26,35,87,29,9.0984998067e+01,17,3,21,202,11,2.3959421940e+02,
2.0500000000e-01,8.5851859955e-03,1.8287260098e-02,2.4783372311e-02,2.0769512610e-02,2.5499024679e-01,3.2673773760e-01,4.6143940175e-01,3.5471014751e-01,1.6773330934e+00,1.9906314141e+00,2.2850405134e+00,2.1039523970e+00,-6.3888753086e+00,-2.8166499242e+00,-4.9798696742e-01,-3.0100780748e+00,2.5450572665e-01,3.2728960772e-01,4.6434128304e-01,3.5587768843e-01,1.1288151411e+04,4.5842300154e+04,9.0426435349e+04,4.6759418664e+04,8.0117703556e+05,2.7542189366e+06,4.7307151207e+06,2.9149737556e+06,9.3880482810e+01,1.0993074106e+02,1.2851311987e+04,1.5629960643e+01,9.0833114685e+01,-1.0769697098e-03,9.6393033308e+01,1.0993074106e+02,4.4340921362e+02,9.3051172921e+01,9.1325896420e+01,3.2041789822e+01,8.7126356979e+01,4.1708006963e+00,6.3582867090e+01,-3.3924300420e-04,2.9599792944e+01,8.4798657496e+01,7.1103957059e+02,2.4250689942e+01,1.1688350554e+02,1.9390049636e+01,1.1094250535e+02,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.4363473787e-02,-5.7425424330e-05,1.7685548314e-02,3,27,35,89,29,9.0939875258e+01,17,3,21,202,11,2.3959421940e+02,
2.1000000000e-01,7.3779908272e-03,1.7693104863e-02,2.4564340543e-02,2.0304612949e-02,2.5007977245e-01,3.2013528013e-01,4.5082576342e-01,3.4741987708e-01,1.6717889455e+00,1.9766793830e+00,2.2742014832e+00,2.0889972297e+00,-6.5221842846e+00,-2.7681897198e+00,-4.4903949153e-01,-2.9749057421e+00,2.4959859665e-01,3.2067378363e-01,4.5364667125e-01,3.4855942934e-01,1.2377070252e+04,4.6477533645e+04,9.1357045744e+04,4.7984208206e+04,9.2045149509e+05,2.7851189855e+06,4.7795493555e+06,2.9871407826e+06,9.3697782318e+01,1.0764744231e+02,1.3040801320e+04,1.5728978395e+01,9.1383213305e+01,-1.0945985595e-03,9.7814324114e+01,1.0764744231e+02,4.3058617547e+02,9.4568637691e+01,9.3844601292e+01,3.2042238419e+01,8.7032263417e+01,4.2012801969e+00,6.4018288528e+01,-3.3634027287e-04,2.9412549552e+01,8.1383395289e+01,6.4865646758e+02,2.4531322208e+01,1.2765641992e+02,1.9393727428e+01,1.0885044374e+02,1.8000000000e-01,2.6354340871e+00,7.0000000000e-02,4.4984738743e-01,0.0000000000e+00,2.9360618707e+03,-1.4108982044e-02,-1.3906496358e-04,1.7467563681e-02,3,27,35,89,29,9.1489854660e+01,17,3,21,202,11,2.3959421940e+02,
2.1500000000e-01,6.0720874908e-03,1.7064544299e-02,2.4329216424e-02,1.9815616018e-02,2.4525951340e-01,3.1370535709e-01,4.4057259559e-01,3.4033055227e-01,1.6655299277e+00,1.9629829495e+00,2.2634116670e+00,2.0742276625e+00,-6.6017553942e+00,-2.7149463224e+00,-3.9920022053e-01,-2.9362310618e+00,2.4478061835e-01,3.1423102860e-01,4.4331487401e-01,3.4144339629e-01,1.2964005798e+04,4.7035195458e+04,9.2172343282e+04,4.9088533935e+04,1.0331261683e+06,2.8087550457e+06,4.8193806952e+06,3.0492790493e+06,9.3521170019e+01,1.0543501015e+02,1.3220297888e+04,1.5826043016e+01,9.1922461198e+01,-1.1112541701e-03,9.9160662816e+01,1.0543501015e+02,4.1701867983e+02,9.6016733936e+01,9.6265171138e+01,3.2042901087e+01,8.6938949239e+01,4.2317268872e+00,6.4453241246e+01,-3.3296885210e-04,2.9190118728e+01,7.8280609810e+01,5.8644422347e+02,2.4775486096e+01,1.3766317570e+02,1.9401346337e+01,1.0660594560e+02,1.8000000000e-01,2.7501850959e+00,7.0000000000e-02,4.6868710530e-01,0.0000000000e+00,2.9360618707e+03,-1.3872540164e-02,-2.1836975350e-04,1.7232540958e-02,3,27,37,91,30,9.1970243737e+01,17,3,21,202,11,2.3959421940e+02,
2.2000000000e-01,4.6558235915e-03,1.6398769743e-02,2.4077678637e-02,1.9301648630e-02,2.4052150374e-01,3.0744031148e-01,4.3066415036e-01,3.3343344807e-01,1.6580873342e+00,1.9495651612e+00,2.2526848267e+00,2.0596605795e+00,-6.6260917241e+00,-2.6572231440e+00,-3.4838189038e-01,-2.8942695678e+00,2.4003806481e-01,3.0795365271e-01,4.3333060631e-01,3.3452077046e-01,1.3490381440e+04,4.7519328585e+04,9.2876091914e+04,5.0077246844e+04,1.1376637994e+06,2.8255135797e+06,4.8734392863e+06,3.1018098017e+06,9.3350482011e+01,1.0329681520e+02,1.3389665904e+04,1.5921059019e+01,9.2450327884e+01,-1.1269242357e-03,1.0043103092e+02,1.0329681519e+02,4.0288932780e+02,9.7393073653e+01,9.8581522864e+01,3.2043769346e+01,8.6846387877e+01,4.2621410357e+00,6.4887729081e+01,-3.2933219758e-04,2.8947761181e+01,7.5484845070e+01,5.2630949210e+02,2.4984142463e+01,1.4677083104e+02,1.9412679982e+01,1.0430535619e+02,1.8000000000e-01,2.8595402976e+00,7.0000000000e-02,4.8664094438e-01,0.0000000000e+00,2.9360618707e+03,-1.3653766980e-02,-2.9502471110e-04,1.6982034102e-02,3,27,36,90,30,9.1931555750e+01,17,3,21,202,11,2.3959421940e+02,
2.2500000000e-01,3.1170177638e-03,1.5692507504e-02,2.3808978988e-02,1.8761605680e-02,2.3585754193e-01,3.0133274761e-01,4.2108419423e-01,3.2672038780e-01,1.6513344881e+00,1.9364477536e+00,2.2420347512e+00,2.0453120005e+00,-6.5935137783e+00,-2.5952523636e+00,-2.9643435636e-01,-2.8491621991e+00,2.3536301679e-01,3.0183422976e-01,4.2367788307e-01,3.2778329057e-01,1.3996509329e+04,4.7934168910e+04,9.3473114000e+04,5.0955712231e+04,1.2331773178e+06,2.8357956595e+06,4.9269236468e+06,3.1451825099e+06,9.3185540397e+01,1.0123532321e+02,1.3548851033e+04,1.6014004319e+01,9.2966690661e+01,-1.1416036174e-03,1.0162502088e+02,1.0123532321e+02,3.8835863470e+02,9.8696045439e+01,1.0078902065e+02,3.2044834265e+01,8.6754551022e+01,4.2925229013e+00,6.5321755733e+01,-3.2557589468e-04,2.8696396979e+01,7.2982721982e+01,4.6946725451e+02,2.5159099086e+01,1.5489780450e+02,1.9427442365e+01,1.0201396626e+02,1.8000000000e-01,2.9628254810e+00,7.0000000000e-02,5.0359821329e-01,0.0000000000e+00,2.9360618707e+03,-1.3452071671e-02,-3.6876233251e-04,1.6717645442e-02,3,27,36,91,30,9.2287296783e+01,17,3,21,202,11,2.3959421940e+02,
2.3000000000e-01,1.4432777773e-03,1.4941959816e-02,2.3521607529e-02,1.8194097175e-02,2.3125942383e-01,2.9537547210e-01,4.1181670296e-01,3.2018368509e-01,1.6452913752e+00,1.9236514609e+00,2.2314753879e+00,2.0311973981e+00,-6.5014252953e+00,-2.5292088786e+00,-2.4318259268e-01,-2.8009954194e+00,2.3075060561e-01,2.9586553865e-01,4.1434070868e-01,3.2122319459e-01,1.4524144889e+04,4.8284044369e+04,9.3981814580e+04,5.1729673483e+04,1.3192871237e+06,2.8400087546e+06,4.9701347718e+06,3.1798659321e+06,9.3026168542e+01,9.9252221516e+01,1.3697861769e+04,1.6104905927e+01,9.3471699596e+01,-1.1552928043e-03,1.0274269639e+02,9.9252221514e+01,3.7356120853e+02,9.9924703439e+01,1.0288432185e+02,3.2046086581e+01,8.6663409237e+01,4.3228727330e+00,6.5755324758e+01,-3.2179680385e-04,2.8443291503e+01,7.0756092988e+01,4.1657753244e+02,2.5302671274e+01,1.6200587579e+02,1.9445311259e+01,9.9774542274e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.3266696789e-02,-4.3936184423e-04,1.6441016050e-02,3,28,38,94,31,9.3324284158e+01,17,3,21,202,11,2.3959421940e+02,
2.3500000000e-01,-3.7860525476e-04,1.4142758142e-02,2.3214700097e-02,1.7597416824e-02,2.2671903765e-01,2.8956143685e-01,4.0284608660e-01,3.1381608558e-01,1.6393885088e+00,1.9111962566e+00,2.2210209112e+00,2.0173319313e+00,-6.3465788780e+00,-2.4592306505e+00,-1.8845068965e-01,-2.7498148068e+00,2.2619286586e-01,2.9004050636e-01,4.0530349362e-01,3.1483316122e-01,1.5118276343e+04,4.8573257253e+04,9.4503229333e+04,5.2405130087e+04,1.3839947786e+06,2.8385584899e+06,5.0102354121e+06,3.2063406293e+06,9.2872201052e+01,9.7348575801e+01,1.3836745683e+04,1.6193822371e+01,9.3965679842e+01,-1.1679957734e-03,1.0378441430e+02,9.7348575799e+01,3.5860010315e+02,1.0107863159e+02,1.0486520450e+02,3.2047516796e+01,8.6572932296e+01,4.3531907694e+00,6.6188439563e+01,-3.1805323459e-04,2.8192818570e+01,6.8784505017e+01,3.6788261113e+02,2.5417415818e+01,1.6809159180e+02,1.9465946665e+01,9.7613615388e+01,1.8000000000e-01,3.1486799924e+00,7.0000000000e-02,5.3411164054e-01,0.0000000000e+00,2.9360618707e+03,-1.3104987450e-02,-5.0664576617e-04,1.6153829656e-02,3,28,37,93,31,9.3527291646e+01,17,3,21,202,11,2.3959421940e+02,
2.4000000000e-01,-2.3657772079e-03,1.3289902444e-02,2.2887117160e-02,1.6969507597e-02,2.2222778784e-01,2.8388368068e-01,3.9415748718e-01,3.0761070807e-01,1.6342224688e+00,1.8991015404e+00,2.2106858171e+00,2.0037305902e+00,-6.1293533891e+00,-2.3854176540e+00,-1.3210359287e-01,-2.6956459324e+00,2.2168114624e-01,2.8435214956e-01,3.9655129304e-01,3.0860625064e-01,1.5822576805e+04,4.8806074434e+04,9.4931384541e+04,5.2988191965e+04,1.4330007295e+06,2.8318459103e+06,5.0434943579e+06,3.2250919388e+06,9.2723484365e+01,9.5524973773e+01,1.3965583648e+04,1.6280831067e+01,9.4449061484e+01,-1.1797195798e-03,1.0475078118e+02,9.5524973772e+01,3.4355757172e+02,1.0215781959e+02,1.0673037494e+02,3.2049115268e+01,8.6483089465e+01,4.3834772384e+00,6.6621103405e+01,-3.1437474854e-04,2.7947195713e+01,6.7047001502e+01,3.2333117085e+02,2.5505935315e+01,1.7317791322e+02,1.9489004865e+01,9.5546122240e+01,1.8000000000e-01,3.2301034656e+00,7.0000000000e-02,5.4747967345e-01,0.0000000000e+00,2.9360618707e+03,-1.3024083017e-02,-5.7047631125e-04,1.5857825213e-02,3,28,37,93,31,9.6114712687e+01,17,3,21,202,11,2.3959421940e+02,
2.4500000000e-01,-4.5459562640e-03,1.2377649392e-02,2.2538107494e-02,1.6307894267e-02,2.1777461485e-01,2.7833525670e-01,3.8573687258e-01,3.0156098359e-01,1.6298209095e+00,1.8873861371e+00,2.2004850909e+00,1.9904082958e+00,-5.8633207318e+00,-2.3078946151e+00,-7.3965900160e-02,-2.6384948951e+00,2.1720351651e-01,2.7879350221e-01,3.8806994073e-01,3.0253584342e-01,1.6654772572e+04,4.8986626476e+04,9.5273375629e+04,5.3484982330e+04,1.4735888226e+06,2.8202652869e+06,5.0678079086e+06,3.2366045654e+06,9.2579898011e+01,9.3781609201e+01,1.4084484960e+04,1.6366019346e+01,9.4922329702e+01,-1.1904739888e-03,1.0564261682e+02,9.3781609200e+01,3.2850000001e+02,1.0316258936e+02,1.0847929637e+02,3.2050872276e+01,8.6393849742e+01,4.4137323569e+00,6.7053319385e+01,-3.1077072843e-04,2.7707126913e+01,6.5523348051e+01,2.8268185735e+02,2.5570744127e+01,1.7730664755e+02,1.9514148707e+01,9.3578828010e+01,1.8000000000e-01,3.3031722753e+00,7.0000000000e-02,5.5947604520e-01,0.0000000000e+00,2.9360618707e+03,-1.2955749449e-02,-6.3075226117e-04,1.5554810595e-02,3,28,37,93,31,9.3641531185e+01,17,3,21,202,11,2.3959421940e+02,
2.5000000000e-01,-6.9670279027e-03,1.1399291500e-02,2.2167633633e-02,1.5609647978e-02,2.1334240249e-01,2.7290912201e-01,3.7757104921e-01,2.9566059173e-01,1.6239994251e+00,1.8760683625e+00,2.1906130471e+00,1.9773799532e+00,-5.5752795043e+00,-2.2267492559e+00,2.7731393975e-02,-2.5783658223e+00,2.1274053138e-01,2.7335750591e-01,3.7984609782e-01,2.9661557669e-01,1.7575665524e+04,4.9118789172e+04,9.5536605303e+04,5.3901533495e+04,1.4933375084e+06,2.8041940200e+06,5.0836962752e+06,3.2413576872e+06,9.2441399733e+01,9.2118402211e+01,1.4193561173e+04,1.6449478181e+01,9.5385989896e+01,-1.2002689430e-03,1.0646075796e+02,9.2118402210e+01,3.1346549086e+02,1.0409349187e+02,1.1011203827e+02,3.2052778084e+01,8.6305182049e+01,4.4439563313e+00,6.7485090447e+01,-3.0723731270e-04,2.7472322734e+01,6.4194791922e+01,2.4558382033e+02,2.5614184525e+01,1.8053196777e+02,1.9541054731e+01,9.1712845953e+01,1.8000000000e-01,3.3674359280e+00,7.0000000000e-02,5.7002679415e-01,0.0000000000e+00,2.9360618707e+03,-1.2898883918e-02,-6.8740526988e-04,1.5246645690e-02,3,27,37,92,30,9.3619059007e+01,17,3,21,202,11,2.3959421940e+02,
2.5500000000e-01,-9.7062383268e-03,1.0346772265e-02,2.1774856253e-02,1.4871315891e-02,2.0890391292e-01,2.6759796267e-01,3.6964768072e-01,2.8990339253e-01,1.6187397858e+00,1.8651660218e+00,2.1810486568e+00,1.9646604154e+00,-5.3207348241e+00,-2.1420622004e+00,1.8344094152e-01,-2.5152725437e+00,2.0826113791e-01,2.6803683611e-01,3.7186726247e-01,2.9083927580e-01,1.8506805425e+04,4.9206079942e+04,9.5728492616e+04,5.4243632891e+04,1.5009312148e+06,2.7839891999e+06,5.0917154976e+06,3.2398194845e+06,9.2308003238e+01,9.0535149528e+01,1.4292911445e+04,1.6531297889e+01,9.5840543826e+01,-1.2091131540e-03,1.0720594834e+02,9.0535149528e+01,2.9846619304e+02,1.0495117978e+02,1.1162910612e+02,3.2054822980e+01,8.6217055382e+01,4.4741493569e+00,6.7916419384e+01,-3.0376263899e-04,2.7241893622e+01,6.3044469241e+01,2.1163524973e+02,2.5638381022e+01,1.8291512450e+02,1.9569417749e+01,8.9945484355e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2852356391e-02,-7.4039505629e-04,1.4935219339e-02,3,27,38,92,30,9.3450386487e+01,17,3,21,202,11,2.3959421940e+02,
2.6000000000e-01,-1.2874559381e-02,9.2100494279e-03,2.1359781251e-02,1.4088840031e-02,2.0441966649e-01,2.6239394107e-01,3.6195522382e-01,2.8428335223e-01,1.6142054072e+00,1.8546972117e+00,2.1716646850e+00,1.9522644273e+00,-5.1238293411e+00,-2.0536525878e+00,4.0852618047e-01,-2.4492341698e+00,2.0372163159e-01,2.6282365111e-01,3.6412174780e-01,2.8520087994e-01,1.9032903994e+04,4.9251178870e+04,9.5858190959e+04,5.4516730698e+04,1.5032167137e+06,2.7599421207e+06,5.0977471668e+06,3.2324432185e+06,9.2179793198e+01,8.9031766754e+01,1.4382546932e+04,1.6611565282e+01,9.6286473789e+01,-1.2170065801e-03,1.0787827164e+02,8.9031766754e+01,2.8343981133e+02,1.0573620403e+02,1.1303124570e+02,3.2056997308e+01,8.6129438920e+01,4.5043116182e+00,6.8347308831e+01,-3.0033055662e-04,2.7014628360e+01,6.2057563674e+01,1.8042297556e+02,2.5645221937e+01,1.8452032360e+02,1.9598953437e+01,8.8271591785e+01,1.8000000000e-01,3.4680196648e+00,7.0000000000e-02,5.8654054198e-01,0.0000000000e+00,2.9360618707e+03,-1.2815065243e-02,-7.8969624938e-04,1.4622412701e-02,3,27,38,92,30,9.2706080266e+01,17,3,21,202,11,2.3959421940e+02,
2.6500000000e-01,-1.6609167206e-02,7.9762606754e-03,2.0921616553e-02,1.3257469958e-02,1.9984091551e-01,2.5728838898e-01,3.5448292770e-01,2.7879446145e-01,1.6103616809e+00,1.8446820547e+00,2.1624779612e+00,1.9402068042e+00,-4.9536703905e+00,-1.9609307913e+00,6.8836979364e-01,-2.3802398985e+00,1.9907090971e-01,2.5770928625e-01,3.5659864406e-01,2.7969436002e-01,1.9325045987e+04,4.9255985565e+04,9.5934433511e+04,5.4726244508e+04,1.5007083224e+06,2.7322422779e+06,5.0965538380e+06,3.2196715028e+06,9.2056940106e+01,8.7608705511e+01,1.4462364772e+04,1.6690361875e+01,9.6724232637e+01,-1.2239378483e-03,1.0847695633e+02,8.7608705511e+01,2.6826999315e+02,1.0644866584e+02,1.1431910817e+02,3.2059291475e+01,8.6042302073e+01,4.5344432889e+00,6.8777761270e+01,-2.9692307603e-04,2.6789177792e+01,6.1221302574e+01,1.5154703966e+02,2.5636359038e+01,1.8541165685e+02,1.9629399428e+01,8.6684527922e+01,1.8000000000e-01,3.5037196167e+00,7.0000000000e-02,5.9240172811e-01,0.0000000000e+00,2.9360618707e+03,-1.2785948036e-02,-8.3526508783e-04,1.4310080204e-02,3,27,38,92,30,9.3286686916e+01,17,3,21,202,11,2.3959421940e+02,
2.7000000000e-01,-2.1044441607e-02,6.6288251304e-03,2.0460500687e-02,1.2371648011e-02,1.9512132208e-01,2.5227153381e-01,3.4722076857e-01,2.7343064389e-01,1.6071878437e+00,1.8351437736e+00,2.1535052791e+00,1.9285016648e+00,-4.8120487658e+00,-1.8632655012e+00,9.8638221728e-01,-2.3085580472e+00,1.9426550515e-01,2.5268397950e-01,3.4928777172e-01,2.7431362695e-01,1.9586047723e+04,4.9222184648e+04,9.5959550617e+04,5.4876215507e+04,1.4938754464e+06,2.7010112969e+06,5.0885855706e+06,3.2019092091e+06,9.1939732986e+01,8.6266948887e+01,1.4532234974e+04,1.6767762838e+01,9.7154237990e+01,-1.2298929572e-03,1.0900102739e+02,8.6266948888e+01,2.5287257344e+02,1.0708822149e+02,1.1549293331e+02,3.2061695932e+01,8.5955614445e+01,4.5645445322e+00,6.9207779031e+01,-2.9352185082e-04,2.6564165987e+01,6.0524856795e+01,1.2463416195e+02,2.5613218136e+01,1.8565092930e+02,1.9660515310e+01,8.5176855235e+01,1.8000000000e-01,3.5293779705e+00,7.0000000000e-02,5.9661429366e-01,0.0000000000e+00,2.9360618707e+03,-1.2763935570e-02,-8.7701979061e-04,1.4000250600e-02,3,26,39,91,30,9.3260310699e+01,17,3,21,202,11,2.3959421940e+02,
2.7500000000e-01,-2.6266630999e-02,5.1468202615e-03,1.9974940388e-02,1.1424878992e-02,1.9023767224e-01,2.4733241559e-01,3.4015934924e-01,2.6818565519e-01,1.6046678823e+00,1.8261089160e+00,2.1447645402e+00,1.9171617919e+00,-4.6556833036e+00,-1.7600154215e+00,1.2900483037e+00,-2.2344051212e+00,1.8929317373e-01,2.4773678467e-01,3.4217962794e-01,2.6905242960e-01,1.9571185036e+04,4.9151600558e+04,9.5937050557e+04,5.4969222213e+04,1.4467487341e+06,2.6663575131e+06,5.0743279356e+06,3.1795185494e+06,9.1828489943e+01,8.5007861129e+01,1.4592000430e+04,1.6843836494e+01,9.7576869413e+01,-1.2348552852e-03,1.0944930642e+02,8.5007861130e+01,2.3717863751e+02,1.0765420959e+02,1.1655246718e+02,3.2064201133e+01,8.5869345726e+01,4.5946155005e+00,6.9637364292e+01,-2.9010896572e-04,2.6338249341e+01,5.9959191681e+01,9.9343567233e+01,2.5577015485e+01,1.8529621407e+02,1.9692081866e+01,8.3740823195e+01,1.8000000000e-01,3.5448365340e+00,7.0000000000e-02,5.9915226678e-01,0.0000000000e+00,2.9360618707e+03,-1.2748034770e-02,-9.1485386221e-04,1.3695202956e-02,3,26,39,92,30,9.2818782029e+01,17,3,21,202,11,2.3959421940e+02,
2.8000000000e-01,-3.2304431358e-02,3.5049210977e-03,1.9464820576e-02,1.0409584980e-02,1.8520662767e-01,2.4245912670e-01,3.3328993050e-01,2.6305297284e-01,1.5941641385e+00,1.8176070248e+00,2.1362746691e+00,1.9061993336e+00,-4.4854962392e+00,-1.6506002958e+00,1.6070980107e+00,-2.1578233937e+00,1.8418687594e-01,2.4285580440e-01,3.3526532999e-01,2.6390424309e-01,1.9441686634e+04,4.9045406612e+04,9.5865415653e+04,5.5008083495e+04,1.3927187090e+06,2.6283890354e+06,5.0542681287e+06,3.1528508564e+06,9.1723607292e+01,8.3833297459e+01,1.4641407680e+04,1.6918644176e+01,9.7992467644e+01,-1.2387986684e-03,1.0981989229e+02,8.3833297459e+01,2.2107719984e+02,1.0814556157e+02,1.1749694362e+02,3.2066797496e+01,8.5783465561e+01,4.6246563356e+00,7.0066519079e+01,-2.8666725475e-04,2.6110140441e+01,5.9516900736e+01,7.5368029204e+01,2.5528776499e+01,1.8440097219e+02,1.9723899824e+01,8.2368699018e+01,1.8000000000e-01,3.5500000000e+00,7.0000000000e-02,6.0000000000e-01,0.0000000000e+00,2.9360618707e+03,-1.2737246582e-02,-9.4864102535e-04,1.3397321589e-02,3,27,38,92,30,9.3265122438e+01,17,3,21,202,11,2.3959421940e+02,
2.8500000000e-01,-3.9226924002e-02,1.6735047257e-03,1.8928662668e-02,9.3169460724e-03,1.8007472710e-01,2.3763928867e-01,3.2660431396e-01,2.5802568233e-01,1.5806459242e+00,1.8096712050e+00,2.1280536149e+00,1.8956265807e+00,-4.3050237284e+00,-1.5341510451e+00,1.9430971318e+00,-2.0787646694e+00,1.7895576440e-01,2.3802866037e-01,3.2853656516e-01,2.5886215218e-01,1.9386831343e+04,4.8904052883e+04,9.5746152019e+04,5.4996518186e+04,1.3191998028e+06,2.5871805568e+06,5.0287963752e+06,3.1222609004e+06,9.1625552821e+01,8.2745677830e+01,1.4680146624e+04,1.6992240339e+01,9.8401335219e+01,-1.2416913708e-03,1.1011045907e+02,8.2745677830e+01,2.0446281709e+02,1.0856074258e+02,1.1832498567e+02,3.2069475353e+01,8.5697943416e+01,4.6546671687e+00,7.0495245267e+01,-2.8344660895e-04,2.5898582801e+01,5.9188148093e+01,5.5042018624e+01,2.5469743874e+01,1.8301432030e+02,1.9755788329e+01,8.1052985690e+01,1.8000000000e-01,3.5479823891e+00,7.0000000000e-02,5.9966875046e-01,0.0000000000e+00,2.9360618707e+03,-1.2730513857e-02,-9.7823869677e-04,1.3109011753e-02,3,27,38,92,30,9.1334227215e+01,17,3,21,202,11,2.3959421940e+02,
2.9000000000e-01,-4.7326358618e-02,-3.8257420325e-04,1.8365136683e-02,8.1367670046e-03,1.7488496044e-01,2.3286045471e-01,3.2009479420e-01,2.5309637200e-01,1.5655778967e+00,1.8023389452e+00,2.1201172407e+00,1.8854560611e+00,-4.1157871669e+00,-1.4098345225e+00,2.3013882966e+00,-1.9971711488e+00,1.7368072708e-01,2.3324289645e-01,3.2198553006e-01,2.5391874153e-01,1.9324939285e+04,4.8727679317e+04,9.5583677056e+04,5.4938626362e+04,1.2476393391e+06,2.5427998435e+06,4.9982060731e+06,3.0880976910e+06,9.1534914509e+01,8.1748130443e+01,1.4707774815e+04,1.7064672837e+01,9.8803737985e+01,-1.2434885095e-03,1.1031768812e+02,8.1748130444e+01,1.8717546813e+02,1.0889763455e+02,1.1903452449e+02,3.2072224902e+01,8.5612748413e+01,4.6846481204e+00,7.0923544577e+01,-2.8057316105e-04,2.5713037280e+01,5.8949852470e+01,3.9289172031e+01,2.5402459846e+01,1.8118970222e+02,1.9787584450e+01,7.9786561179e+01,1.8000000000e-01,3.5419344172e+00,7.0000000000e-02,5.9867579983e-01,0.0000000000e+00,2.9360618707e+03,-1.2726674219e-02,-1.0034883660e-03,1.2832821126e-02,3,27,39,93,31,9.2558901669e+01,17,3,21,202,11,2.3959421940e+02,
2.9500000000e-01,-5.7097419935e-02,-2.7079368450e-03,1.7773348389e-02,6.8574016652e-03,1.6961332656e-01,2.2811015981e-01,3.1375409489e-01,2.4825706037e-01,1.5516149638e+00,1.7956524798e+00,2.1124806373e+00,1.8757005351e+00,-3.9722955627e+00,-1.2764436963e+00,2.6921330160e+00,-1.9130536611e+00,1.6836769847e-01,2.2848604212e-01,3.1560487162e-01,2.4906601653e-01,1.9233765277e+04,4.8516129853e+04,9.5379501503e+04,5.4838435091e+04,1.1779425938e+06,2.4953273887e+06,4.9627873218e+06,3.0506958017e+06,9.1452254673e+01,8.0844761867e+01,1.4723686647e+04,1.7135983298e+01,9.9199907213e+01,-1.2441289688e-03,1.1043703700e+02,8.0844761867e+01,1.6899933903e+02,1.0915331430e+02,1.1962260734e+02,3.2075036136e+01,8.5527849147e+01,4.7145993004e+00,7.1351418577e+01,-2.7790236474e-04,2.5542662117e+01,5.8783341687e+01,2.6392483481e+01,2.5328997000e+01,1.7898817326e+02,1.9819145378e+01,7.8562780172e+01,1.8000000000e-01,3.5318706542e+00,7.0000000000e-02,5.9702354024e-01,0.0000000000e+00,2.9360618707e+03,-1.2724550133e-02,-1.0242072548e-03,1.2819062347e-02,3,27,39,93,31,9.1986062495e+01,17,3,21,202,11,2.3959421940e+02,
3.0000000000e-01,-6.7789658726e-02,-5.3579877901e-03,1.7150597553e-02,5.4658203566e-03,1.6420349580e-01,2.2337556994e-01,3.0757533595e-01,2.4349919398e-01,1.5387143141e+00,1.7896607588e+00,2.1051569125e+00,1.8663719252e+00,-3.8329871077e+00,-1.1327916768e+00,3.1276388836e+00,-1.8266864666e+00,1.6299098286e-01,2.2374527733e-01,3.0938763370e-01,2.4429539330e-01,1.9109698158e+04,4.8268673153e+04,9.5132552178e+04,5.4698297460e+04,1.1097543383e+06,2.4448193666e+06,4.9227538447e+06,3.0103438139e+06,9.1378260049e+01,8.0040922884e+01,1.4727125511e+04,1.7206207592e+01,9.9590042180e+01,-1.2435366095e-03,1.1046283067e+02,8.0040922885e+01,1.4970398910e+02,1.0932383619e+02,1.2008511743e+02,3.2077898766e+01,8.5443213444e+01,4.7445208072e+00,7.1778868675e+01,-2.7534365543e-04,2.5380664503e+01,5.8676952607e+01,1.5283226032e+01,2.5250696442e+01,1.7646964417e+02,1.9850349411e+01,7.7375558025e+01,1.8000000000e-01,3.5178153447e+00,7.0000000000e-02,5.9471595211e-01,0.0000000000e+00,2.9360618707e+03,-1.2722882842e-02,-1.0401675252e-03,1.2833253162e-02,3,27,37,92,30,8.9902281036e+01,17,3,21,202,11,2.3959421940e+02,
3.0500000000e-01,-7.5860484428e-02,-8.3745891150e-03,1.6493741149e-02,3.9478869593e-03,1.5877277872e-01,2.1864328152e-01,3.0155195617e-01,2.3881375565e-01,1.5268339798e+00,1.7844193712e+00,2.0981568769e+00,1.8574806953e+00,-3.6984361812e+00,-9.7716824812e-01,3.6162446132e+00,-1.7383746134e+00,1.5756898084e-01,2.1900723282e-01,3.0332719417e-01,2.3959780047e-01,1.8960162875e+04,4.7983556355e+04,9.4847747649e+04,5.4518944842e+04,1.0427354406e+06,2.3913482944e+06,4.8782777783e+06,2.9672831521e+06,9.1313741622e+01,7.9343542430e+01,1.4717016870e+04,1.7275376358e+01,9.9974313102e+01,-1.2416035691e-03,1.1038700942e+02,7.9343542432e+01,1.2891388020e+02,1.0940395915e+02,1.2041650944e+02,3.2080802110e+01,8.5358808049e+01,4.7744127279e+00,7.2205896113e+01,-2.7283918995e-04,2.5222705925e+01,5.8623303073e+01,5.3566145021e+00,2.5168442483e+01,1.7368788485e+02,1.9881094602e+01,7.6219422810e+01,1.8000000000e-01,3.4998023491e+00,7.0000000000e-02,5.9175859463e-01,0.0000000000e+00,2.9360618707e+03,-1.2720374926e-02,-1.0510696245e-03,1.2835389132e-02,3,28,38,94,31,9.1817406265e+01,17,3,21,202,11,2.3959421940e+02,
3.1000000000e-01,-7.9971335878e-02,-1.1755065460e-02,1.5800916067e-02,2.2887513640e-03,1.5345066090e-01,2.1390027135e-01,2.9567764506e-01,2.3419147094e-01,1.5159286600e+00,1.7799943265e+00,2.0914913974e+00,1.8490351413e+00,-3.5547342997e+00,-8.0726696804e-01,4.2027234698e+00,-1.6486001597e+00,1.5227605900e-01,2.1425892165e-01,2.9741720163e-01,2.3496388417e-01,1.8785185507e+04,4.7658358713e+04,9.4584886473e+04,5.4299231925e+04,9.7655746614e+05,2.3349417865e+06,4.8295761614e+06,2.9217026945e+06,9.1259486827e+01,7.8761501408e+01,1.4692096210e+04,1.7343515565e+01,1.0035286425e+02,-1.2382030497e-03,1.1020008858e+02,7.8761501412e+01,1.0627712125e+02,1.0938684201e+02,1.2060934289e+02,3.2083734958e+01,8.5274598239e+01,4.8042751376e+00,7.2632501966e+01,-2.7032064460e-04,2.5063661758e+01,5.8613781529e+01,-5.9662984549e-07,2.5083217181e+01,1.7068942232e+02,1.9911296367e+01,7.5089530202e+01,1.8000000000e-01,3.4778750624e+00,7.0000000000e-02,5.8815859233e-01,0.0000000000e+00,2.9360618707e+03,-1.2715719381e-02,-1.0565567975e-03,1.2825575812e-02,3,28,37,93,31,9.1931179716e+01,17,3,21,202,11,2.3959421940e+02,
3.1500000000e-01,-8.1782538346e-02,-1.5468940357e-02,1.5068450367e-02,4.7270798467e-04,1.4833484417e-01,2.0913538186e-01,2.8994629898e-01,2.2962290271e-01,1.5058472236e+00,1.7764647379e+00,2.0851666232e+00,1.8410411901e+00,-3.4005152790e+00,-6.2022744507e-01,4.9468792339e+00,-1.5579255821e+00,1.4721005069e-01,2.0948918652e-01,2.9165151133e-01,2.3038411609e-01,1.8586866612e+04,4.7289482549e+04,9.4378902581e+04,5.4036773055e+04,9.1073833490e+05,2.2755896805e+06,4.7766841237e+06,2.8737505630e+06,9.1216413465e+01,7.8305949618e+01,1.4650697185e+04,1.7410647071e+01,1.0072581706e+02,-1.2331681248e-03,1.0988956950e+02,7.8305949629e+01,8.1288252049e+01,1.0926378788e+02,1.2065395416e+02,3.2086685403e+01,8.5190547321e+01,4.8341080991e+00,7.3058687131e+01,-2.6751741853e-04,2.4883235315e+01,5.8613780189e+01,-1.7716168219e-06,2.4998578514e+01,1.6752766311e+02,1.9940886370e+01,7.3981650587e+01,1.8000000000e-01,3.4520863092e+00,7.0000000000e-02,5.8392461793e-01,0.0000000000e+00,2.9360618707e+03,-1.2707611909e-02,-1.0562165097e-03,1.2803880230e-02,3,28,36,92,30,9.1309927843e+01,17,3,21,202,11,2.3959421940e+02,
3.2000000000e-01,-8.2588070597e-02,-1.9480641134e-02,1.4292156278e-02,-1.5191014393e-03,1.4346424602e-01,2.0434044729e-01,2.8435191933e-01,2.2509782240e-01,1.4961236860e+00,1.7739248762e+00,2.0791881436e+00,1.8335024801e+00,-3.2314471009e+00,-4.1280153060e-01,5.8303076061e+00,-1.4666195214e+00,1.4239549980e-01,2.0468981946e-01,2.8602410871e-01,2.2584821953e-01,1.8314159594e+04,4.6871948168e+04,9.4101760665e+04,5.3728781533e+04,8.4424055135e+05,2.2132700399e+06,4.7197132454e+06,2.8235502329e+06,9.1185593095e+01,7.7990852598e+01,1.4590803891e+04,1.7476789177e+01,1.0109327320e+02,-1.2262969597e-03,1.0944033161e+02,7.7990852653e+01,5.3402421964e+01,1.0902379863e+02,1.2053791965e+02,3.2089640638e+01,8.5106616034e+01,4.8639116618e+00,7.3484452312e+01,-2.6436019703e-04,2.4676227611e+01,5.8613778871e+01,-3.4159614170e-06,2.4915545684e+01,1.6426520191e+02,1.9969816263e+01,7.2892167377e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2694733483e-02,-1.0495319587e-03,1.2770171076e-02,3,27,38,92,30,9.1203335676e+01,17,3,21,202,11,2.3959421940e+02,
3.2500000000e-01,-8.2977106684e-02,-2.3758092795e-02,1.3467481761e-02,-3.7153808065e-03,1.3884635555e-01,1.9951116259e-01,2.7888854718e-01,2.2060291834e-01,1.4872843840e+00,1.7724871934e+00,2.0757525024e+00,1.8264203171e+00,-3.0599037084e+00,-1.8103563851e-01,6.8773671867e+00,-1.3754690358e+00,1.3783293824e-01,1.9985644840e-01,2.8052902842e-01,2.2134298268e-01,1.8005358628e+04,4.6400406647e+04,9.3739500925e+04,5.3371660675e+04,7.7669975030e+05,2.1480332082e+06,4.6585861580e+06,2.7711955936e+06,9.1168237420e+01,7.7833459854e+01,1.4509840354e+04,1.7541957178e+01,1.0145531766e+02,-1.2173317523e-03,1.0883305347e+02,7.7833461019e+01,2.1899602016e+01,1.0865319638e+02,1.2024554852e+02,3.2092586702e+01,8.5022761818e+01,4.8936858608e+00,7.3909798011e+01,-2.6085562845e-04,2.4443137347e+01,5.8613777578e+01,-5.4355088741e-06,2.4834157624e+01,1.6095004767e+02,1.9998056403e+01,7.1818089642e+01,1.8000000000e-01,3.3891820660e+00,7.0000000000e-02,5.7359705561e-01,0.0000000000e+00,2.9360618707e+03,-1.2675645324e-02,-1.0358630354e-03,1.2724119102e-02,3,27,36,90,30,8.9768855023e+01,17,3,21,202,11,2.3959421940e+02,
3.3000000000e-01,-8.3194974847e-02,-2.8275806910e-02,1.2588724189e-02,-6.1663721080e-03,1.3447580119e-01,1.9464751110e-01,2.7355015763e-01,2.1611743672e-01,1.4792428898e+00,1.7722156254e+00,2.0996849364e+00,1.8197289549e+00,-2.9116640583e+00,2.5234318247e-02,7.9585677213e+00,-1.3282121662e+00,1.3351622178e-01,1.9498896002e-01,2.7516025958e-01,2.1684796438e-01,1.7656223479e+04,4.5807161975e+04,9.3103203534e+04,5.2858143675e+04,7.1037954503e+05,2.0794165675e+06,4.5901038814e+06,2.7148736207e+06,9.1189452906e+01,7.7819135622e+01,1.4363574129e+04,1.7606163926e+01,1.0181202181e+02,-1.2018490766e-03,1.0773596352e+02,7.7819135622e+01,-5.9412533202e-06,1.0816494870e+02,1.1976158020e+02,3.2095508225e+01,8.4938937960e+01,4.9234307157e+00,7.4334724510e+01,-2.5701119907e-04,2.4184526061e+01,5.8613776315e+01,-7.8189998411e-06,2.4754432331e+01,1.5761728126e+02,2.0025591077e+01,7.0757024537e+01,1.8000000000e-01,3.3522181178e+00,7.0000000000e-02,5.6752834770e-01,0.0000000000e+00,2.9360618707e+03,-1.2649074537e-02,-1.0144524205e-03,1.2663844441e-02,3,26,36,88,29,9.0064847716e+01,17,3,21,202,11,2.3959421940e+02,
3.3500000000e-01,-8.3341460879e-02,-3.3009769273e-02,1.1649280041e-02,-8.9576448415e-03,1.3034245438e-01,1.8975347519e-01,2.6833056761e-01,2.1160806003e-01,1.4718823085e+00,1.7726288034e+00,2.1266068956e+00,1.8131034831e+00,-2.7744897238e+00,1.2223850066e-01,8.2886275757e+00,-1.3222267780e+00,1.2943462518e-01,1.9009120236e-01,2.6991164089e-01,2.1233027194e-01,1.7251665410e+04,4.4860289359e+04,9.1630201465e+04,5.1839398602e+04,6.5675056356e+05,2.0087568395e+06,4.5040575977e+06,2.6480689449e+06,9.1299035660e+01,7.7819129779e+01,1.4075308556e+04,1.7669420332e+01,1.0216344629e+02,-1.1721791033e-03,1.0557378794e+02,7.7819129779e+01,-2.8126897877e-05,1.0766708468e+02,1.1913356500e+02,3.2098390402e+01,8.4855096287e+01,4.9531462294e+00,7.4759231848e+01,-2.5283521510e-04,2.3901016772e+01,5.8613775084e+01,-1.0557260628e-05,2.4676372535e+01,1.5429239440e+02,2.0052414787e+01,6.9707116801e+01,1.8000000000e-01,3.3116954218e+00,7.0000000000e-02,5.6087536775e-01,0.0000000000e+00,2.9360618707e+03,-1.2615260830e-02,-9.8578871750e-04,1.2582785189e-02,3,26,36,88,29,9.0400542254e+01,17,3,21,202,11,2.3959421940e+02,
3.4000000000e-01,-8.3456986732e-02,-3.7926978228e-02,1.0641565166e-02,-1.2220270122e-02,1.2643467667e-01,1.8483634185e-01,2.6322331591e-01,2.0702618430e-01,1.4651956158e+00,1.7734187772e+00,2.1513441399e+00,1.8065127801e+00,-2.6491473484e+00,1.8307823386e-01,7.9722349935e+00,-1.3140004701e+00,1.2557608882e-01,1.8517036822e-01,2.6477674179e-01,2.0774159428e-01,1.6832437079e+04,4.3705837898e+04,8.9683441048e+04,5.0540665501e+04,6.2232622542e+05,1.9388843921e+06,4.4065444101e+06,2.5746780356e+06,9.1450549606e+01,7.7819124242e+01,1.3712546253e+04,1.7731735834e+01,1.0250964352e+02,-1.1350719841e-03,1.0285283939e+02,7.7819124242e+01,-5.7802097082e-05,1.0717199300e+02,1.1843189460e+02,3.2101224120e+01,8.4771202429e+01,4.9828323894e+00,7.5183319849e+01,-2.4833678264e-04,2.3593292479e+01,5.8613773890e+01,-1.3640761598e-05,2.4599969910e+01,1.5099376985e+02,2.0078529457e+01,6.8666974776e+01,1.8000000000e-01,3.2677116006e+00,7.0000000000e-02,5.5365414338e-01,0.0000000000e+00,2.9360618707e+03,-1.2574735784e-02,-9.5296482128e-04,1.2493241639e-02,3,25,36,87,29,8.9921638110e+01,17,3,21,202,11,2.3959421940e+02,
3.4500000000e-01,-8.3557847314e-02,-4.2961184058e-02,9.5568631175e-03,-1.6127667885e-02,1.2274059160e-01,1.7990608630e-01,2.5822154053e-01,2.0231232019e-01,1.4591541787e+00,1.7744495213e+00,2.1723619837e+00,1.7999751081e+00,-2.5074442401e+00,2.2297224458e-01,7.2634119372e+00,-1.3018520670e+00,1.2192869396e-01,1.8023634046e-01,2.5974873331e-01,2.0302236656e-01,1.6408003331e+04,4.2455885948e+04,8.7518265082e+04,4.9116092522e+04,6.0484145308e+05,1.8699100751e+06,4.3021426776e+06,2.4976064801e+06,9.1623366055e+01,7.7819119059e+01,1.3315628768e+04,1.7793118783e+01,1.0285065990e+02,-1.0945617717e-03,9.9875705191e+01,7.7819119059e+01,-9.0933104404e-05,1.0667990106e+02,1.1769444015e+02,3.2104004834e+01,8.4687238439e+01,5.0124891743e+00,7.5606988204e+01,-2.4352578565e-04,2.3262094520e+01,5.8613772734e+01,-1.7059267009e-05,2.4525208188e+01,1.4773452361e+02,2.0103942353e+01,6.7635594512e+01,1.8000000000e-01,3.2203726152e+00,7.0000000000e-02,5.4588207116e-01,0.0000000000e+00,2.9360618707e+03,-1.2527886703e-02,-9.1819502759e-04,1.2390811241e-02,3,26,36,88,29,8.9757452759e+01,17,3,21,202,11,2.3959421940e+02,
3.5000000000e-01,-8.3650553369e-02,-4.7984222888e-02,8.3842572197e-03,-2.0862186198e-02,1.1924857523e-01,1.7497576977e-01,2.5331785130e-01,1.9741348530e-01,1.4537461142e+00,1.7756542395e+00,2.1896031661e+00,1.7935031227e+00,-2.4685023423e+00,2.5528460291e-01,6.2601067808e+00,-1.2883432918e+00,1.1848085542e-01,1.7530205997e-01,2.5482025797e-01,1.9811856488e-01,1.5989958026e+04,4.1153551557e+04,8.5365214978e+04,4.7628773680e+04,5.9844974258e+05,1.8012229579e+06,4.1927965409e+06,2.4181950055e+06,9.1808742479e+01,7.7819114255e+01,1.2900616531e+04,1.7853576763e+01,1.0318653757e+02,-1.0522544120e-03,9.6762848824e+01,7.7819114255e+01,-1.2591509944e-04,1.0619091667e+02,1.1694087189e+02,3.2106730393e+01,8.4603195678e+01,5.0421165578e+00,7.6030236540e+01,-2.3841286211e-04,2.2908220780e+01,5.8613771622e+01,-2.0801780051e-05,2.4452065467e+01,1.4452387336e+02,2.0128664528e+01,6.6612288481e+01,1.8000000000e-01,3.1697925094e+00,7.0000000000e-02,5.3757787467e-01,0.0000000000e+00,2.9360618707e+03,-1.2474925295e-02,-8.8245351715e-04,1.2278070080e-02,3,25,35,85,28,8.8045766331e+01,17,3,21,202,11,2.3959421940e+02,
3.5500000000e-01,-8.3738019945e-02,-5.2840773681e-02,7.1119895921e-03,-2.6549186968e-02,1.1594744111e-01,1.7006215489e-01,2.4850424886e-01,1.9231248331e-01,1.4489485533e+00,1.7770187827e+00,2.2038493854e+00,1.7870974046e+00,-2.4632413227e+00,2.8766255380e-01,5.6892800530e+00,-1.2752315981e+00,1.1522146916e-01,1.7038414198e-01,2.4998332738e-01,1.9301019176e-01,1.5578770396e+04,3.9804941750e+04,8.2993319189e+04,4.6094843660e+04,5.9530628764e+05,1.7321110550e+06,4.0788887755e+06,2.3369143583e+06,9.2005051651e+01,7.7819109845e+01,1.2470547039e+04,1.7913116847e+01,1.0351731582e+02,-1.0084535610e-03,9.3537053439e+01,7.7819109845e+01,-1.6244489379e-04,1.0570508554e+02,1.1618139857e+02,3.2109399892e+01,8.4519070360e+01,5.0717145115e+00,7.6453064451e+01,-2.3300937830e-04,2.2532523773e+01,5.8613770555e+01,-2.4856553663e-05,2.4380515922e+01,1.4136815493e+02,2.0152709668e+01,6.5596621995e+01,1.8000000000e-01,3.1160931350e+00,7.0000000000e-02,5.2876155947e-01,0.0000000000e+00,2.9360618707e+03,-1.2415866571e-02,-8.4609352441e-04,1.2157866567e-02,3,25,35,85,28,8.8763315133e+01,17,3,21,202,11,2.3959421940e+02,
3.6000000000e-01,-8.3821130107e-02,-5.7396356076e-02,5.7262621055e-03,-3.3234499351e-02,1.1282650587e-01,1.6518502785e-01,2.4377206970e-01,1.8704360192e-01,1.4447298017e+00,1.7785520005e+00,2.2159622347e+00,1.7807476044e+00,-2.4601870327e+00,3.2258830858e-01,5.4101043443e+00,-1.2659837492e+00,1.1213995264e-01,1.6550217215e-01,2.4522928686e-01,1.8772904102e-01,1.5171457426e+04,3.8406440082e+04,8.0392427753e+04,4.4510357084e+04,5.8650214926e+05,1.6621605015e+06,3.9602933387e+06,2.2538287742e+06,9.2213007206e+01,7.7819105847e+01,1.2024740007e+04,1.7971745801e+01,1.0384303223e+02,-9.6309109977e-04,9.0193216473e+01,7.7819105847e+01,-2.0059068024e-04,1.0522242115e+02,1.1542131059e+02,3.2112013066e+01,8.4434861218e+01,5.1012830063e+00,7.6875471519e+01,-2.2732740148e-04,2.2135908587e+01,5.8613769536e+01,-2.9211119500e-05,2.4310531065e+01,1.3827157732e+02,2.0176093227e+01,6.4588358417e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2350271082e-02,-8.0913931346e-04,1.2031225639e-02,3,25,34,84,28,8.7351565722e+01,17,3,21,202,11,2.3959421940e+02,
3.6500000000e-01,-8.3900632610e-02,-6.1564003597e-02,4.2122087052e-03,-4.1033344944e-02,1.0987560645e-01,1.6036564621e-01,2.3911205709e-01,1.8166469353e-01,1.4410599321e+00,1.7802661898e+00,2.2265570981e+00,1.7744421596e+00,-2.4621930727e+00,3.5956253460e-01,5.2703227896e+00,-1.2571737172e+00,1.0922625125e-01,1.6067721655e-01,2.4054889959e-01,1.8233312732e-01,1.4767138813e+04,3.6958178869e+04,7.7694063053e+04,4.2876696199e+04,5.6728349353e+05,1.5912990105e+06,3.8370041762e+06,2.1690598283e+06,9.2432938977e+01,7.7819102274e+01,1.1563433402e+04,1.8029470241e+01,1.0416372356e+02,-9.1619073705e-04,8.6733122832e+01,7.7819102274e+01,-2.4032861303e-04,1.0474292031e+02,1.1466334166e+02,3.2114569986e+01,8.4350568285e+01,5.1308220127e+00,7.7297457324e+01,-2.2137967075e-04,2.1719330703e+01,5.8613768569e+01,-3.3852322454e-05,2.4242080676e+01,1.3523678341e+02,2.0198831795e+01,6.3587413143e+01,1.8000000000e-01,2.9998612494e+00,7.0000000000e-02,5.0967871258e-01,0.0000000000e+00,2.9360618707e+03,-1.2277629662e-02,-7.7153130998e-04,1.1898418387e-02,3,25,36,86,28,8.8108657487e+01,17,3,21,202,11,2.3959421940e+02,
3.7000000000e-01,-8.3976608881e-02,-6.5311068938e-02,2.5538944652e-03,-5.0402755068e-02,1.0708509684e-01,1.5562491326e-01,2.3451454476e-01,1.7621027686e-01,1.4379132195e+00,1.7821672516e+00,2.2359949331e+00,1.7681766206e+00,-2.4668697462e+00,3.9708836284e-01,5.0752496619e+00,-1.2498564184e+00,1.0647083067e-01,1.5593010531e-01,2.3593253726e-01,1.7685806607e-01,1.4366695317e+04,3.5465946644e+04,7.4938202593e+04,4.1202770734e+04,5.3862620998e+05,1.5197272713e+06,3.7092720423e+06,2.0828629735e+06,9.2664173124e+01,7.7819099142e+01,1.1088624967e+04,1.8086296758e+01,1.0447942643e+02,-8.6795215955e-04,8.3171756850e+01,7.7819099142e+01,-2.8145875729e-04,1.0426657124e+02,1.1390889658e+02,3.2117070895e+01,8.4266192269e+01,5.1603315012e+00,7.7719021446e+01,-2.1517956640e-04,2.1283793692e+01,5.8613767656e+01,-3.8766356990e-05,2.4175133487e+01,1.3226526631e+02,2.0220942625e+01,6.2593815682e+01,1.8000000000e-01,2.9376087510e+00,7.0000000000e-02,4.9945815315e-01,0.0000000000e+00,2.9360618707e+03,-1.2197532057e-02,-7.3325219812e-04,1.1758757538e-02,3,24,35,84,28,8.7215905052e+01,17,3,21,202,11,2.3959421940e+02,
3.7500000000e-01,-8.4049374953e-02,-6.8640797616e-02,7.3379791502e-04,-6.1773042420e-02,1.0444583613e-01,1.5098205783e-01,2.2996956313e-01,1.7067080041e-01,1.4352689419e+00,1.7842552727e+00,2.2444648513e+00,1.7619495257e+00,-2.4709766025e+00,4.3430282746e-01,4.8684258602e+00,-1.2415527341e+00,1.0386466084e-01,1.5128004700e-01,2.3137027787e-01,1.7129906091e-01,1.3971850953e+04,3.3938675684e+04,7.2090356693e+04,3.9498679387e+04,5.0634799576e+05,1.4477294091e+06,3.5775486158e+06,1.9955202514e+06,9.2905232257e+01,7.7819096463e+01,1.0603508408e+04,1.8142232004e+01,1.0479017780e+02,-8.1869465014e-04,7.9533073369e+01,7.7819096463e+01,-3.2366152390e-04,1.0379335774e+02,1.1315868938e+02,3.2119516123e+01,8.4181734221e+01,5.1898114430e+00,7.8140163472e+01,-2.0874107763e-04,2.0830346802e+01,5.8613766800e+01,-4.3938804212e-05,2.4109657682e+01,1.2935767840e+02,2.0242443293e+01,6.1607678917e+01,1.8000000000e-01,2.8727963350e+00,7.0000000000e-02,4.8881730874e-01,0.0000000000e+00,2.9360618707e+03,-1.2109753621e-02,-6.9435252657e-04,1.1611512278e-02,3,24,36,85,28,8.7485918797e+01,17,3,21,202,11,2.3959421940e+02,
3.8000000000e-01,-8.4118532874e-02,-7.1567320500e-02,-1.2674807947e-03,-7.2511683984e-02,1.0194917427e-01,1.4645425603e-01,2.2546629853e-01,1.6504240240e-01,1.4331068472e+00,1.7865276082e+00,2.2525235796e+00,1.7557697954e+00,-2.4634808070e+00,4.7084859228e-01,4.8326223082e+00,-1.2311126609e+00,1.0139919834e-01,1.4674419373e-01,2.2685139955e-01,1.6564975369e-01,1.3582946322e+04,3.2387079140e+04,6.9152831123e+04,3.7780260930e+04,4.7438736751e+05,1.3756171368e+06,3.4423949844e+06,1.9074340791e+06,9.3154411548e+01,7.7819094246e+01,1.0111700939e+04,1.8197282759e+01,1.0509601533e+02,-7.6877984063e-04,7.5844203799e+01,7.7819094246e+01,-3.6657494414e-04,1.0332326139e+02,1.1241307517e+02,3.2121906046e+01,8.4097195365e+01,5.2192618095e+00,7.8560882993e+01,-2.0207876890e-04,2.0360082426e+01,5.8613766003e+01,-4.9354669384e-05,2.4045621267e+01,1.2651406065e+02,2.0263351440e+01,6.0629174538e+01,1.8000000000e-01,2.8055801403e+00,7.0000000000e-02,4.7778181408e-01,0.0000000000e+00,2.9360618707e+03,-1.2014169681e-02,-6.5492059788e-04,1.1456330891e-02,3,24,34,83,27,8.6802051591e+01,17,3,21,202,11,2.3959421940e+02,
3.8500000000e-01,-8.4184612612e-02,-7.4112173659e-02,-3.4802857116e-03,-7.8659130030e-02,9.9586933714e-02,1.4205662833e-01,2.2099085670e-01,1.5943955482e-01,1.4314107992e+00,1.7889807487e+00,2.2604078571e+00,1.7496502845e+00,-2.4453642211e+00,5.0668560893e-01,4.7303860266e+00,-1.2174277041e+00,9.9066368590e-02,1.4233768347e-01,2.2236233160e-01,1.6001900354e-01,1.3200928819e+04,3.0821520947e+04,6.6170153484e+04,3.6059687899e+04,4.4202091189e+05,1.3036865224e+06,3.3044333866e+06,1.8189555971e+06,9.3410006938e+01,7.7819092494e+01,9.6167317350e+03,1.8251455974e+01,1.0539697764e+02,-7.1856055673e-04,7.2131619200e+01,7.7819092494e+01,-4.0984583902e-04,1.0285626270e+02,1.1167222251e+02,3.2124241061e+01,8.4012577012e+01,5.2486825724e+00,7.8981179606e+01,-1.9520774479e-04,1.9874133470e+01,5.8613765268e+01,-5.4998419937e-05,2.3982992331e+01,1.2373401275e+02,2.0283684596e+01,5.9658513639e+01,1.8000000000e-01,2.7361220965e+00,7.0000000000e-02,4.6637825465e-01,0.0000000000e+00,2.9360618707e+03,-1.1910679305e-02,-6.1505951720e-04,1.1293307674e-02,3,24,35,84,28,8.7360092066e+01,17,3,21,202,11,2.3959421940e+02,
3.9000000000e-01,-8.4247431486e-02,-7.6304460235e-02,-5.9571774343e-03,-8.1281766564e-02,9.7351390880e-02,1.3780195608e-01,2.1652170971e-01,1.5401021246e-01,1.4301666733e+00,1.7916110704e+00,2.2673962305e+00,1.7436126789e+00,-2.4098352589e+00,5.4182520371e-01,4.6861694174e+00,-1.1988551650e+00,9.6858547070e-02,1.3807334786e-01,2.1788219635e-01,1.5455873066e-01,1.2825957356e+04,2.9251322467e+04,6.3156595258e+04,3.4350926732e+04,4.0996091681e+05,1.2322084753e+06,3.1642910619e+06,1.7304857144e+06,9.3670501856e+01,7.7819091211e+01,9.1217473086e+03,1.8304758804e+01,1.0569310447e+02,-6.6835135508e-04,6.8418920423e+01,7.7819091211e+01,-4.5315928949e-04,1.0239234167e+02,1.1093620317e+02,3.2126521573e+01,8.3927880512e+01,5.2780737041e+00,7.9401052916e+01,-1.8814361367e-04,1.9373670626e+01,5.8613764595e+01,-6.0854024006e-05,2.3921739240e+01,1.2101681904e+02,2.0303460049e+01,5.8695931592e+01,1.8000000000e-01,2.6645895342e+00,7.0000000000e-02,4.5463410263e-01,0.0000000000e+00,2.9360618707e+03,-1.1799180844e-02,-5.7487639781e-04,1.1122853787e-02,3,24,35,83,27,8.6942758925e+01,17,3,21,202,11,2.3959421940e+02,
3.9500000000e-01,-8.4307183734e-02,-7.8174912903e-02,-8.7888015090e-03,-8.2359822146e-02,9.5235256831e-02,1.3370032008e-01,2.1202394718e-01,1.4882618426e-01,1.4293595715e+00,1.7944156805e+00,2.2734710446e+00,1.7376771964e+00,-2.3481669687e+00,5.7648065057e-01,4.6491183769e+00,-1.1764922788e+00,9.4768540398e-02,1.3396138763e-01,2.1337675581e-01,1.4934419693e-01,1.2456957496e+04,2.7684760181e+04,6.0131013450e+04,3.2659048396e+04,3.7965782362e+05,1.1614283026e+06,3.0225982127e+06,1.6422847692e+06,9.3934541971e+01,7.7819090394e+01,8.6295560107e+03,1.8357198618e+01,1.0598443677e+02,-6.1843297324e-04,6.4727171890e+01,7.7819090394e+01,-4.9623419030e-04,1.0193147810e+02,1.1020503866e+02,3.2128747992e+01,8.3843107230e+01,5.3074351774e+00,7.9820502534e+01,-1.8090245004e-04,1.8859899553e+01,5.8613763989e+01,-6.6904989600e-05,2.3861830768e+01,1.1836154190e+02,2.0322694755e+01,5.7741676396e+01,1.8000000000e-01,2.5911547815e+00,7.0000000000e-02,4.4257765069e-01,0.0000000000e+00,2.9360618707e+03,-1.1684755360e-02,-5.3447111649e-04,1.0945137014e-02,3,24,34,82,27,8.5581061946e+01,17,3,21,202,11,2.3959421940e+02,
4.0000000000e-01,-8.4364556852e-02,-7.9744354595e-02,-1.2118323616e-02,-8.2836757543e-02,9.3231659661e-02,1.2975901298e-01,2.0744573895e-01,1.4390650002e-01,1.4289800425e+00,1.7973928888e+00,2.2786135361e+00,1.7318689890e+00,-2.2792177178e+00,6.1091100330e-01,4.6385038124e+00,-1.1488596012e+00,9.2789566898e-02,1.3000923435e-01,2.0879469740e-01,1.4439533480e-01,1.1308745433e+04,2.6129366163e+04,5.7110476686e+04,3.0992012083e+04,3.4873770305e+05,1.0915851554e+06,2.8799876722e+06,1.5546809479e+06,9.4200922405e+01,7.7819090039e+01,8.1426355154e+03,1.8408783014e+01,1.0627101674e+02,-5.6905307798e-04,6.1074957737e+01,7.7819090039e+01,-5.3882250360e-04,1.0147365178e+02,1.0947872449e+02,3.2130920731e+01,8.3758258533e+01,5.3367669656e+00,8.0239528080e+01,-1.7350075588e-04,1.8334057968e+01,5.8613763449e+01,-7.3134404419e-05,2.3803236199e+01,1.1576709065e+02,2.0341405276e+01,5.6795999825e+01,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.1562706680e-02,-4.9394093100e-04,1.0790646017e-02,3,25,32,82,27,8.4494081364e+01,17,3,21,202,11,2.3959421940e+02,
4.0500000000e-01,-8.4417994983e-02,-8.1019651203e-02,-1.6138869108e-02,-8.3083361886e-02,9.1334123646e-02,1.2598298367e-01,2.0272249747e-01,1.3924898496e-01,1.4290282196e+00,1.8005418103e+00,2.2828037776e+00,1.7262119530e+00,-2.2771392115e+00,6.4524280686e-01,4.6192637854e+00,-1.1164553672e+00,9.0915237405e-02,1.2622197238e-01,2.0407216903e-01,1.3971012510e-01,1.0190634755e+04,2.4591876624e+04,5.4109365371e+04,2.9352949763e+04,3.1868299493e+05,1.0229016975e+06,2.7370665232e+06,1.4679319274e+06,9.4468722678e+01,7.7819090140e+01,7.6630704430e+03,1.8459519813e+01,1.0655288785e+02,-5.2042002767e-04,5.7477913945e+01,7.7819090140e+01,-5.8071549767e-04,1.0101884251e+02,1.0875724276e+02,3.2133040199e+01,8.3673335786e+01,5.3660690424e+00,8.0658129177e+01,-1.6595542083e-04,1.7797412668e+01,5.8613762979e+01,-7.9524976364e-05,2.3745925384e+01,1.1323227247e+02,2.0359607736e+01,5.5859150799e+01,1.8000000000e-01,2.4392905044e+00,7.0000000000e-02,4.1764470968e-01,0.0000000000e+00,2.9360618707e+03,-1.1432178353e-02,-4.5336740763e-04,1.0743580683e-02,3,24,33,82,27,8.4244625970e+01,17,3,21,202,11,2.3959421940e+02,
4.1000000000e-01,-8.4468853539e-02,-8.2009190459e-02,-2.1058184434e-02,-8.3240616484e-02,8.9536550566e-02,1.2237535622e-01,1.9779611673e-01,1.3484397468e-01,1.4297155303e+00,1.8038631094e+00,2.2860229558e+00,1.7207316757e+00,-2.2721252802e+00,6.7981652881e-01,4.5766059574e+00,-1.0787855917e+00,8.9139536192e-02,1.2260288274e-01,1.9914934115e-01,1.3527891485e-01,9.1417951005e+03,2.3078569524e+04,5.1141301885e+04,2.7745863085e+04,2.9102485653e+05,9.5558441401e+05,2.5944405504e+06,1.3823180887e+06,9.4737185320e+01,7.7819090689e+01,7.1927741101e+03,1.8509417061e+01,1.0683009478e+02,-4.7272504728e-04,5.3950391609e+01,7.7819090689e+01,-6.2172157252e-04,1.0056703023e+02,1.0804056869e+02,3.2135106803e+01,8.3588340347e+01,5.3953413821e+00,8.1076305458e+01,-1.5828368154e-04,1.7251256475e+01,5.8613762578e+01,-8.6059074706e-05,2.3689868788e+01,1.1075582985e+02,2.0377317805e+01,5.4931370515e+01,1.8000000000e-01,2.3612268344e+00,7.0000000000e-02,4.0482828624e-01,0.0000000000e+00,2.9360618707e+03,-1.1293049167e-02,-4.1281037815e-04,1.0690896047e-02,3,24,34,82,27,8.3492106176e+01,17,3,21,202,11,2.3959421940e+02,
4.1500000000e-01,-8.4517142860e-02,-8.2732012387e-02,-2.7020441698e-02,-8.3361709471e-02,8.7833201076e-02,1.1893754981e-01,1.9264864966e-01,1.3067945405e-01,1.4312371254e+00,1.8073569600e+00,2.2882529454e+00,1.7154538142e+00,-2.2546023314e+00,7.1416497426e-01,4.6184989863e+00,-1.0358370338e+00,8.7456802048e-02,1.1915354868e-01,1.9400058348e-01,1.3108964318e-01,8.1669455772e+03,2.1594605903e+04,4.8217975856e+04,2.6173618165e+04,2.6570119353e+05,8.8982323284e+05,2.4526846220e+06,1.2981016643e+06,9.5005805108e+01,7.7819091676e+01,6.7333633048e+03,1.8558483013e+01,1.0710268340e+02,-4.2612970609e-04,5.0504517670e+01,7.7819091676e+01,-6.6167878254e-04,1.0011819495e+02,1.0732867405e+02,3.2137120949e+01,8.3503273564e+01,5.4245839594e+00,8.1494056563e+01,-1.5050308016e-04,1.6696905126e+01,5.8613762250e+01,-9.2718771907e-05,2.3635037512e+01,1.0833646809e+02,2.0394550675e+01,5.4012888960e+01,1.8000000000e-01,2.2819918013e+00,7.0000000000e-02,3.9181954947e-01,0.0000000000e+00,2.9360618707e+03,-1.1145164002e-02,-3.7231846017e-04,1.0631823521e-02,3,24,33,81,27,8.1985358780e+01,17,3,21,202,11,2.3959421940e+02,
4.2000000000e-01,-8.4562905447e-02,-8.3227371381e-02,-3.4080791657e-02,-8.3466792996e-02,8.6218675602e-02,1.1566919463e-01,1.8731929698e-01,1.2674292716e-01,1.4335189503e+00,1.8110192494e+00,2.2894773712e+00,1.7104062407e+00,-2.2241113813e+00,7.4717507911e-01,4.5731058540e+00,-9.8690518433e-01,8.5861709785e-02,1.1587380865e-01,1.8865889504e-01,1.2712975027e-01,7.2690470700e+03,2.0145885445e+04,4.5351057380e+04,2.4640078731e+04,2.4259969113e+05,8.2589079954e+05,2.3123698025e+06,1.2155591618e+06,9.5273942016e+01,7.7819093088e+01,6.2864205322e+03,1.8606726128e+01,1.0737070071e+02,-3.8079214249e-04,4.7152161925e+01,7.7819093088e+01,-7.0042861206e-04,9.9672316819e+01,1.0662152890e+02,3.2139083041e+01,8.3418136778e+01,5.4537967496e+00,8.1911382137e+01,-1.4263142205e-04,1.6135694099e+01,5.8613761994e+01,-9.9485886021e-05,2.3581403312e+01,1.0597287537e+02,2.0411321064e+01,5.3103922495e+01,1.8000000000e-01,2.2017762894e+00,7.0000000000e-02,3.7864983855e-01,0.0000000000e+00,2.9360618707e+03,-1.0988581783e-02,-3.3194637602e-04,1.0565664431e-02,3,24,30,79,26,8.1784930623e+01,17,3,21,202,11,2.3959421940e+02,
4.2500000000e-01,-8.4606151476e-02,-8.3559997425e-02,-4.2394331722e-02,-8.3563571296e-02,8.4687896603e-02,1.1256762878e-01,1.8186939591e-01,1.2302209254e-01,1.4365086672e+00,1.8148416963e+00,2.2896866842e+00,1.7056235080e+00,-2.1759756853e+00,7.7831705513e-01,4.5947487797e+00,-9.3066824346e-01,8.4349252162e-02,1.1276119163e-01,1.8318367823e-01,1.2338686709e-01,6.4493277657e+03,1.8737879506e+04,4.2552356845e+04,2.3151699932e+04,2.2160314149e+05,7.6406121830e+05,2.1740629261e+06,1.1350076513e+06,9.5540795764e+01,7.7819094914e+01,5.8534167458e+03,1.8654155055e+01,1.0763419475e+02,-3.3685933724e-04,4.3904357464e+01,7.7819094914e+01,-7.3782370235e-04,9.9229376107e+01,1.0591910252e+02,3.2140993479e+01,8.3332931320e+01,5.4829797282e+00,8.2328281832e+01,-1.3468673292e-04,1.5568975398e+01,5.8613761811e+01,-1.0634202363e-04,2.3528938598e+01,1.0366373735e+02,2.0427643212e+01,5.2204672254e+01,1.8000000000e-01,2.1207735447e+00,7.0000000000e-02,3.6535088048e-01,0.0000000000e+00,2.9360618707e+03,-1.0823557696e-02,-2.9178721396e-04,1.0491694461e-02,3,23,33,80,26,8.2619744027e+01,17,3,21,202,11,2.3959421940e+02,
4.3000000000e-01,-8.4647028503e-02,-8.3785181876e-02,-5.2527611641e-02,-8.3655012863e-02,8.3236090759e-02,1.0962794662e-01,1.7632890746e-01,1.1950508494e-01,1.4401802861e+00,1.8188133148e+00,2.2889760542e+00,1.7011392092e+00,-2.1108068112e+00,8.0706166613e-01,4.5788650691e+00,-8.6822020191e-01,8.2914722311e-02,1.0981089430e-01,1.7760938012e-01,1.1984906158e-01,5.7076032215e+03,1.7375363075e+04,3.9831592688e+04,2.1710688862e+04,2.0255522134e+05,7.0456222975e+05,2.0382817319e+06,1.0566781580e+06,9.5805516831e+01,7.7819097138e+01,5.4356623879e+03,1.8700778614e+01,1.0789321452e+02,-2.9446221775e-04,4.0770933438e+01,7.7819097138e+01,-7.7373274755e-04,9.8789353220e+01,1.0522136390e+02,3.2142852659e+01,8.3247658509e+01,5.5121328715e+00,8.2744755307e+01,-1.2668721543e-04,1.4998114295e+01,5.8613761703e+01,-1.1326862323e-04,2.3477616438e+01,1.0140774766e+02,2.0443530890e+01,5.1315323193e+01,1.8000000000e-01,2.0391787101e+00,7.0000000000e-02,3.5195471359e-01,0.0000000000e+00,2.9360618707e+03,-1.0650048606e-02,-2.5196246046e-04,1.0409287880e-02,3,23,32,78,26,8.0529194176e+01,17,3,21,202,11,2.3959421940e+02,
4.3500000000e-01,-8.4685689095e-02,-8.3937468228e-02,-6.4638678197e-02,-8.3742264545e-02,8.1858654861e-02,1.0684390016e-01,1.7068100739e-01,1.1618055779e-01,1.4443431556e+00,1.8229226958e+00,2.2875443704e+00,1.6969843991e+00,-2.0424106456e+00,8.3365628351e-01,4.4551521865e+00,-7.9945074576e-01,8.1553696771e-02,1.0701672219e-01,1.7193423138e-01,1.1650492229e-01,4.9980957223e+03,1.6061935818e+04,3.7197671446e+04,2.0317277355e+04,1.8531368484e+05,6.4754975682e+05,1.9055138932e+06,9.8074920697e+05,9.6067213543e+01,7.7819099745e+01,5.0342616616e+03,1.8746605788e+01,1.0814780993e+02,-2.5371108566e-04,3.7760172077e+01,7.7819099745e+01,-8.0804506750e-04,9.8352228689e+01,1.0452828194e+02,3.2144660979e+01,8.3162319657e+01,5.5412561561e+00,8.3160802230e+01,-1.1865120530e-04,1.4424486042e+01,5.8613761670e+01,-1.2024699900e-04,2.3427410549e+01,9.9203615404e+01,2.0458997406e+01,5.0436043598e+01,1.8000000000e-01,1.9571883545e+00,7.0000000000e-02,3.3849361044e-01,0.0000000000e+00,2.9360618707e+03,-1.0467972925e-02,-2.1260266204e-04,1.0317905093e-02,3,23,31,77,25,8.0101006737e+01,17,3,21,202,11,2.3959421940e+02,
4.4000000000e-01,-8.4722293585e-02,-8.4043571175e-02,-7.4774697235e-02,-8.3825770003e-02,8.0551449420e-02,1.0420854106e-01,1.6494806769e-01,1.1303770541e-01,1.4491021441e+00,1.8271587291e+00,2.2853852726e+00,1.6931949820e+00,-1.9545560441e+00,8.5801035196e-01,4.4915376966e+00,-7.2241669169e-01,8.0262019131e-02,1.0437175752e-01,1.6616466605e-01,1.1334358097e-01,4.3269697133e+03,1.4801136328e+04,3.4658687923e+04,1.8974430737e+04,1.6978640052e+05,5.9314981032e+05,1.7762141361e+06,9.0743117529e+05,9.6325028098e+01,7.7819102717e+01,4.6502462539e+03,1.8791645703e+01,1.0839803168e+02,-2.1470898947e-04,3.4879811688e+01,7.7819102717e+01,-8.4065723544e-04,9.7917983176e+01,1.0383982565e+02,3.2146418829e+01,8.3076916064e+01,5.5703495590e+00,8.3576422271e+01,-1.1059712721e-04,1.3849472556e+01,5.8613761712e+01,-1.2725838481e-04,2.3378295288e+01,9.7050070400e+01,2.0474055619e+01,4.9566984968e+01,1.8000000000e-01,1.8750000000e+00,7.0000000000e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.0277498331e-02,-1.7384382620e-04,1.0217050567e-02,3,23,30,76,25,7.9310887601e+01,17,3,21,202,11,2.3959421940e+02,
4.4500000000e-01,-8.4756959784e-02,-8.4125265226e-02,-7.9791214428e-02,-8.3905705326e-02,7.9310563598e-02,1.0171447425e-01,1.5928508201e-01,1.1006626174e-01,1.4545182367e+00,1.8315109551e+00,2.2824237680e+00,1.6898179315e+00,-1.8481753320e+00,8.8029793692e-01,4.4156256941e+00,-6.3509701270e-01,7.9035784348e-02,1.0186860916e-01,1.6044773024e-01,1.1035471136e-01,3.7307737578e+03,1.3596201109e+04,3.2222017963e+04,1.7688217554e+04,1.5587359529e+05,5.4145029677e+05,1.6508046510e+06,8.3697506473e+05,9.6578104165e+01,7.7819106038e+01,4.2845336940e+03,1.8835907616e+01,1.0864393120e+02,-1.7754756100e-04,3.2136734327e+01,7.7819106038e+01,-8.7147724210e-04,9.7486597474e+01,1.0315596416e+02,3.2148126600e+01,8.2991449021e+01,5.5994130578e+00,8.3991615112e+01,-1.0254345041e-04,1.3274459093e+01,5.8613761829e+01,-1.3428397849e-04,2.3330245643e+01,9.4945866792e+01,2.0488717947e+01,4.8708282150e+01,1.8000000000e-01,1.7928116455e+00,7.0000000000e-02,3.1150638956e-01,0.0000000000e+00,2.9360618707e+03,-1.0078720539e-02,-1.3583351166e-04,1.0106606852e-02,3,22,30,74,24,7.8395940916e+01,17,3,21,202,11,2.3959421940e+02,
4.5000000000e-01,-8.4789556182e-02,-8.4195102631e-02,-8.1772694776e-02,-8.3982149937e-02,7.8132275665e-02,9.9354142150e-02,1.5383052469e-01,1.0725648934e-01,1.4605894817e+00,1.8359687985e+00,2.2785826472e+00,1.6869122238e+00,-1.7231055850e+00,9.0050318277e-01,4.3564892660e+00,-5.3515529523e-01,7.7871323726e-02,9.9499705086e-02,1.5493307164e-01,1.0752851817e-01,3.2098055741e+03,1.2449554843e+04,2.9893248988e+04,1.6465431580e+04,1.4346514185e+05,4.9249856448e+05,1.5296534213e+06,7.6962933617e+05,9.6825762643e+01,7.7819109689e+01,3.9378249945e+03,1.8879400898e+01,1.0888556054e+02,-1.4229678062e-04,2.9536198036e+01,7.7819109689e+01,-9.0043473168e-04,9.7058052503e+01,1.0247666677e+02,3.2149784678e+01,8.2905919809e+01,5.6284466305e+00,8.4406380436e+01,-9.4508644272e-05,1.2700830907e+01,5.8613762021e+01,-1.4130498611e-04,2.3283237220e+01,9.2889785433e+01,2.0502996384e+01,4.7860053683e+01,1.8000000000e-01,1.7108212899e+00,7.0000000000e-02,2.9804528641e-01,0.0000000000e+00,2.9360618707e+03,-9.8712818167e-03,-9.8711750558e-05,9.9866929765e-03,3,22,30,74,24,7.7775290465e+01,17,3,21,202,11,2.3959421940e+02,
4.5500000000e-01,-8.4820471462e-02,-8.4258525262e-02,-8.2563474961e-02,-8.4055156072e-02,7.7013089096e-02,9.7120125764e-02,1.4863753432e-01,1.0459916413e-01,1.4673274715e+00,1.8405228160e+00,2.2737851383e+00,1.6845479459e+00,-1.5777984554e+00,9.1901797643e-01,4.3072947373e+00,-4.1940329014e-01,7.6765190636e-02,9.7257603798e-02,1.4968013376e-01,1.0485572180e-01,2.7617404595e+03,1.1362836973e+04,2.7676087925e+04,1.5311891620e+04,1.2988675078e+05,4.4630741281e+05,1.4130698980e+06,7.0560716882e+05,9.7067454579e+01,7.7819113649e+01,3.6106511568e+03,1.8922135020e+01,1.0912297233e+02,-1.0900963018e-04,2.7082185662e+01,7.7819113649e+01,-9.2747635121e-04,9.6632329310e+01,1.0180190296e+02,3.2151393448e+01,8.2820329701e+01,5.6574502556e+00,8.4820717937e+01,-8.6511133848e-05,1.2129969915e+01,5.8613762289e+01,-1.4830266632e-04,2.3237246225e+01,9.0880635371e+01,2.0516902512e+01,4.7022402260e+01,1.8000000000e-01,1.6292264553e+00,7.0000000000e-02,2.8464911952e-01,0.0000000000e+00,2.9360618707e+03,-9.6551767870e-03,-6.2615741745e-05,9.8579165765e-03,3,21,28,71,23,7.6379868229e+01,17,3,21,202,11,2.3959421940e+02,
4.6000000000e-01,-8.4849525061e-02,-8.4317718083e-02,-8.2918910389e-02,-8.4124775090e-02,7.5949718901e-02,9.5005305398e-02,1.4371564006e-01,1.0208555806e-01,1.4747554924e+00,1.8451662661e+00,2.2679600457e+00,1.6828053769e+00,-1.5172512205e+00,9.3643792314e-01,4.2097395769e+00,-2.8796209296e-01,7.5714146912e-02,9.5135160655e-02,1.4470053934e-01,1.0232754103e-01,2.3819389879e+03,1.0337315788e+04,2.5574620929e+04,1.4231198076e+04,1.1651846567e+05,4.0286783534e+05,1.3013453564e+06,6.4506329628e+05,9.7302858353e+01,7.7819117901e+01,3.3034015533e+03,1.8964119540e+01,1.0935621967e+02,-7.7724938669e-05,2.4777617748e+01,7.7819117901e+01,-9.5256291238e-04,9.6209409070e+01,1.0113164241e+02,3.2152953292e+01,8.2734679956e+01,5.6864239119e+00,8.5234627312e+01,-7.8569255579e-05,1.1563251370e+01,5.8613762632e+01,-1.5525837448e-04,2.3192249457e+01,8.8917254687e+01,2.0530447515e+01,4.6195415305e+01,1.8000000000e-01,1.5482237106e+00,7.0000000000e-02,2.7135016145e-01,0.0000000000e+00,2.9360618707e+03,-9.4313118791e-03,-2.7671729752e-05,9.7213995042e-03,3,20,25,66,22,7.4511932053e+01,17,3,21,202,11,2.3959421940e+02,
4.6500000000e-01,-8.4877111272e-02,-8.4373579140e-02,-8.3115669139e-02,-8.4191068584e-02,7.4939078547e-02,9.3002916048e-02,1.3905865152e-01,9.9707420699e-02,1.4829018334e+00,1.8498916729e+00,2.2610428152e+00,1.6817627713e+00,-1.7712636863e+00,9.5172864565e-01,4.2108128780e+00,-1.4101673536e-01,7.4715149971e-02,9.3125585531e-02,1.3998867682e-01,9.9935674568e-02,2.0640366081e+03,9.3735285521e+03,2.3608399174e+04,1.3221844571e+04,1.0503025809e+05,3.6218860418e+05,1.1982661292e+06,5.8804039487e+05,9.7531720666e+01,7.7819122423e+01,3.0161576381e+03,1.9005364089e+01,1.0958535605e+02,-4.8450784104e-05,2.2623105250e+01,7.7819122423e+01,-9.7568602046e-04,9.5789273086e+01,1.0046585501e+02,3.2154464588e+01,8.2648971829e+01,5.7153675787e+00,8.5648108268e+01,-7.0701213248e-05,1.1002040542e+01,5.8613763048e+01,-1.6215360671e-04,2.3148224286e+01,8.6998510848e+01,2.0543642193e+01,4.5379165598e+01,1.8000000000e-01,1.4680081987e+00,7.0000000000e-02,2.5818045053e-01,0.0000000000e+00,2.9360618707e+03,-9.2044740295e-03,5.9812168710e-06,9.5789676204e-03,3,20,26,66,22,7.3789685218e+01,17,3,21,202,11,2.3959421940e+02,
4.7000000000e-01,-8.4903228389e-02,-8.4426498871e-02,-8.3252953037e-02,-8.4254109736e-02,7.3978267604e-02,9.1106557475e-02,1.3465527434e-01,9.7456960315e-02,1.4860041876e+00,1.8546856143e+00,2.2529874772e+00,1.6815035086e+00,-2.0174011714e+00,9.6406653893e-01,4.3006323721e+00,2.5171091966e-02,7.3765340621e-02,9.1222453714e-02,1.3553334000e-01,9.7672282120e-02,1.8012014022e+03,8.4714890744e+03,2.1837571387e+04,1.2278559107e+04,9.5190990475e+04,3.2430668695e+05,1.1024962622e+06,5.3438300513e+05,9.7753466863e+01,7.7819127197e+01,2.7489715586e+03,1.9045878355e+01,1.0981043531e+02,-2.1192609681e-05,2.0619039308e+01,7.7819127197e+01,-9.9684021305e-04,9.5371902782e+01,9.9804510832e+01,3.2155927713e+01,8.2563206560e+01,5.7442812360e+00,8.6061160514e+01,-6.2925034358e-05,1.0447689436e+01,5.8613763539e+01,-1.6897004349e-04,2.3105148643e+01,8.5123300720e+01,2.0556496975e+01,4.4573711948e+01,1.8000000000e-01,1.3887731656e+00,7.0000000000e-02,2.4517171376e-01,0.0000000000e+00,2.9360618707e+03,-8.9790362027e-03,3.8162037893e-05,9.4328399011e-03,3,19,26,66,22,7.3386122908e+01,17,3,21,202,11,2.3959421940e+02,
4.7500000000e-01,-8.4927890532e-02,-8.4476690935e-02,-8.3366355379e-02,-8.4313984935e-02,7.3064560117e-02,8.9310187074e-02,1.3049283444e-01,9.5326824499e-02,1.4892857728e+00,1.8595429298e+00,2.2437980803e+00,1.6821830636e+00,-2.2083088268e+00,9.9343417143e-01,4.5518040706e+00,2.4851576063e-01,7.2862031544e-02,8.9419699087e-02,1.3132178780e-01,9.5529964989e-02,1.5861762548e+03,7.6313709450e+03,2.0213959238e+04,1.1289822353e+04,8.6875017920e+04,2.8920130789e+05,1.0146279496e+06,4.7892122189e+05,9.7957577056e+01,7.7835542939e+01,2.5182687343e+03,1.9082717909e+01,1.1001509949e+02,2.3791367690e+01,1.8888621040e+01,7.7835544254e+01,-1.0143826984e-03,9.4957279711e+01,9.9147580158e+01,3.2157343041e+01,8.2477385384e+01,5.7731648639e+00,8.6473783770e+01,-5.5258527100e-05,9.9015335292e+00,5.8613764101e+01,-1.7568959288e-04,2.3063001006e+01,8.3290550331e+01,2.0569021932e+01,4.3779934686e+01,1.8000000000e-01,1.3107094956e+00,7.0000000000e-02,2.3235529032e-01,0.0000000000e+00,2.9360618707e+03,-8.7549819591e-03,6.8681404727e-05,9.2915308213e-03,3,18,22,59,19,7.1333598359e+01,17,3,21,202,11,2.3959421940e+02,
4.8000000000e-01,-8.4951271549e-02,-8.4524295198e-02,-8.3468809460e-02,-8.4370791288e-02,7.2195393592e-02,8.7608106508e-02,1.2655856340e-01,9.3310080731e-02,1.4950554279e+00,1.8659080370e+00,2.2357006658e+00,1.6849929641e+00,-2.0679902387e+00,1.5053928514e+00,5.5286895236e+00,7.9243779812e-01,7.2002696469e-02,8.7711600863e-02,1.2734113715e-01,9.3501746614e-02,1.4602267318e+03,6.9282699836e+03,1.9443620011e+04,1.0338815337e+04,8.0780338020e+04,2.5513053325e+05,9.4259326410e+05,4.1929669553e+05,9.8056781189e+01,7.8301815501e+01,2.3936510146e+03,1.9037940251e+01,1.0976633473e+02,1.4237638354e+02,1.7953908692e+01,7.8301815503e+01,-1.0213530315e-03,9.4545385575e+01,9.8495033471e+01,3.2158710944e+01,8.2391509524e+01,5.8020184430e+00,8.6885977758e+01,-4.7719238193e-05,9.3648885564e+00,5.8613764735e+01,-1.8229443322e-04,2.3021760376e+01,8.1499254697e+01,2.0581203433e+01,4.3289682106e+01,1.8000000000e-01,1.2340052508e+00,7.0000000000e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-8.5630286446e-03,1.0118009237e-04,9.3068179002e-03,3,18,24,60,20,7.0573925338e+01,17,3,21,202,11,2.3959421940e+02,
4.8500000000e-01,-8.4973343959e-02,-8.4569430703e-02,-8.3564921502e-02,-8.4424635026e-02,7.1368358663e-02,8.5994946194e-02,1.2284004130e-01,9.1400196917e-02,1.5031650209e+00,1.8747394742e+00,2.2289374082e+00,1.6903020382e+00,-2.0358183918e+00,1.9691985281e+00,6.7487518344e+00,1.2863266086e+00,7.1184959959e-02,8.6092768100e-02,1.2357884072e-01,9.1581053066e-02,1.3891747571e+03,6.3039530217e+03,1.8909826270e+04,9.4226232929e+03,7.6265084949e+04,2.2212745019e+05,8.7798663134e+05,3.6085779648e+05,9.8181179803e+01,7.9275790672e+01,2.2870085254e+03,1.8901709189e+01,1.0900949549e+02,2.3085761480e+02,1.7154022032e+01,7.9275790671e+01,-1.0265619777e-03,9.4136202184e+01,9.7846841472e+01,3.2160031789e+01,8.2305580193e+01,5.8308419545e+00,8.7297742208e+01,-4.0324412098e-05,8.8390473403e+00,5.8613765440e+01,-1.8876705337e-04,2.2981406137e+01,7.9749231426e+01,2.0592854099e+01,4.3826960733e+01,1.8000000000e-01,1.1588452185e+00,7.0000000000e-02,2.0742234931e-01,0.0000000000e+00,2.9360618707e+03,-8.4309853616e-03,1.4510694448e-04,9.6110747569e-03,3,17,24,59,19,7.0212276631e+01,17,3,21,202,11,2.3959421940e+02,


==> data/EM/electromechanics-sr-p2.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9863094568e+00,2.2065043405e+00,2.3491414164e+00,2.1414731351e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.8430381648e+02,1.1750078962e+03,1.2733561280e+03,1.1187110413e+03,4.1339478647e+04,4.9348801681e+04,5.3479299362e+04,4.6984407080e+04,1.0039480094e+02,1.4087115100e+02,2.1513562342e+03,1.8612668802e+01,8.6878340000e+01,3.2797974079e+02,1.6136543363e+01,1.4087115100e+02,-7.5670980221e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5722647392e-02,1.4152662560e-03,1.5961246166e-02,0,0,0,0,0,0.0000000000e+00,17,2,21,197,11,1.1531600991e+02,
5.0000000000e-03,-9.2244172585e-02,-8.4630473184e-02,4.7154119125e-02,-8.5393046949e-02,5.4550357372e-02,5.4553196451e-02,5.5405699679e-02,5.4550404211e-02,1.9937725705e+00,2.2099944532e+00,2.3540703542e+00,2.1463043586e+00,3.0395752650e-01,7.8569814477e-01,1.4839464706e+00,5.4552174466e-01,5.4477262128e-02,5.4553112805e-02,5.5379737961e-02,5.4550404213e-02,1.0223368699e+03,1.1995872305e+03,1.3096315972e+03,1.1486782790e+03,3.9173770685e+04,4.8053661317e+04,5.1791220551e+04,4.5349729423e+04,1.0026556553e+02,1.4200845157e+02,2.2795276226e+03,1.8714020528e+01,8.5937472403e+01,2.1331482205e+02,1.7097910492e+01,1.4200845157e+02,-7.4032769559e-04,7.2610744162e+01,6.3942641561e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276089e-04,2.1061971486e+01,5.2785506013e+01,1.9450277570e+01,3.6026263824e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5830758952e-02,1.4247648538e-03,1.6145309927e-02,3,12,16,40,13,2.7267962808e+01,17,2,21,197,11,1.1531600991e+02,
1.0000000000e-02,-9.5611350000e-02,-8.3561490438e-02,4.8344703026e-02,-8.5394303452e-02,5.4490069471e-02,5.5072554651e-02,1.7012311660e-01,5.4496268660e-02,1.9971014646e+00,2.2139350210e+00,2.3576154373e+00,2.1490075886e+00,4.3825888644e-01,7.9161235507e-01,1.3707743050e+00,6.7858969462e-01,2.2677505746e-02,5.5038088051e-02,1.7474584000e-01,5.4496268603e-02,1.0173580536e+03,1.2151738444e+03,1.3206888518e+03,1.1509752259e+03,3.9070495736e+04,4.7361993979e+04,5.1748381140e+04,4.5180394059e+04,1.0027641603e+02,1.4298519936e+02,2.3243134922e+03,1.8824461490e+01,8.5129024884e+01,1.8325237880e+02,1.7433833068e+01,1.4298519936e+02,-7.3230742679e-04,7.2345096825e+01,6.3525330868e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395122e-04,2.1035769467e+01,5.1928920336e+01,1.9456135227e+01,3.0911904050e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5932410333e-02,1.4482372701e-03,1.6259912486e-02,3,12,15,39,13,2.8705493084e+01,17,2,21,197,11,1.1531600991e+02,
1.5000000000e-02,-9.6246110527e-02,-8.1797316762e-02,5.7895383246e-02,-8.5395519412e-02,5.4421496535e-02,5.7234145470e-02,3.0773998559e-01,5.4443883288e-02,2.0013050413e+00,2.2177171807e+00,2.3607797836e+00,2.1523288445e+00,4.3614615285e-01,7.1715962685e-01,9.7426183703e-01,6.5417150850e-01,1.1548138538e-03,5.7124026383e-02,3.3225056416e-01,5.4443881849e-02,1.0139228786e+03,1.2241765694e+03,1.4420466873e+03,1.1541413208e+03,3.8580534026e+04,4.7206625409e+04,5.6285231274e+04,4.4887565917e+04,1.0028615688e+02,1.4382592892e+02,2.3628509885e+03,1.8937167530e+01,8.4432599152e+01,1.5974092118e+02,1.7722888859e+01,1.4382592892e+02,-7.2493511044e-04,7.2081183157e+01,6.3110768888e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629643231e-04,2.1010005633e+01,5.1029448240e+01,1.9463218793e+01,2.6451255195e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5984965034e-02,1.4712884443e-03,1.6327217017e-02,3,12,16,40,13,2.8231654898e+01,17,2,21,197,11,1.1531600991e+02,
2.0000000000e-02,-9.4753807480e-02,-7.9234446663e-02,4.3861158411e-02,-8.5396696618e-02,5.4367488724e-02,6.1536322304e-02,4.3196870153e-01,5.4393173046e-02,2.0046535861e+00,2.2210767730e+00,2.3635495727e+00,2.1556886287e+00,-3.3571798969e-02,6.4126017766e-01,8.7189806264e-01,6.6730607752e-01,-1.4233923819e-02,6.1275879397e-02,4.5774928856e-01,5.4393172368e-02,1.0029855027e+03,1.2320596541e+03,1.9043630288e+03,1.1552172606e+03,3.8405887074e+04,4.7514689735e+04,7.6283385329e+04,4.4696989481e+04,1.0029621207e+02,1.4456797657e+02,2.3943584071e+03,1.9041897330e+01,8.3813686841e+01,1.4219656169e+02,1.7959214587e+01,1.4456797657e+02,-7.1828876470e-04,7.1818991725e+01,6.2698943768e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509844311e-04,2.0984700081e+01,5.0093111276e+01,1.9471338962e+01,2.2478776886e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6030031321e-02,1.4881990185e-03,1.6370040769e-02,3,12,16,40,13,2.8325299502e+01,17,2,21,197,11,1.1531600991e+02,
2.5000000000e-02,-9.5016589793e-02,-7.6082055043e-02,4.4640317031e-02,-8.5397836837e-02,5.4312160214e-02,6.8645030560e-02,5.2165791444e-01,5.4344066197e-02,2.0079884560e+00,2.2241307234e+00,2.3662072265e+00,2.1588681147e+00,-8.0799809875e-01,5.8408285747e-01,8.6760957186e-01,6.1346907122e-01,-1.5057582288e-02,6.8188798771e-02,5.5107106787e-01,5.4344026348e-02,9.9344944810e+02,1.2466410127e+03,2.8276933758e+03,1.1541627032e+03,3.8128315690e+04,4.8304699477e+04,1.1939334690e+05,4.4650718706e+04,1.0031209893e+02,1.4523000673e+02,2.4218385119e+03,1.9132623396e+01,8.3255932430e+01,1.2681286958e+02,1.8165332893e+01,1.4523000673e+02,-7.1206796074e-04,7.1558511143e+01,6.2289844107e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391796192e-04,2.0959869890e+01,4.9125887061e+01,1.9480340754e+01,1.8949987077e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6080660438e-02,1.5026833316e-03,1.6406560375e-02,3,12,16,40,13,2.7763835579e+01,17,2,21,197,11,1.1531600991e+02,
3.0000000000e-02,-9.5665292097e-02,-7.2381447751e-02,4.5411189526e-02,-8.5398941680e-02,5.4256140450e-02,7.8660439620e-02,5.5176906151e-01,5.4296494166e-02,2.0113688507e+00,2.2268543703e+00,2.3688003596e+00,2.1619068747e+00,-1.7497011893e+00,5.1119870096e-01,1.0549822175e+00,6.1405925489e-01,-2.1835027267e-03,7.8019281203e-02,5.8531032667e-01,5.4296550970e-02,9.7442526334e+02,1.2746322130e+03,4.2771700224e+03,1.1527509920e+03,3.7849512623e+04,4.9847922689e+04,1.9110213349e+05,4.4661059402e+04,1.0033061345e+02,1.4581746843e+02,2.4472118756e+03,1.9206638099e+01,8.2756104807e+01,1.1130846044e+02,1.8355649297e+01,1.4581746843e+02,-7.0608048969e-04,7.1299730074e+01,6.1883458783e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276254862e-04,2.0935529200e+01,4.8133525581e+01,1.9490076710e+01,1.5869467607e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6132920258e-02,1.5159736120e-03,1.6442436109e-02,3,12,15,39,13,2.7589958507e+01,17,2,21,197,11,1.1531600991e+02,
3.5000000000e-02,-9.6661030134e-02,-6.8310584924e-02,4.5884541384e-02,-8.5400012969e-02,5.4214067679e-02,9.1320293797e-02,5.5074220593e-01,5.4250391392e-02,2.0144936528e+00,2.2292013938e+00,2.3713413202e+00,2.1651202200e+00,-2.6953657821e+00,4.3450988939e-01,1.2961607050e+00,6.7086378069e-01,-1.2938855449e-02,9.0548870201e-02,5.9258027534e-01,5.4249940760e-02,9.2284695554e+02,1.3240306106e+03,6.2532376874e+03,1.1531877185e+03,3.7669730094e+04,5.2591479838e+04,2.9294160860e+05,4.4607716295e+04,1.0034513181e+02,1.4631924438e+02,2.4741211256e+03,1.9265611353e+01,8.2327589555e+01,9.2264184279e+01,1.8557485829e+01,1.4631924438e+02,-6.9996193745e-04,7.1042637231e+01,6.1479776786e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163921872e-04,2.0911689325e+01,4.7121569344e+01,1.9500397992e+01,1.3245523384e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6181777773e-02,1.5267436887e-03,1.6466243690e-02,3,12,15,39,13,2.7747698342e+01,17,2,21,197,11,1.1531600991e+02,
4.0000000000e-02,-9.5040841021e-02,-6.3480478366e-02,4.7281661546e-02,-8.5401047074e-02,5.4174032666e-02,1.0630282987e-01,5.4749969638e-01,5.4205695205e-02,2.0174688317e+00,2.2311413452e+00,2.3738964765e+00,2.1686752065e+00,-3.4814521062e+00,3.4795435849e-01,1.5335077686e+00,7.4572275022e-01,-1.8918003623e-02,1.0540493663e-01,5.9418543287e-01,5.4205691443e-02,9.3242728182e+02,1.4035536063e+03,8.3891347430e+03,1.1557157475e+03,3.7536807128e+04,5.7117852009e+04,4.2085255724e+05,4.4486124779e+04,1.0035750966e+02,1.4671807692e+02,2.5024084229e+03,1.9313145936e+01,8.1989891432e+01,7.0319909457e+01,1.8769658593e+01,1.4671807691e+02,-6.9372793809e-04,7.0787221370e+01,6.1078787066e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055434977e-04,2.0888358847e+01,4.6095389025e+01,1.9511158792e+01,1.1056563134e+01,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6232252320e-02,1.5345047818e-03,1.6475838812e-02,3,13,16,42,14,2.8665536491e+01,17,2,21,197,11,1.1531600991e+02,
4.5000000000e-02,-9.6229609980e-02,-5.8076681549e-02,4.2869826345e-02,-8.5402050406e-02,5.4121795520e-02,1.2357285722e-01,5.4781851465e-01,5.4162345649e-02,2.0203880346e+00,2.2326112436e+00,2.3765245836e+00,2.1726596697e+00,-4.1216988883e+00,2.4761341101e-01,1.7966409852e+00,8.4390433976e-01,-1.4454008555e-02,1.2259206046e-01,5.8629463076e-01,5.4160626265e-02,8.0579234980e+02,1.5218122322e+03,1.0432075599e+04,1.1600853423e+03,3.7396939553e+04,6.4104592992e+04,5.6528795171e+05,4.4317559636e+04,1.0036899371e+02,1.4699960444e+02,2.5327971788e+03,1.9352473842e+01,8.1759454415e+01,4.5189275337e+01,1.8997593637e+01,1.4699960443e+02,-6.8730600104e-04,7.0533471295e+01,6.0680478415e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951361974e-04,2.0865543706e+01,4.5060143151e+01,1.9522225249e+01,9.2582984800e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6291057152e-02,1.5391544183e-03,1.6472894953e-02,3,14,17,45,15,2.9596901923e+01,17,2,21,197,11,1.1531600991e+02,
5.0000000000e-02,-9.6207947916e-02,-5.1305335733e-02,4.2498235553e-02,-8.5402853147e-02,5.4088202203e-02,1.4309432866e-01,5.4893585898e-01,5.4120285554e-02,2.0233985577e+00,2.2335349351e+00,2.3791917612e+00,2.1772379937e+00,-4.6489107966e+00,1.3045524414e-01,2.0988948231e+00,9.8035727856e-01,-2.8700546545e-02,1.4196613077e-01,5.8220299733e-01,5.4110522198e-02,7.5686290984e+02,1.6872243557e+03,1.2303230975e+04,1.1665579877e+03,3.7303066372e+04,7.4267343914e+04,7.1641340040e+05,4.4089193473e+04,1.0037743608e+02,1.4714361657e+02,2.5673314283e+03,1.9388511615e+01,8.1658305817e+01,1.5537518340e+01,1.9256622525e+01,1.4714361639e+02,-6.8049157370e-04,7.0281375857e+01,6.0284839369e+01,3.2093253935e+01,7.9174383626e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852197534e-04,2.0843247330e+01,4.4020684904e+01,1.9533481672e+01,7.7850796915e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6361770472e-02,1.5401664327e-03,1.6457124806e-02,3,15,17,48,16,3.0735458150e+01,17,2,21,197,11,1.1531600991e+02,
5.5000000000e-02,-9.6163566901e-02,-4.3674453620e-02,4.9530095191e-02,-8.5404527289e-02,5.4037140038e-02,1.6566849787e-01,5.4738839436e-01,5.4079461497e-02,2.0266703285e+00,2.2338750839e+00,2.3819348611e+00,2.1826815402e+00,-5.0051012193e+00,3.7318512069e-02,2.4572891283e+00,1.2116472552e+00,-2.0946229783e-02,1.6430970901e-01,5.8420396591e-01,5.4075381746e-02,7.4369242757e+02,1.9095580443e+03,1.4028060290e+04,1.1757985328e+03,3.6617798016e+04,8.8334578623e+04,8.6883345892e+05,4.3759693226e+04,1.0037219040e+02,1.4715745749e+02,2.6155531048e+03,1.9419407482e+01,8.1680531363e+01,-2.8787904395e-06,1.9618315843e+01,1.4715745749e+02,-6.7233031257e-04,7.0030923959e+01,5.9891858131e+01,3.2091658851e+01,7.9346467214e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758362702e-04,2.0821470807e+01,4.2981438278e+01,1.9544837980e+01,6.5543702904e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6451958598e-02,1.5368117941e-03,1.6432426602e-02,3,16,20,53,17,3.0645804763e+01,17,2,21,197,11,1.1531600991e+02,
6.0000000000e-02,-9.6215161642e-02,-3.5527394953e-02,4.6685456044e-02,-8.5402255926e-02,5.4005577636e-02,1.9178771581e-01,5.5007728738e-01,5.4039816571e-02,2.0305280049e+00,2.2339839250e+00,2.3854045085e+00,2.1896257836e+00,-5.3345761903e+00,1.0729397606e-02,2.8163502876e+00,1.5464512350e+00,-7.4829948444e-03,1.9018008791e-01,5.9409673195e-01,5.4007839218e-02,6.1268675584e+02,2.2089400736e+03,1.5728327444e+04,1.1895485149e+03,3.3112612556e+04,1.0711077488e+05,1.0204288519e+06,4.3211231978e+04,1.0034630047e+02,1.4715746079e+02,2.6898768870e+03,1.9416174040e+01,8.1711106421e+01,-1.0347483330e-05,2.0175791595e+01,1.4715746079e+02,-6.6158059974e-04,6.9782104558e+01,5.9501522529e+01,3.2090015445e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670206605e-04,2.0800213135e+01,4.1946300795e+01,1.9556213022e+01,5.6615099989e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6582163649e-02,1.5298505108e-03,1.6418678557e-02,3,17,22,57,19,3.0728490312e+01,17,2,21,197,11,1.1531600991e+02,
6.5000000000e-02,-9.7705271505e-02,-2.7407784946e-02,4.5498937629e-02,-8.5409911568e-02,5.3965664662e-02,2.2112200154e-01,5.4779893495e-01,5.4001287790e-02,2.0354069633e+00,2.2339828805e+00,2.3894287399e+00,2.1985340271e+00,-5.5677633440e+00,-9.7412581791e-03,3.3081345829e+00,1.9878180325e+00,-1.8595255334e-02,2.1924500901e-01,5.8865608608e-01,5.3936269217e-02,6.6039885376e+02,2.6044254899e+03,1.7446353310e+04,1.2071842883e+03,3.6541029667e+04,1.3162268196e+05,1.1691196035e+06,4.2459622493e+04,1.0030667763e+02,1.4715746399e+02,2.7927159228e+03,1.9376005739e+01,8.1738378718e+01,-2.1165723207e-05,2.0947149929e+01,1.4715746399e+02,-6.4800097338e-04,6.9534906664e+01,5.9113819992e+01,3.2088321182e+01,7.9791201176e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588009742e-04,2.0779471433e+01,4.0918963735e+01,1.9567472007e+01,5.3171172066e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6761803665e-02,1.5208235442e-03,1.6414858056e-02,3,18,24,60,20,3.3383753516e+01,17,2,21,197,11,1.1531600991e+02,
7.0000000000e-02,-9.6382944195e-02,-1.9670117399e-02,4.7525808626e-02,-8.5375207676e-02,5.3930131696e-02,2.5259474162e-01,5.4826696697e-01,5.3964031365e-02,2.0417776479e+00,2.2338508140e+00,2.3937607060e+00,2.2098638471e+00,-5.6619507116e+00,-4.2722578358e-02,3.7227395946e+00,2.5019501577e+00,-2.7358559144e-02,2.5047313757e-01,6.0048228573e-01,5.3971411018e-02,7.1716276948e+02,3.1178742324e+03,1.9408424412e+04,1.2276456679e+03,3.5546059553e+04,1.6302400036e+05,1.3142532452e+06,4.1545402052e+04,1.0024980565e+02,1.4715746704e+02,2.9300027509e+03,1.9300263227e+01,8.1765436289e+01,-3.5903785079e-05,2.1976888668e+01,1.4715746704e+02,-6.3099803251e-04,6.9289319345e+01,5.8728737540e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0511988076e-04,2.0759240914e+01,3.9903471130e+01,1.9578424928e+01,5.6625941411e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6993133408e-02,1.5095329056e-03,1.6420010634e-02,3,19,28,66,22,3.4861466729e+01,17,2,21,197,11,1.1531600991e+02,
7.5000000000e-02,-9.5967234750e-02,-1.2828107185e-02,4.8447185821e-02,-8.5226717809e-02,5.3892057576e-02,2.8442980090e-01,5.4860350318e-01,5.3927552404e-02,2.0284455549e+00,2.2335039533e+00,2.4001022784e+00,2.2238522749e+00,-5.6302211208e+00,-9.4076145864e-02,4.1877755916e+00,3.0370857546e+00,-3.5213362315e-02,2.8221094481e-01,5.9216536822e-01,5.1125338334e-02,6.9525003567e+02,3.7748564225e+03,2.1615969154e+04,1.2488889030e+03,3.4577479689e+04,2.0254714824e+05,1.4556321379e+06,4.0568532725e+04,1.0017167527e+02,1.4715746991e+02,3.1085656093e+03,1.9190911590e+01,8.1795935254e+01,-5.5217780042e-05,2.3316223949e+01,1.4715746991e+02,-6.0988880680e-04,6.9045331724e+01,5.8346261789e+01,3.2084771514e+01,8.0344993698e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0442297442e-04,2.0739514632e+01,3.8904493162e+01,1.9588847619e+01,6.7803198127e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7279651196e-02,1.4951343205e-03,1.6435248553e-02,3,20,28,68,22,3.5571058109e+01,17,2,21,197,11,1.1531600991e+02,
8.0000000000e-02,-9.4903833208e-02,-6.7391109592e-03,4.3088715295e-02,-8.1841851228e-02,5.3857344861e-02,3.1451677726e-01,5.4907757315e-01,5.3892512863e-02,2.0041902824e+00,2.2328438536e+00,2.4069929428e+00,2.2403790633e+00,-5.5100596451e+00,-1.6630028441e-01,4.5028178205e+00,3.5095370715e+00,-1.4129489680e-02,3.1230648004e-01,5.8566079071e-01,5.4029510395e-02,8.3358360090e+02,4.6025472443e+03,2.4149026497e+04,1.2666905911e+03,3.3987620034e+04,2.5140353955e+05,1.5962801396e+06,3.9601691170e+04,1.0006869394e+02,1.4715747255e+02,3.3357655022e+03,1.9050422740e+01,8.1833835432e+01,-7.9810718894e-05,2.5020367998e+01,1.4715747255e+02,-5.8393705003e-04,6.8802932985e+01,5.7966378970e+01,3.2082912560e+01,8.0654137172e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0379038045e-04,2.0720283158e+01,3.7927355773e+01,1.9598498487e+01,8.7066587048e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7619005229e-02,1.4771094136e-03,1.6465827999e-02,3,20,30,71,23,3.6578370911e+01,17,2,21,197,11,1.1531600991e+02,
8.5000000000e-02,-9.5544308648e-02,-1.2506686960e-03,4.2656362218e-02,-4.6297883071e-02,5.3825014316e-02,3.4144696804e-01,5.4763592216e-01,5.3898906064e-02,1.9809514865e+00,2.2317667684e+00,2.4134038666e+00,2.2588959536e+00,-5.3228685290e+00,-2.5816066691e-01,4.8207747109e+00,3.8310500273e+00,-1.8716735959e-02,3.3933181372e-01,5.8656948024e-01,4.2490316701e-02,9.1982045797e+02,5.6300460652e+03,2.7343126388e+04,1.2833756944e+03,3.3433585317e+04,3.1074013324e+05,1.7350687581e+06,3.8958476647e+04,9.9935906329e+01,1.4715747491e+02,3.6201324346e+03,1.8881687288e+01,8.1883193759e+01,-1.1049701575e-04,2.7153301290e+01,1.4715747491e+02,-5.5228961646e-04,6.8562112371e+01,5.7589074952e+01,3.2080995647e+01,8.0977833846e+01,6.1358461123e+00,5.3676310663e+01,7.3717068088e+01,5.5668692849e+00,1.2548116921e+02,-2.0199670064e-04,2.0701534269e+01,3.6977929806e+01,1.9607131614e+01,1.1441927299e+01,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7997062324e-02,1.4551125490e-03,1.6517125818e-02,3,21,29,71,23,3.5812396256e+01,17,2,21,197,11,1.1531600991e+02,
9.0000000000e-02,-9.6854236853e-02,3.6307658118e-03,4.4934586659e-02,2.7498054813e-02,5.3783353004e-02,3.6454461816e-01,5.4757045306e-01,7.8899364668e-02,1.9588631932e+00,2.2301887025e+00,2.4192151148e+00,2.2783183247e+00,-5.1541806717e+00,-3.6435544838e-01,4.8422098309e+00,3.8760777249e+00,-2.8515760923e-02,3.6261795888e-01,5.8086548637e-01,5.8288316561e-02,9.1968517677e+02,6.8876089232e+03,3.0896931730e+04,1.2911591606e+03,3.3115984920e+04,3.8154089161e+05,1.8734561435e+06,3.8510988683e+04,9.9767859365e+01,1.4715747692e+02,3.9705800609e+03,1.8687935120e+01,8.1948002257e+01,-1.4812495436e-04,2.9781881916e+01,1.4715747692e+02,-5.1405499630e-04,6.8322859190e+01,5.7214334992e+01,3.2079020693e+01,8.1286353487e+01,6.0389871519e+00,5.3821199182e+01,2.1963655855e+01,5.8586477832e+00,1.2574188009e+02,-1.9786291084e-04,2.0683252719e+01,3.6062447219e+01,1.9614507029e+01,1.4958140306e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8387795368e-02,1.4290305164e-03,1.6593246142e-02,3,22,30,74,24,3.6319296688e+01,17,2,21,197,11,1.1531600991e+02,
9.5000000000e-02,-9.4523767832e-02,7.8820943047e-03,4.9038589054e-02,2.2393660094e-02,5.3751024953e-02,3.8373211746e-01,5.4982743587e-01,2.1700343555e-01,1.9380893221e+00,2.2280539890e+00,2.4250834142e+00,2.2969116495e+00,-4.9710152324e+00,-4.7887287004e-01,4.7098176002e+00,3.5283133220e+00,-1.6915551281e-02,3.8202706529e-01,5.8326162658e-01,1.9417522892e-01,1.0623241378e+03,8.4068585546e+03,3.4907959157e+04,1.3173682477e+03,3.2542663973e+04,4.6459044071e+05,2.0171259987e+06,3.9596945547e+04,9.9559806051e+01,1.4715747850e+02,4.3955320446e+03,1.8472664221e+01,8.2032060852e+01,-1.9349025593e-04,3.2969292725e+01,1.4715747850e+02,-4.6839068001e-04,6.8085162820e+01,5.6842142371e+01,3.2076990644e+01,8.1548652704e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333507e-06,6.3223755421e+00,1.2576675748e+02,-1.9144264063e-04,2.0665420104e+01,3.5187287408e+01,1.9620398745e+01,1.9205119070e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8762081697e-02,1.3991670058e-03,1.6698062460e-02,3,22,32,76,25,3.7079700540e+01,17,2,21,197,11,1.1531600991e+02,
1.0000000000e-01,-9.7896789426e-02,1.1568149933e-02,4.3416611162e-02,2.2666309858e-02,5.3728572996e-02,3.9927885549e-01,5.4566977409e-01,3.5112699748e-01,1.9190020940e+00,2.2253414786e+00,2.4291815909e+00,2.3127237979e+00,-4.7200966317e+00,-5.9399542618e-01,4.9670876357e+00,2.8168411193e+00,-2.4639920967e-02,3.9781772627e-01,5.9793857622e-01,3.3143522975e-01,1.0730533185e+03,1.0219752087e+04,3.9465349377e+04,1.5176106012e+03,3.2200743385e+04,5.6045559954e+05,2.2057848215e+06,4.8126636728e+04,9.9306856078e+01,1.4715747959e+02,4.9030717567e+03,1.8239577379e+01,8.2138877828e+01,-2.4735188684e-04,3.6776164149e+01,1.4715747959e+02,-4.1448818881e-04,6.7849012715e+01,5.6472477952e+01,3.2074907766e+01,8.1826181684e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916018e-05,6.9657389950e+00,1.2576675838e+02,-1.8263312526e-04,2.0648014836e+01,3.4358760386e+01,1.9624600987e+01,2.4115375046e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.9078889825e-02,1.3661084535e-03,1.6835452654e-02,3,22,31,76,25,3.6563116544e+01,17,2,21,197,11,1.1531600991e+02,
1.0500000000e-01,-9.8436318331e-02,1.4930560021e-02,4.7020502559e-02,2.3405139316e-02,5.3698362631e-02,4.1158376005e-01,5.4739325451e-01,4.6578964741e-01,1.9017641039e+00,2.2220721872e+00,2.4313270809e+00,2.3242953866e+00,-4.5044316993e+00,-7.0086649206e-01,5.0578318411e+00,1.8826817054e+00,-1.4071931106e-02,4.1034116483e-01,5.8842173884e-01,4.5499185551e-01,1.0960936387e+03,1.2356630757e+04,4.4633269985e+04,2.0944924721e+03,3.2162442166e+04,6.6946382721e+05,2.4003773640e+06,7.1981599658e+04,9.9004332745e+01,1.4715748009e+02,5.5003174450e+03,1.7992526317e+01,8.2271592506e+01,-3.1037031784e-04,4.1255887588e+01,1.4715748009e+02,-3.5163555827e-04,6.7614398409e+01,5.6105324245e+01,3.2072769502e+01,8.2144549710e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806769e-05,7.7860996393e+00,1.2576675916e+02,-1.7146921324e-04,2.0631012226e+01,3.3582902721e+01,1.9626932983e+01,2.9608062137e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9319406257e-02,1.3305815142e-03,1.7008871774e-02,3,22,31,76,25,3.9764467414e+01,17,2,21,197,11,1.1531600991e+02,
1.1000000000e-01,-9.6043483130e-02,1.7854273234e-02,4.0922569570e-02,2.4152005068e-02,5.3666310454e-02,4.2113154984e-01,5.4603012138e-01,5.3391152084e-01,1.8844677930e+00,2.2183123011e+00,2.4357826027e+00,2.3309971395e+00,-4.3158648006e+00,-7.9075627400e-01,4.9379950182e+00,9.0513804858e-01,-1.4006348424e-02,4.2007406675e-01,5.9050112337e-01,5.3367751606e-01,1.1165343343e+03,1.4843354558e+04,5.0441313046e+04,3.2839298326e+03,3.2451828190e+04,7.9167080473e+05,2.6012294913e+06,1.2198903149e+05,9.8648457185e+01,1.4715747991e+02,6.1927675465e+03,1.7735462708e+01,8.2432915993e+01,-3.8304270699e-04,4.6449704824e+01,1.4715747991e+02,-2.7928280845e-04,6.7381309510e+01,5.5740666622e+01,3.2070572808e+01,8.2499083165e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770337e-05,8.7783996785e+00,1.2576675982e+02,-1.5801796900e-04,2.0614384664e+01,3.2865295052e+01,1.9627242548e+01,3.5592208995e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9479978521e-02,1.2933775095e-03,1.7220093274e-02,3,22,30,75,25,3.9188144873e+01,17,2,21,197,11,1.1531600991e+02,
1.1500000000e-01,-9.6966824038e-02,2.0055446933e-02,4.2476368019e-02,2.4841293324e-02,5.3630390118e-02,4.2825772968e-01,5.4530989646e-01,5.3372338468e-01,1.8686180249e+00,2.2141641232e+00,2.4425586808e+00,2.3331632380e+00,-4.1172022768e+00,-8.5763751999e-01,4.6900000236e+00,8.4512872470e-02,-3.1605877664e-02,4.2739791547e-01,5.7995750438e-01,5.3609426473e-01,1.1378107541e+03,1.7699482310e+04,5.6886522104e+04,5.3133084048e+03,3.3056390656e+04,9.2686499422e+05,2.8080017792e+06,2.1091380719e+05,9.8236931327e+01,1.4715747895e+02,6.9839617849e+03,1.7472395317e+01,8.2625086758e+01,-4.6566958029e-04,5.2384166041e+01,1.4715747895e+02,-1.9707583911e-04,6.7149735681e+01,5.5378491829e+01,3.2068315103e+01,8.2883669641e+01,5.5056805905e+00,5.5846397623e+01,-5.9291124202e-05,9.9365212509e+00,1.2576676033e+02,-1.4236055515e-04,2.0598101880e+01,3.2210905378e+01,1.9625408702e+01,4.1969385602e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9567371085e-02,1.2552603972e-03,1.7468267434e-02,4,23,41,117,29,5.1193718406e+01,17,2,21,197,11,1.1531600991e+02,
1.2000000000e-01,-9.5391864392e-02,2.1832383984e-02,4.5779095438e-02,2.5150393641e-02,5.3613309278e-02,4.3298272983e-01,5.4712493637e-01,5.2101807832e-01,1.8544812143e+00,2.2097524963e+00,2.4515199921e+00,2.3320824188e+00,-3.8849958139e+00,-8.9854830849e-01,4.3706790014e+00,-4.0934935852e-01,-2.2170580379e-02,4.3232294056e-01,5.8423635193e-01,5.2299029953e-01,1.0768804887e+03,2.0936812555e+04,6.3940328392e+04,8.1171402242e+03,3.2739797810e+04,1.0745825955e+06,3.0198689790e+06,3.3958323567e+05,9.7769766810e+01,1.4715747711e+02,7.8748470033e+03,1.7207352359e+01,8.2849838493e+01,-5.5829191617e-04,5.9066373167e+01,1.4715747711e+02,-1.0491988126e-04,6.6919666644e+01,5.5018786986e+01,3.2065994336e+01,8.3291679634e+01,5.3708357214e+00,5.6261726095e+01,-7.8644728618e-05,1.1253324147e+01,1.2576676066e+02,-1.2459173462e-04,2.0582131281e+01,3.1623959433e+01,1.9621343462e+01,4.8635920121e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9590944597e-02,1.2168692052e-03,1.7749735388e-02,3,22,31,76,25,4.1098870070e+01,17,2,21,197,11,1.1531600991e+02,
1.2500000000e-01,-9.4981446102e-02,2.2798132537e-02,4.8965849792e-02,2.5219694642e-02,5.3555341938e-02,4.3533095380e-01,5.4481691474e-01,5.0844305852e-01,1.8420790721e+00,2.2052064094e+00,2.4584777216e+00,2.3292856885e+00,-3.7333340157e+00,-9.1457256200e-01,4.0308287512e+00,-6.5950950872e-01,-2.1074431208e-02,4.3493537989e-01,5.8176987788e-01,5.1031756483e-01,1.1253331524e+03,2.4556051815e+04,7.1553761365e+04,1.1536197570e+04,3.4320214202e+04,1.2340882456e+06,3.2356793508e+06,5.0068421796e+05,9.7249821312e+01,1.4715747430e+02,8.8628288970e+03,1.6944348030e+01,8.3108378214e+01,-6.6059676470e-04,6.6476867261e+01,1.4715747430e+02,-3.0823232989e-06,6.6691092172e+01,5.4661539032e+01,3.2063609021e+01,8.3716066092e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0481929033e-04,2.0566438350e+01,3.1107837610e+01,1.9614992967e+01,5.5484756330e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9558548197e-02,1.1786393498e-03,1.8058705239e-02,3,23,30,76,25,4.1112409577e+01,17,2,21,197,11,1.1531600991e+02,
1.3000000000e-01,-9.5344194460e-02,2.3170593495e-02,3.9625781688e-02,2.5160051204e-02,5.3562788556e-02,4.3502886530e-01,5.4512917451e-01,4.9624385183e-01,1.8301332608e+00,2.1980712870e+00,2.4582772674e+00,2.3226883551e+00,-4.0918707256e+00,-1.8175618559e+00,2.0298061590e+00,-1.7934988653e+00,-3.4387690892e-02,4.3495746371e-01,5.7820803268e-01,4.9806065768e-01,1.1103729196e+03,2.7022055758e+04,7.5381957022e+04,1.4545965803e+04,3.4722753263e+04,1.3781547276e+06,3.3813819556e+06,6.7500829021e+05,9.7071907186e+01,1.4603482311e+02,9.3003201567e+03,1.6687352008e+01,8.3401372824e+01,-7.0777232105e-04,6.9758330633e+01,1.4603482311e+02,3.1236945204e+02,6.7399285022e+01,5.4584778739e+01,3.2061163405e+01,8.4149458427e+01,5.0897912025e+00,5.7098688397e+01,-1.2340481009e-04,1.4329571500e+01,1.2576676073e+02,-8.3163367362e-05,2.0550987084e+01,3.0664996926e+01,1.9606338031e+01,6.2407025024e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9398671117e-02,1.1363646430e-03,1.8262605870e-02,3,21,32,74,24,4.0128438465e+01,17,2,21,197,11,1.1531600991e+02,
1.3500000000e-01,-9.4280005542e-02,2.3389500774e-02,3.7525391686e-02,2.5028644570e-02,5.3532208823e-02,4.3201510844e-01,5.4362117268e-01,4.8443933031e-01,1.8175784937e+00,2.1879010343e+00,2.4532863712e+00,2.3122682908e+00,-4.3341882736e+00,-2.1717607856e+00,1.1350843304e+00,-2.2667723550e+00,-1.1243121405e-02,4.3223394299e-01,5.7303563124e-01,4.8619937309e-01,9.9461938301e+02,2.8519163447e+04,7.6560900784e+04,1.7070509712e+04,3.5060819870e+04,1.5052793692e+06,3.4742885991e+06,8.5304714751e+05,9.6901623705e+01,1.4420357997e+02,9.5321142923e+03,1.6440260830e+01,8.3728943193e+01,-7.3424606436e-04,7.1496934432e+01,1.4420357997e+02,3.7119522823e+02,6.8696686627e+01,5.5370689632e+01,3.2058707253e+01,8.4584351055e+01,4.9484326157e+00,5.7520415800e+01,-1.4849386258e-04,1.6070049846e+01,1.2576676042e+02,-5.9755748814e-05,2.0535740469e+01,3.0296915915e+01,1.9595394221e+01,6.9293391431e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.9133700552e-02,1.0794687785e-03,1.8381544317e-02,3,21,34,77,25,4.1162533019e+01,17,2,21,197,11,1.1531600991e+02,
1.4000000000e-01,-9.3122103272e-02,2.3390714651e-02,3.6687660723e-02,2.4855851718e-02,5.3511020128e-02,4.2679922873e-01,5.4344482718e-01,4.7303072556e-01,1.8051348867e+00,2.1763892088e+00,2.4462461520e+00,2.3001130209e+00,-4.6548585125e+00,-2.4012428609e+00,7.3309082774e-01,-2.5514135900e+00,-2.9843900949e-02,4.2724670053e-01,5.9081748536e-01,4.7473357499e-01,9.2070932701e+02,3.0061362252e+04,7.7527126382e+04,1.9674877866e+04,3.5553674098e+04,1.6317556357e+06,3.5661930398e+06,1.0386873449e+06,9.6705365254e+01,1.4214012694e+02,9.7684872701e+03,1.6206869962e+01,8.4090664861e+01,-7.6099503734e-04,7.3269882466e+01,1.4214012694e+02,4.0941767298e+02,7.0182961918e+01,5.6835700623e+01,3.2056307723e+01,8.5013203081e+01,4.8098227895e+00,5.7944307334e+01,-1.7515769010e-04,1.7931394229e+01,1.2576675986e+02,-3.4739121308e-05,2.0520660978e+01,3.0004060182e+01,1.9582211517e+01,7.6035231516e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8828536886e-02,1.0143725739e-03,1.8486455385e-02,3,22,33,77,25,4.0987461689e+01,17,2,21,197,11,1.1531600991e+02,
1.4500000000e-01,-9.1114601521e-02,2.3224103255e-02,3.9391510677e-02,2.4656961954e-02,5.3500264178e-02,4.1995098980e-01,5.4135739910e-01,4.6201067287e-01,1.7928877157e+00,2.1638664471e+00,2.4373458932e+00,2.2867743764e+00,-4.9528940637e+00,-2.5822877145e+00,2.7584304168e-01,-2.7514593239e+00,4.6574707959e-03,4.2055341622e-01,5.7606158904e-01,4.6365825427e-01,1.0322620798e+03,3.1637769232e+04,7.8424673936e+04,2.2310153433e+04,4.0716905412e+04,1.7567947300e+06,3.6670348151e+06,1.2277383512e+06,9.6490656675e+01,1.3990028631e+02,1.0014600942e+04,1.5990845338e+01,8.4485573834e+01,-7.8848655126e-04,7.5115891915e+01,1.3990028631e+02,4.3872285801e+02,7.1809179617e+01,5.8773341238e+01,3.2054013858e+01,8.5428396981e+01,4.6764520383e+00,5.8370315681e+01,-2.0321009030e-04,1.9902128823e+01,1.2576675903e+02,-8.2677988964e-06,2.0505711085e+01,2.9785866339e+01,1.9566873624e+01,8.2525685560e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8487352531e-02,9.4453590138e-04,1.8570536469e-02,3,22,34,78,26,4.1826757704e+01,17,2,21,197,11,1.1531600991e+02,
1.5000000000e-01,1.7687498124e-02,2.2970171380e-02,3.2509564982e-02,2.4438757555e-02,5.5941298784e-02,4.1208631554e-01,5.3943389004e-01,4.5136689910e-01,1.7805341492e+00,2.1505580442e+00,2.4269549507e+00,2.2726190492e+00,-5.1410732590e+00,-2.7206673409e+00,-3.1145989730e-01,-2.8884351812e+00,1.8966285311e-02,4.1275592626e-01,5.7047763052e-01,4.5296163822e-01,9.7062912415e+02,3.3208893864e+04,7.9469739418e+04,2.4924986025e+04,4.2600870316e+04,1.8788292775e+06,3.7598470834e+06,1.4159199200e+06,9.6264315836e+01,1.3753006650e+02,1.0266059992e+04,1.5795693554e+01,8.4912177586e+01,-8.1623432284e-04,7.7001995112e+01,1.3753006650e+02,4.6005271859e+02,7.3535307004e+01,6.1044986567e+01,3.2051860929e+01,8.5822332790e+01,4.5507791595e+00,5.8798355425e+01,-2.3170658847e-04,2.1913871064e+01,1.2548581077e+02,1.8382520424e+02,2.0518946158e+01,2.9686495872e+01,1.9549498419e+01,8.8660632314e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.8125284483e-02,8.7051332338e-04,1.8630122548e-02,3,23,34,80,26,4.1983149410e+01,17,2,21,197,11,1.1531600991e+02,
1.5500000000e-01,1.7076543598e-02,2.2682014087e-02,2.5315238528e-02,2.4203457314e-02,1.7960405670e-01,4.0375402005e-01,5.4738978209e-01,4.4108447903e-01,1.7683696230e+00,2.1366608658e+00,2.4153829144e+00,2.2579032035e+00,-5.2568040387e+00,-2.8225432088e+00,-8.1229586102e-01,-2.9826065450e+00,1.5437529319e-01,4.0444801285e-01,5.6371886326e-01,4.4262895403e-01,1.0348304092e+03,3.4747334285e+04,8.0496910427e+04,2.7482085116e+04,4.7017450863e+04,1.9963925471e+06,3.8448570091e+06,1.5999347576e+06,9.6032046855e+01,1.3506615617e+02,1.0520468682e+04,1.5624730002e+01,8.5368471083e+01,-8.4395457605e-04,7.8910222487e+01,1.3506615617e+02,4.7524716250e+02,7.5329574830e+01,6.3551794039e+01,3.2049874896e+01,8.6187548454e+01,4.4351977792e+00,5.9228303400e+01,-2.5763106926e-04,2.3742787249e+01,1.2403861080e+02,4.1037014242e+02,2.0648723081e+01,3.0357666168e+01,1.9530319680e+01,9.4339838971e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7751144340e-02,7.9297570122e-04,1.8666163815e-02,3,23,34,80,26,4.4176256798e+01,17,2,21,197,11,1.1531600991e+02,
1.6000000000e-01,1.6433281446e-02,2.2362949281e-02,2.5315695119e-02,2.3951059282e-02,3.0437576252e-01,3.9525597608e-01,5.4085386171e-01,4.3114726640e-01,1.7566460919e+00,2.1223403622e+00,2.4028776379e+00,2.2428047017e+00,-5.4340110309e+00,-2.8938398342e+00,-8.2623136764e-01,-3.0459933736e+00,2.8825950185e-01,3.9595250227e-01,5.5936990329e-01,4.3264408180e-01,1.0293424567e+03,3.6231601027e+04,8.1496414078e+04,2.9953118530e+04,4.9077760798e+04,2.1081856788e+06,3.9312518392e+06,1.7772861920e+06,9.5797734151e+01,1.3253758479e+02,1.0775580886e+04,1.5481045094e+01,8.5851960980e+01,-8.7138149563e-04,8.0823726661e+01,1.3253758479e+02,4.8539693342e+02,7.7166954948e+01,6.6221504100e+01,3.2048075164e+01,8.6516834658e+01,4.3320028821e+00,5.9659999641e+01,-2.8025416280e-04,2.5336465188e+01,1.2155966469e+02,5.9188679471e+02,2.0881012995e+01,3.2580261443e+01,1.9509854682e+01,9.9469321557e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.7371679548e-02,7.1248423147e-04,1.8677376987e-02,3,24,35,83,27,4.5543014739e+01,17,2,21,197,11,1.1531600991e+02,
1.6500000000e-01,1.5755176914e-02,2.2014940459e-02,2.5323005677e-02,2.3680665816e-02,2.9835242409e-01,3.8679368401e-01,5.3707289199e-01,4.2153879928e-01,1.7454191247e+00,2.1077364338e+00,2.3896378058e+00,2.2274558117e+00,-5.6744891227e+00,-2.9393550082e+00,-8.2826897667e-01,-3.0862311059e+00,2.9780799107e-01,3.8747486271e-01,5.4560577206e-01,4.2299050656e-01,1.1804111139e+03,3.7646524563e+04,8.2455163949e+04,3.2321138762e+04,6.1422787803e+04,2.2131059669e+06,4.0235519687e+06,1.9462257532e+06,9.5564476950e+01,1.2996896763e+02,1.1029303062e+04,1.5367469199e+01,8.6359702819e+01,-8.9826799189e-04,8.2726804744e+01,1.2996896763e+02,4.9121952883e+02,7.9026363137e+01,6.8999490161e+01,3.2046476415e+01,8.6803344777e+01,4.2433579471e+00,6.0093248908e+01,-2.9926064757e-04,2.6673424856e+01,1.1827441188e+02,7.2862929829e+02,2.1192398297e+01,3.6722658384e+01,1.9488833491e+01,1.0396376871e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6992821240e-02,6.2959242169e-04,1.8663431453e-02,3,24,35,83,27,4.4885026015e+01,17,2,21,197,11,1.1531600991e+02,
1.7000000000e-01,1.5039208315e-02,2.1639924756e-02,2.5311220277e-02,2.3391174781e-02,2.9247709932e-01,3.7850695647e-01,5.3522110552e-01,4.1224286007e-01,1.7347321623e+00,2.0929639701e+00,2.3758275390e+00,2.2119562643e+00,-5.8168629920e+00,-2.9640769676e+00,-7.9828465779e-01,-3.1086123189e+00,2.9194308861e-01,3.7917025026e-01,5.3878434226e-01,4.1365190933e-01,1.6487148045e+03,3.8981717673e+04,8.3361156275e+04,3.4575202351e+04,9.0902294913e+04,2.3103183479e+06,4.1316418245e+06,2.1055520657e+06,9.5334328833e+01,1.2738124322e+02,1.1279946959e+04,1.5286535592e+01,8.6888347231e+01,-9.2441146508e-04,8.4606793772e+01,1.2738124322e+02,4.9340202965e+02,8.0889983250e+01,7.1842859181e+01,3.2045089805e+01,8.7040699731e+01,4.1712631244e+00,6.0527822735e+01,-3.1454258113e-04,2.7747570087e+01,1.1440243531e+02,8.2284310280e+02,2.1559937221e+01,4.2841896825e+01,1.9468080112e+01,1.0774757590e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6619020118e-02,5.4484535234e-04,1.8624506027e-02,3,24,35,83,27,4.5631234394e+01,17,2,21,197,11,1.1531600991e+02,
1.7500000000e-01,1.4281844895e-02,2.1239210488e-02,2.5334444404e-02,2.3081592803e-02,2.8674378060e-01,3.7045112313e-01,5.3244905333e-01,4.0324380726e-01,1.7246206537e+00,2.0781150554e+00,2.3615778596e+00,2.1963829779e+00,-5.8934970451e+00,-2.9722606718e+00,-7.6303565771e-01,-3.1178013713e+00,2.8621939209e-01,3.7109636184e-01,5.3599128498e-01,4.0461251980e-01,2.4993337232e+03,4.0230450892e+04,8.4207356466e+04,3.6707945612e+04,1.4387214598e+05,2.3992395933e+06,4.2380273680e+06,2.2544725334e+06,9.5108738773e+01,1.2479220194e+02,1.1525997949e+04,1.5240440764e+01,8.7434189067e+01,-9.4963116789e-04,8.6452333067e+01,1.2479220194e+02,4.9243375801e+02,8.2742784653e+01,7.4717126936e+01,3.2043923759e+01,8.7223087180e+01,4.1175249004e+00,6.0963461996e+01,-3.2618114007e-04,2.8566796144e+01,1.1014818803e+02,8.7843473358e+02,2.1962224689e+01,5.0778619472e+01,1.9448425978e+01,1.1075501161e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.6253856396e-02,4.5877186143e-04,1.8560566359e-02,3,24,36,84,28,4.7698718878e+01,17,2,21,197,11,1.1531600991e+02,
1.8000000000e-01,1.3478975562e-02,2.0813381206e-02,2.5324250836e-02,2.2751140000e-02,2.8114652594e-01,3.6263145535e-01,5.2023807596e-01,3.9452675759e-01,1.7151145809e+00,2.0632619270e+00,2.3470200336e+00,2.1807931631e+00,-5.9920652456e+00,-2.9675545834e+00,-7.2428067720e-01,-3.1166990648e+00,2.8063096958e-01,3.6325940817e-01,5.2352770425e-01,3.9585731265e-01,3.6849220272e+03,4.1389737878e+04,8.4987602688e+04,3.8712048836e+04,2.2136569731e+05,2.4796082297e+06,4.3426363009e+06,2.3924515523e+06,9.4888533213e+01,1.2221688349e+02,1.1766330895e+04,1.5231002508e+01,8.7993216458e+01,-9.7379035114e-04,8.8254983388e+01,1.2221688349e+02,4.8887039644e+02,8.4572160446e+01,7.7594015488e+01,3.2042984532e+01,8.7345354213e+01,4.0837277016e+00,6.1399879951e+01,-3.3441301200e-04,2.9150440512e+01,1.0569366311e+02,9.0052181593e+02,2.2380215446e+01,6.0234459190e+01,1.9430650549e+01,1.1293005779e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5900084236e-02,3.7188750937e-04,1.8471762113e-02,3,25,34,84,28,4.7698896250e+01,17,2,21,197,11,1.1531600991e+02,
1.8500000000e-01,1.2625816303e-02,2.0362330280e-02,2.5337351207e-02,2.2399240697e-02,2.7567944209e-01,3.5503851382e-01,5.0772382422e-01,3.8607767201e-01,1.7062388527e+00,2.0484617946e+00,2.3322732252e+00,2.1652327909e+00,-6.0344490515e+00,-2.9524478379e+00,-6.8277441764e-01,-3.1070708539e+00,2.7517189216e-01,3.5564990461e-01,5.1094685805e-01,3.8737210261e-01,5.0946325984e+03,4.2458204220e+04,8.5697692968e+04,4.0584511372e+04,3.1934441218e+05,2.5513480216e+06,4.4399650434e+06,2.5192309138e+06,9.4674296133e+01,1.1966794400e+02,1.1999892864e+04,1.5259616900e+01,8.8561158978e+01,-9.9676510844e-04,9.0006847063e+01,1.1966794400e+02,4.8306059506e+02,8.6367598063e+01,8.0450266087e+01,3.2042276621e+01,8.7403092475e+01,4.0712078867e+00,6.1836765741e+01,-3.3958741179e-04,2.9526032844e+01,1.0119346819e+02,8.9492666860e+02,2.2797771506e+01,7.0834307946e+01,1.9415443989e+01,1.1422624905e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5559896175e-02,2.8469915368e-04,1.8358928810e-02,3,25,33,83,27,4.4713233407e+01,17,2,21,197,11,1.1531600991e+02,
1.9000000000e-01,1.1716800364e-02,1.9885404014e-02,2.5286734004e-02,2.2025477374e-02,2.7033654594e-01,3.4766215700e-01,4.9556895725e-01,3.7788338039e-01,1.6980120691e+00,2.0337616590e+00,2.3177172845e+00,2.1497398403e+00,-6.0367586913e+00,-2.9286689324e+00,-6.3882795096e-01,-3.0906903656e+00,2.6983615195e-01,3.4825768911e-01,4.9871687529e-01,3.7914357526e-01,6.6265880617e+03,4.3436003458e+04,8.6927942559e+04,4.2324649307e+04,4.3192508797e+05,2.6145014108e+06,4.5273516983e+06,2.6347498183e+06,9.4466320697e+01,1.1715637076e+02,1.2225792900e+04,1.5327215748e+01,8.9133535340e+01,-1.0184539209e-03,9.1701241355e+01,1.1715637075e+02,4.7531765988e+02,8.8120064962e+01,8.3266494055e+01,3.2041803072e+01,8.7392714531e+01,4.0810305678e+00,6.2273788282e+01,-3.4212019790e-04,2.9725830226e+01,9.6772437362e+01,8.6767889080e+02,2.3201927841e+01,8.2175066454e+01,1.9403387393e+01,1.1460668369e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.5235058812e-02,1.9770238974e-04,1.8222877359e-02,3,26,34,86,28,4.7355925408e+01,17,2,21,197,11,1.1531600991e+02,
1.9500000000e-01,1.0745497312e-02,1.9381558962e-02,2.5157062019e-02,2.1629497988e-02,2.6511167830e-01,3.4049267751e-01,4.8380237245e-01,3.6993156936e-01,1.6904471693e+00,2.0192012305e+00,2.3068109895e+00,2.1343451246e+00,-6.0101213779e+00,-2.8974977660e+00,-5.9303592843e-01,-3.0685215716e+00,2.6461757391e-01,3.4107302607e-01,4.8686967876e-01,3.7115927843e-01,8.2036043863e+03,4.4324543457e+04,8.8211321470e+04,4.3932527672e+04,5.5312184048e+05,2.6692112610e+06,4.6048511106e+06,2.7390752005e+06,9.4264677467e+01,1.1469132932e+02,1.2443394693e+04,1.5427027183e+01,8.9705706573e+01,-1.0388834415e-03,9.3333393533e+01,1.1469132932e+02,4.6599719046e+02,8.9822121400e+01,8.6026457117e+01,3.2041565665e+01,8.7316390284e+01,4.1097422098e+00,6.2710602997e+01,-3.4250724228e-04,2.9783572601e+01,9.2525605919e+01,8.2458170071e+02,2.3582900206e+01,9.3862140658e+01,1.9394946143e+01,1.1405491389e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4926851798e-02,1.1137802053e-04,1.8064540342e-02,3,26,35,88,29,4.6896895173e+01,17,2,21,197,11,1.1531600991e+02,
2.0000000000e-01,9.7044703905e-03,1.8849410811e-02,2.4983803412e-02,2.1210985809e-02,2.5999848016e-01,3.3352083987e-01,4.7242781101e-01,3.6221074747e-01,1.6835528139e+00,2.0048145660e+00,2.2959151950e+00,2.1190751334e+00,-6.2049180835e+00,-2.8599300204e+00,-5.4603226630e-01,-3.0414336506e+00,2.5950972490e-01,3.3408664648e-01,4.7541247273e-01,3.6340758945e-01,9.7703390299e+03,4.5125733252e+04,8.9378026659e+04,4.5409969480e+04,6.7763980783e+05,2.7156914854e+06,4.6725686463e+06,2.8323947472e+06,9.4069415497e+01,1.1228057083e+02,1.2652058385e+04,1.5529191618e+01,9.0273286768e+01,-1.0583877793e-03,9.4898504264e+01,1.1228057083e+02,4.5528577071e+02,9.1467568665e+01,8.8716673405e+01,3.2041563136e+01,8.7221242912e+01,4.1402881087e+00,6.3146972981e+01,-3.4140951947e-04,2.9731782467e+01,8.8520137930e+01,7.7087898084e+02,2.3933881962e+01,1.0553499802e+02,1.9390450753e+01,1.1274314652e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4636157526e-02,2.6190592745e-05,1.7885008667e-02,3,26,36,88,29,4.7975920175e+01,17,2,21,197,11,1.1531600991e+02,
2.0500000000e-01,8.5851967790e-03,1.8287271629e-02,2.4783419504e-02,2.0769515553e-02,2.5499022585e-01,3.2673786719e-01,4.6143938815e-01,3.5471019811e-01,1.6773333321e+00,1.9906316988e+00,2.2850408195e+00,2.1039525383e+00,-6.3888715623e+00,-2.8166509863e+00,-4.9798874212e-01,-3.0100778539e+00,2.5450582763e-01,3.2728973757e-01,4.6434154705e-01,3.5587766957e-01,1.1288127192e+04,4.5842285529e+04,9.0426360529e+04,4.6759405327e+04,8.0117497024e+05,2.7542182257e+06,4.7307125464e+06,2.9149727944e+06,9.3880486520e+01,1.0993079207e+02,1.2851307659e+04,1.5629960200e+01,9.0833112221e+01,-1.0769692829e-03,9.6393000849e+01,1.0993079206e+02,4.4340946271e+02,9.3051138593e+01,9.1325840018e+01,3.2041789754e+01,8.7126356774e+01,4.1708006958e+00,6.3582867083e+01,-3.3924300377e-04,2.9599792911e+01,8.4798657419e+01,7.1103957103e+02,2.4250689906e+01,1.1688350998e+02,1.9390049457e+01,1.1094251369e+02,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.4363484044e-02,-5.7423365599e-05,1.7685550216e-02,3,27,35,89,29,4.6384691540e+01,17,2,21,197,11,1.1531600991e+02,
2.1000000000e-01,7.3779971545e-03,1.7693116992e-02,2.4564277395e-02,2.0304620933e-02,2.5007975435e-01,3.2013540634e-01,4.5082574251e-01,3.4741992572e-01,1.6717891750e+00,1.9766796621e+00,2.2742017884e+00,2.0889973720e+00,-6.5221820139e+00,-2.7681908744e+00,-4.4904126308e-01,-2.9749055516e+00,2.4959869593e-01,3.2067391010e-01,4.5364692705e-01,3.4855941027e-01,1.2377025310e+04,4.6477520589e+04,9.1356972657e+04,4.7984195121e+04,9.2044960144e+05,2.7851184191e+06,4.7795470245e+06,2.9871398519e+06,9.3697785913e+01,1.0764749192e+02,1.3040797198e+04,1.5728977959e+01,9.1383210882e+01,-1.0945981531e-03,9.7814293197e+01,1.0764749192e+02,4.3058644436e+02,9.4568604758e+01,9.3844546807e+01,3.2042238347e+01,8.7032263198e+01,4.2012801964e+00,6.4018288520e+01,-3.3634027240e-04,2.9412549517e+01,8.1383395211e+01,6.4865646797e+02,2.4531322169e+01,1.2765642435e+02,1.9393727248e+01,1.0885045177e+02,1.8000000000e-01,2.6354340871e+00,7.0000000000e-02,4.4984738743e-01,0.0000000000e+00,2.9360618707e+03,-1.4108991975e-02,-1.3906293609e-04,1.7467565872e-02,3,27,35,89,29,4.6594778848e+01,17,2,21,197,11,1.1531600991e+02,
2.1500000000e-01,6.0721002621e-03,1.7064556197e-02,2.4329263969e-02,1.9815620751e-02,2.4525948992e-01,3.1370548006e-01,4.4057256546e-01,3.4033059893e-01,1.6655302268e+00,1.9629832226e+00,2.2634119710e+00,2.0742278057e+00,-6.6017546003e+00,-2.7149475615e+00,-3.9920199162e-01,-2.9362308945e+00,2.4478071651e-01,3.1423115184e-01,4.4331512111e-01,3.4144337702e-01,1.2963963366e+04,4.7035183901e+04,9.2172271883e+04,4.9088521121e+04,1.0331244845e+06,2.8087546164e+06,4.8193785970e+06,3.0492781490e+06,9.3521173501e+01,1.0543505828e+02,1.3220293977e+04,1.5826042587e+01,9.1922458814e+01,-1.1112537847e-03,9.9160633484e+01,1.0543505828e+02,4.1701896495e+02,9.6016702466e+01,9.6265118727e+01,3.2042901011e+01,8.6938949006e+01,4.2317268866e+00,6.4453241237e+01,-3.3296885160e-04,2.9190118691e+01,7.8280609730e+01,5.8644422382e+02,2.4775486055e+01,1.3766318013e+02,1.9401346156e+01,1.0660595333e+02,1.8000000000e-01,2.7501850959e+00,7.0000000000e-02,4.6868710530e-01,0.0000000000e+00,2.9360618707e+03,-1.3872549760e-02,-2.1836776505e-04,1.7232543412e-02,3,27,37,91,30,4.8133185106e+01,17,2,21,197,11,1.1531600991e+02,
2.2000000000e-01,4.6558349916e-03,1.6398783976e-02,2.4077789906e-02,1.9301653493e-02,2.4052148193e-01,3.0744043137e-01,4.3066411534e-01,3.3343349282e-01,1.6580876187e+00,1.9495654279e+00,2.2526851292e+00,2.0596607234e+00,-6.6260923961e+00,-2.6572244628e+00,-3.4838366468e-01,-2.8942694256e+00,2.4003809669e-01,3.0795377284e-01,4.3333084508e-01,3.3452075102e-01,1.3490340423e+04,4.7519318448e+04,9.2876022082e+04,5.0077234283e+04,1.1376623473e+06,2.8255132798e+06,4.8734408848e+06,3.1018089309e+06,9.3350485383e+01,1.0329686176e+02,1.3389662208e+04,1.5921058597e+01,9.2450325539e+01,-1.1269238717e-03,1.0043100320e+02,1.0329686176e+02,4.0288962566e+02,9.7393043699e+01,9.8581472655e+01,3.2043769265e+01,8.6846387631e+01,4.2621410350e+00,6.4887729071e+01,-3.2933219705e-04,2.8947761141e+01,7.5484844988e+01,5.2630949242e+02,2.4984142421e+01,1.4677083545e+02,1.9412679801e+01,1.0430536365e+02,1.8000000000e-01,2.8595402976e+00,7.0000000000e-02,4.8664094438e-01,0.0000000000e+00,2.9360618707e+03,-1.3653776233e-02,-2.9502276855e-04,1.6982036792e-02,3,27,36,90,30,4.8747249002e+01,17,2,21,197,11,1.1531600991e+02,
2.2500000000e-01,3.1170287278e-03,1.5692521406e-02,2.3809095581e-02,1.8761611024e-02,2.3585752544e-01,3.0133286454e-01,4.2108417001e-01,3.2672043072e-01,1.6513347579e+00,1.9364480135e+00,2.2420350519e+00,2.0453121451e+00,-6.5935159332e+00,-2.5952537576e+00,-2.9643613255e-01,-2.8491620752e+00,2.3536304980e-01,3.0183434694e-01,4.2367811474e-01,3.2778327100e-01,1.3996468582e+04,4.7934160111e+04,9.3473045624e+04,5.0955699906e+04,1.2331761063e+06,2.8357954813e+06,4.9269255220e+06,3.1451816676e+06,9.3185543663e+01,1.0123536816e+02,1.3548847552e+04,1.6014003903e+01,9.2966688353e+01,-1.1416032748e-03,1.0162499477e+02,1.0123536816e+02,3.8835894045e+02,9.8696017035e+01,1.0078897274e+02,3.2044834180e+01,8.6754550763e+01,4.2925229005e+00,6.5321755721e+01,-3.2557589413e-04,2.8696396937e+01,7.2982721899e+01,4.6946725481e+02,2.5159099042e+01,1.5489780888e+02,1.9427442182e+01,1.0201397347e+02,1.8000000000e-01,2.9628254810e+00,7.0000000000e-02,5.0359821329e-01,0.0000000000e+00,2.9360618707e+03,-1.3452080585e-02,-3.6876044173e-04,1.6717648341e-02,3,27,36,90,30,4.5512824477e+01,17,2,21,197,11,1.1531600991e+02,
2.3000000000e-01,1.4432927424e-03,1.4941974885e-02,2.3521718508e-02,1.8194106145e-02,2.3125941349e-01,2.9537558623e-01,4.1181667602e-01,3.2018372624e-01,1.6452916275e+00,1.9236517136e+00,2.2314756866e+00,2.0311975432e+00,-6.5014290040e+00,-2.5292103458e+00,-2.4318437716e-01,-2.8009953225e+00,2.3075063989e-01,2.9586565302e-01,4.1434093363e-01,3.2122317493e-01,1.4524103181e+04,4.8284036828e+04,9.3981847598e+04,5.1729661356e+04,1.3192861521e+06,2.8400086900e+06,4.9701369078e+06,3.1798651167e+06,9.3026171703e+01,9.9252264811e+01,1.3697858504e+04,1.6104905518e+01,9.3471697323e+01,-1.1552924832e-03,1.0274267190e+02,9.9252264809e+01,3.7356152066e+02,9.9924676608e+01,1.0288427631e+02,3.2046086492e+01,8.6663408966e+01,4.3228727322e+00,6.5755324745e+01,-3.2179680328e-04,2.8443291459e+01,7.0756092903e+01,4.1657753274e+02,2.5302671227e+01,1.6200588015e+02,1.9445311076e+01,9.9774549246e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.3266705363e-02,-4.3936001003e-04,1.6441019126e-02,3,28,36,92,30,4.5539995571e+01,17,2,21,197,11,1.1531600991e+02,
2.3500000000e-01,-3.7859664583e-04,1.4142776029e-02,2.3214619948e-02,1.7597420597e-02,2.2671903183e-01,2.8956154831e-01,4.0284605405e-01,3.1381612509e-01,1.6393887365e+00,1.9111965018e+00,2.2210212076e+00,2.0173320768e+00,-6.3465841879e+00,-2.4592321884e+00,-1.8845248887e-01,-2.7498147356e+00,2.2619290145e-01,2.9004061806e-01,4.0530371089e-01,3.1483314147e-01,1.5118232344e+04,4.8573250893e+04,9.4503264952e+04,5.2405118125e+04,1.3839909967e+06,2.8385585313e+06,5.0102343158e+06,3.2063398392e+06,9.2872204111e+01,9.7348617414e+01,1.3836742634e+04,1.6193821969e+01,9.3965677603e+01,-1.1679954739e-03,1.0378439143e+02,9.7348617413e+01,3.5860041994e+02,1.0107860634e+02,1.0486516138e+02,3.2047516704e+01,8.6572932014e+01,4.3531907685e+00,6.6188439549e+01,-3.1805323399e-04,2.8192818524e+01,6.8784504931e+01,3.6788261143e+02,2.5417415770e+01,1.6809159613e+02,1.9465946480e+01,9.7613622132e+01,1.8000000000e-01,3.1486799924e+00,7.0000000000e-02,5.3411164054e-01,0.0000000000e+00,2.9360618707e+03,-1.3104994028e-02,-5.0664399263e-04,1.6153832879e-02,3,28,37,93,31,4.4915596096e+01,17,2,21,197,11,1.1531600991e+02,
2.4000000000e-01,-2.3657628142e-03,1.3289921753e-02,2.2887097432e-02,1.6969505573e-02,2.2222778704e-01,2.8388378959e-01,3.9415745402e-01,3.0761074591e-01,1.6342226772e+00,1.8991017777e+00,2.2106861109e+00,2.0037307361e+00,-6.1293601499e+00,-2.3854192596e+00,-1.3210540652e-01,-2.6956458869e+00,2.2168118325e-01,2.8435225870e-01,3.9655150377e-01,3.0860623085e-01,1.5822529396e+04,4.8806069174e+04,9.4931422605e+04,5.2988180117e+04,1.4329973213e+06,2.8318460500e+06,5.0434934380e+06,3.2250911719e+06,9.2723487323e+01,9.5525013687e+01,1.3965580815e+04,1.6280830670e+01,9.4449059279e+01,-1.1797193018e-03,1.0475075993e+02,9.5525013686e+01,3.4355789175e+02,1.0215779594e+02,1.0673033427e+02,3.2049115172e+01,8.6483089172e+01,4.3834772373e+00,6.6621103390e+01,-3.1437474791e-04,2.7947195665e+01,6.7047001414e+01,3.2333117115e+02,2.5505935264e+01,1.7317791752e+02,1.9489004680e+01,9.5546128768e+01,1.8000000000e-01,3.2301034656e+00,7.0000000000e-02,5.4747967345e-01,0.0000000000e+00,2.9360618707e+03,-1.3024089315e-02,-5.7047460165e-04,1.5857828549e-02,3,28,37,93,31,4.8281761376e+01,17,2,21,197,11,1.1531600991e+02,
2.4500000000e-01,-4.5459344812e-03,1.2377667091e-02,2.2538328070e-02,1.6307901506e-02,2.1777461825e-01,2.7833536321e-01,3.8573683453e-01,3.0156101990e-01,1.6298210999e+00,1.8873863662e+00,2.2004853817e+00,1.9904084418e+00,-5.8633284148e+00,-2.3078962880e+00,-7.3967737901e-02,-2.6384948784e+00,2.1720355520e-01,2.7879360896e-01,3.8807014432e-01,3.0253582363e-01,1.6654721657e+04,4.8986622243e+04,9.5273415972e+04,5.3484970548e+04,1.4735857706e+06,2.8202655176e+06,5.0678071538e+06,3.2366038196e+06,9.2579900868e+01,9.3781647407e+01,1.4084482340e+04,1.6366018955e+01,9.4922327529e+01,-1.1904737320e-03,1.0564259717e+02,9.3781647406e+01,3.2850032137e+02,1.0316256729e+02,1.0847925818e+02,3.2050872177e+01,8.6393849439e+01,4.4137323557e+00,6.7053319368e+01,-3.1077072778e-04,2.7707126862e+01,6.5523347962e+01,2.8268185766e+02,2.5570744074e+01,1.7730665181e+02,1.9514148522e+01,9.3578834331e+01,1.8000000000e-01,3.3031722753e+00,7.0000000000e-02,5.5947604520e-01,0.0000000000e+00,2.9360618707e+03,-1.2955755471e-02,-6.3075061800e-04,1.5554814009e-02,3,27,37,92,30,4.5098561480e+01,17,2,21,197,11,1.1531600991e+02,
2.5000000000e-01,-6.9670010731e-03,1.1399309663e-02,2.2167759767e-02,1.5609658075e-02,2.1334240784e-01,2.7290922626e-01,3.7757101359e-01,2.9566062652e-01,1.6239996085e+00,1.8760685831e+00,2.1906133281e+00,1.9773800992e+00,-5.5752873793e+00,-2.2267509891e+00,2.7731540969e-02,-2.5783658317e+00,2.1274057203e-01,2.7335761040e-01,3.7984629475e-01,2.9661555691e-01,1.7575612505e+04,4.9118785894e+04,9.5536647772e+04,5.3901521727e+04,1.4933392147e+06,2.8041943345e+06,5.0836956746e+06,3.2413569604e+06,9.2441402488e+01,9.2118438704e+01,1.4193558764e+04,1.6449477796e+01,9.5385987754e+01,-1.2002687072e-03,1.0646073989e+02,9.2118438704e+01,3.1346581199e+02,1.0409347138e+02,1.1011200255e+02,3.2052777982e+01,8.6305181736e+01,4.4439563300e+00,6.7485090429e+01,-3.0723731202e-04,2.7472322682e+01,6.4194791831e+01,2.4558382065e+02,2.5614184471e+01,1.8053197200e+02,1.9541054545e+01,9.1712852076e+01,1.8000000000e-01,3.3674359280e+00,7.0000000000e-02,5.7002679415e-01,0.0000000000e+00,2.9360618707e+03,-1.2898889672e-02,-6.8740369507e-04,1.5246649150e-02,3,27,37,91,30,4.2485034543e+01,17,2,21,197,11,1.1531600991e+02,
2.5500000000e-01,-9.7061948013e-03,1.0346791652e-02,2.1775119403e-02,1.4871319933e-02,2.0890392597e-01,2.6759806479e-01,3.6964763296e-01,2.8990342589e-01,1.6187399588e+00,1.8651662335e+00,2.1810489335e+00,1.9646605613e+00,-5.3207398429e+00,-2.1420639993e+00,1.8344056933e-01,-2.5152725863e+00,2.0826118077e-01,2.6803693847e-01,3.7186745262e-01,2.9083925608e-01,1.8506752138e+04,4.9206077563e+04,9.5728537049e+04,5.4243621082e+04,1.5009328630e+06,2.7839895919e+06,5.0917128078e+06,3.2398187745e+06,9.2308005888e+01,9.0535184307e+01,1.4292909246e+04,1.6531297509e+01,9.5840541714e+01,-1.2091129392e-03,1.0720593185e+02,9.0535184307e+01,2.9846651492e+02,1.0495116087e+02,1.1162907288e+02,3.2054822875e+01,8.6217055060e+01,4.4741493555e+00,6.7916419364e+01,-3.0376263829e-04,2.7241893568e+01,6.3044469148e+01,2.1163525007e+02,2.5638380966e+01,1.8291512869e+02,1.9569417562e+01,8.9945490288e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2852361881e-02,-7.4039355117e-04,1.4935222809e-02,3,27,37,91,30,4.6042128215e+01,17,2,21,197,11,1.1531600991e+02,
2.6000000000e-01,-1.2874536579e-02,9.2100723274e-03,2.1359823464e-02,1.4088849718e-02,2.0441968496e-01,2.6239404124e-01,3.6195517579e-01,2.8428338425e-01,1.6142055707e+00,1.8546974143e+00,2.1716649571e+00,1.9522645729e+00,-5.1238346956e+00,-2.0536544548e+00,4.0852528485e-01,-2.4492342424e+00,2.0372167770e-01,2.6282375149e-01,3.6412193105e-01,2.8520086028e-01,1.9032917141e+04,4.9251177343e+04,9.5858237221e+04,5.4516718800e+04,1.5032183025e+06,2.7599425852e+06,5.0977445870e+06,3.2324425231e+06,9.2179795740e+01,8.9031799813e+01,1.4382544943e+04,1.6611564907e+01,9.6286471706e+01,-1.2170063863e-03,1.0787825673e+02,8.9031799814e+01,2.8344013528e+02,1.0573618669e+02,1.1303121493e+02,3.2056997200e+01,8.6129438590e+01,4.5043116166e+00,6.8347308809e+01,-3.0033055590e-04,2.7014628304e+01,6.2057563580e+01,1.8042297593e+02,2.5645221879e+01,1.8452032776e+02,1.9598953249e+01,8.8271597536e+01,1.8000000000e-01,3.4680196648e+00,7.0000000000e-02,5.8654054198e-01,0.0000000000e+00,2.9360618707e+03,-1.2815070476e-02,-7.8969481518e-04,1.4622416147e-02,3,27,38,92,30,4.4883048311e+01,17,2,21,197,11,1.1531600991e+02,
2.6500000000e-01,-1.6609124595e-02,7.9762863537e-03,2.0921704695e-02,1.3257477764e-02,1.9984093815e-01,2.5728848737e-01,3.5448288009e-01,2.7879449216e-01,1.6103618350e+00,1.8446822476e+00,2.1624782284e+00,1.9402069494e+00,-4.9536734644e+00,-1.9609327377e+00,6.8836224410e-01,-2.3802400014e+00,1.9907096056e-01,2.5770938483e-01,3.5659882114e-01,2.7969434045e-01,1.9325058383e+04,4.9255984856e+04,9.5934481524e+04,5.4726232487e+04,1.5007098513e+06,2.7322428115e+06,5.0965513595e+06,3.2196708201e+06,9.2056942532e+01,8.7608736837e+01,1.4462362997e+04,1.6690361505e+01,9.6724230583e+01,-1.2239376757e-03,1.0847694302e+02,8.7608736838e+01,2.6827032111e+02,1.0644865006e+02,1.1431907985e+02,3.2059291365e+01,8.6042301736e+01,4.5344432873e+00,6.8777761247e+01,-2.9692307529e-04,2.6789177735e+01,6.1221302477e+01,1.5154704005e+02,2.5636358978e+01,1.8541166096e+02,1.9629399240e+01,8.6684533497e+01,1.8000000000e-01,3.5037196167e+00,7.0000000000e-02,5.9240172811e-01,0.0000000000e+00,2.9360618707e+03,-1.2785953020e-02,-8.3526372629e-04,1.4310083591e-02,3,27,37,91,30,4.8215983856e+01,17,2,21,197,11,1.1531600991e+02,
2.7000000000e-01,-2.1044408708e-02,6.6288523129e-03,2.0460129432e-02,1.2371663771e-02,1.9512134963e-01,2.5227163060e-01,3.4722070065e-01,2.7343067339e-01,1.6071879885e+00,1.8351439566e+00,2.1535055409e+00,1.9285018093e+00,-4.8120527616e+00,-1.8632675388e+00,9.8637450170e-01,-2.3085581843e+00,1.9426556173e-01,2.5268407648e-01,3.4928794180e-01,2.7431360750e-01,1.9586059503e+04,4.9222184731e+04,9.5959600367e+04,5.4876203321e+04,1.4938769169e+06,2.7010118978e+06,5.0885831849e+06,3.2019085371e+06,9.1939735288e+01,8.6266978454e+01,1.4532233415e+04,1.6767762473e+01,9.7154235964e+01,-1.2298928062e-03,1.0900101570e+02,8.6266978455e+01,2.5287290724e+02,1.0708820730e+02,1.1549290746e+02,3.2061695819e+01,8.5955614101e+01,4.5645445304e+00,6.9207779006e+01,-2.9352185006e-04,2.6564165928e+01,6.0524856696e+01,1.2463416237e+02,2.5613218074e+01,1.8565093337e+02,1.9660515121e+01,8.5176860641e+01,1.8000000000e-01,3.5293779705e+00,7.0000000000e-02,5.9661429366e-01,0.0000000000e+00,2.9360618707e+03,-1.2763940307e-02,-8.7701850427e-04,1.4000253891e-02,3,26,37,89,29,4.5564486037e+01,17,2,21,197,11,1.1531600991e+02,
2.7500000000e-01,-2.6266572569e-02,5.1468499494e-03,1.9974993769e-02,1.1424888923e-02,1.9023771075e-01,2.4733251101e-01,3.4015927622e-01,2.6818568351e-01,1.6046680181e+00,1.8261090885e+00,2.1447647964e+00,1.9171619357e+00,-4.6556877193e+00,-1.7600175635e+00,1.2900404746e+00,-2.2344052930e+00,1.8929323517e-01,2.4773688026e-01,3.4217979006e-01,2.6905241033e-01,1.9571204670e+04,4.9151601400e+04,9.5937102083e+04,5.4969209806e+04,1.4467498542e+06,2.6663581787e+06,5.0743256337e+06,3.1795178861e+06,9.1828492113e+01,8.5007888907e+01,1.4591999089e+04,1.6843836134e+01,9.7576867413e+01,-1.2348551559e-03,1.0944929636e+02,8.5007888909e+01,2.3717897664e+02,1.0765419699e+02,1.1655244380e+02,3.2064201019e+01,8.5869345376e+01,4.5946154986e+00,6.9637364265e+01,-2.9010896494e-04,2.6338249281e+01,5.9959191581e+01,9.9343567690e+01,2.5577015421e+01,1.8529621810e+02,1.9692081677e+01,8.3740828439e+01,1.8000000000e-01,3.5448365340e+00,7.0000000000e-02,5.9915226678e-01,0.0000000000e+00,2.9360618707e+03,-1.2748039271e-02,-9.1485265433e-04,1.3695206115e-02,3,26,39,91,30,4.8854344300e+01,17,2,21,197,11,1.1531600991e+02,
2.8000000000e-01,-3.2304363587e-02,3.5049552553e-03,1.9464874554e-02,1.0409595602e-02,1.8520668233e-01,2.4245922099e-01,3.3328985619e-01,2.6305300011e-01,1.5941645654e+00,1.8176071863e+00,2.1362749193e+00,1.9061994764e+00,-4.4855009932e+00,-1.6506025534e+00,1.6070897883e+00,-2.1578236110e+00,1.8418694095e-01,2.4285589885e-01,3.3526548612e-01,2.6390422403e-01,1.9441701818e+04,4.9045408208e+04,9.5865469137e+04,5.5008070778e+04,1.3927198361e+06,2.6283897642e+06,5.0542659023e+06,3.1528501988e+06,9.1723609319e+01,8.3833323408e+01,1.4641406564e+04,1.6918643820e+01,9.7992465669e+01,-1.2387985615e-03,1.0981988392e+02,8.3833323409e+01,2.2107754801e+02,1.0814555059e+02,1.1749692273e+02,3.2066797380e+01,8.5783465205e+01,4.6246563335e+00,7.0066519051e+01,-2.8666725395e-04,2.6110140380e+01,5.9516900633e+01,7.5368029696e+01,2.5528776433e+01,1.8440097618e+02,1.9723899635e+01,8.2368704105e+01,1.8000000000e-01,3.5500000000e+00,7.0000000000e-02,6.0000000000e-01,0.0000000000e+00,2.9360618707e+03,-1.2737250855e-02,-9.4863989956e-04,1.3397324576e-02,3,26,38,90,30,4.5915382532e+01,17,2,21,197,11,1.1531600991e+02,
2.8500000000e-01,-3.9226842859e-02,1.6735447613e-03,1.8928829689e-02,9.3169548073e-03,1.8007478764e-01,2.3763938207e-01,3.2660423207e-01,2.5802570865e-01,1.5806462832e+00,1.8096713548e+00,2.1280538588e+00,1.8956267223e+00,-4.3050287536e+00,-1.5341534432e+00,1.9430884239e+00,-2.0787649306e+00,1.7895582501e-01,2.3802875392e-01,3.2853671572e-01,2.5886213339e-01,1.9386844983e+04,4.8904055219e+04,9.5746207446e+04,5.4996505084e+04,1.3192008936e+06,2.5871813479e+06,5.0287942184e+06,3.1222602460e+06,9.1625554694e+01,8.2745701900e+01,1.4680145738e+04,1.6992239988e+01,9.8401333269e+01,-1.2416912868e-03,1.1011045242e+02,8.2745701901e+01,2.0446317572e+02,1.0856073325e+02,1.1832496730e+02,3.2069475235e+01,8.5697943055e+01,4.6546671665e+00,7.0495245236e+01,-2.8344660814e-04,2.5898582738e+01,5.9188147987e+01,5.5042019148e+01,2.5469743807e+01,1.8301432425e+02,1.9755788140e+01,8.1052990626e+01,1.8000000000e-01,3.5479823891e+00,7.0000000000e-02,5.9966875046e-01,0.0000000000e+00,2.9360618707e+03,-1.2730517916e-02,-9.7823765661e-04,1.3109014529e-02,3,26,40,93,31,4.6941377794e+01,17,2,21,197,11,1.1531600991e+02,
2.9000000000e-01,-4.7326255461e-02,-3.8253385442e-04,1.8365663143e-02,8.1367795919e-03,1.7488503334e-01,2.3286054748e-01,3.2009470032e-01,2.5309639743e-01,1.5655782353e+00,1.8023390826e+00,2.1201174780e+00,1.8854562013e+00,-4.1157923427e+00,-1.4098370716e+00,2.3013790537e+00,-1.9971714611e+00,1.7368078794e-01,2.3324298937e-01,3.2198567445e-01,2.5391872306e-01,1.9324952239e+04,4.8727682393e+04,9.5583734275e+04,5.4938612794e+04,1.2476403904e+06,2.5428006954e+06,4.9982039816e+06,3.0880970371e+06,9.1534916216e+01,8.1748152571e+01,1.4707774168e+04,1.7064672491e+01,9.8803736060e+01,-1.2434884493e-03,1.1031768326e+02,8.1748152573e+01,1.8717583981e+02,1.0889762691e+02,1.1903450867e+02,3.2072224782e+01,8.5612748048e+01,4.6846481182e+00,7.0923544545e+01,-2.8057316021e-04,2.5713037216e+01,5.8949852362e+01,3.9289172581e+01,2.5402459777e+01,1.8118970612e+02,1.9787584261e+01,7.9786565969e+01,1.8000000000e-01,3.5419344172e+00,7.0000000000e-02,5.9867579983e-01,0.0000000000e+00,2.9360618707e+03,-1.2726678081e-02,-1.0034874153e-03,1.2832823649e-02,3,26,38,90,30,4.7050775694e+01,17,2,21,197,11,1.1531600991e+02,
2.9500000000e-01,-5.7097295200e-02,-2.7078873453e-03,1.7773355674e-02,6.8574162577e-03,1.6961334486e-01,2.2811025219e-01,3.1375399111e-01,2.4825708503e-01,1.5516152829e+00,1.7956526040e+00,2.1124808678e+00,1.8757006735e+00,-3.9722993097e+00,-1.2764464214e+00,2.6921230387e+00,-1.9130540232e+00,1.6836775988e-01,2.2848613464e-01,3.1560501057e-01,2.4906599846e-01,1.9233777806e+04,4.8516133671e+04,9.5379560754e+04,5.4838420999e+04,1.1779436082e+06,2.4953283003e+06,4.9627852906e+06,3.0506951460e+06,9.1452256198e+01,8.0844781971e+01,1.4723686250e+04,1.7135982956e+01,9.9199905312e+01,-1.2441289336e-03,1.1043703402e+02,8.0844781972e+01,1.6899972823e+02,1.0915330840e+02,1.1962259415e+02,3.2075036016e+01,8.5527848779e+01,4.7145992980e+00,7.1351418543e+01,-2.7790236389e-04,2.5542662051e+01,5.8783341576e+01,2.6392484052e+01,2.5328996930e+01,1.7898817711e+02,1.9819145188e+01,7.8562784821e+01,1.8000000000e-01,3.5318706542e+00,7.0000000000e-02,5.9702354024e-01,0.0000000000e+00,2.9360618707e+03,-1.2724553815e-02,-1.0242063976e-03,1.2819061610e-02,3,27,37,91,30,4.5385791107e+01,17,2,21,197,11,1.1531600991e+02,
3.0000000000e-01,-6.7789539915e-02,-5.3579334655e-03,1.7150231444e-02,5.4658363628e-03,1.6420350139e-01,2.2337566219e-01,3.0757522434e-01,2.4349921797e-01,1.5387146143e+00,1.7896608689e+00,2.1051571361e+00,1.8663720617e+00,-3.8329906847e+00,-1.1327946052e+00,3.1276278246e+00,-1.8266868780e+00,1.6299104506e-01,2.2374536971e-01,3.0938776683e-01,2.4429537572e-01,1.9109710122e+04,4.8268677735e+04,9.5132613235e+04,5.4698282803e+04,1.1097553261e+06,2.4448203359e+06,4.9227518737e+06,3.0103431548e+06,9.1378261377e+01,8.0040940864e+01,1.4727125378e+04,1.7206207254e+01,9.9590040301e+01,-1.2435366007e-03,1.1046282968e+02,8.0040940866e+01,1.4970440054e+02,1.0932383211e+02,1.2008510694e+02,3.2077898644e+01,8.5443213073e+01,4.7445208047e+00,7.1778868639e+01,-2.7534365456e-04,2.5380664435e+01,5.8676952493e+01,1.5283226621e+01,2.5250696369e+01,1.7646964798e+02,1.9850349221e+01,7.7375562538e+01,1.8000000000e-01,3.5178153447e+00,7.0000000000e-02,5.9471595211e-01,0.0000000000e+00,2.9360618707e+03,-1.2722886366e-02,-1.0401667663e-03,1.2833252761e-02,3,27,37,91,30,4.5723488811e+01,17,2,21,197,11,1.1531600991e+02,
3.0500000000e-01,-7.5860406945e-02,-8.3745260825e-03,1.6493858679e-02,3.9479036709e-03,1.5877278744e-01,2.1864337392e-01,3.0155183987e-01,2.3881377911e-01,1.5268342617e+00,1.7844194660e+00,2.0981570934e+00,1.8574808296e+00,-3.6984399902e+00,-9.7717140681e-01,3.6162323060e+00,-1.7383750711e+00,1.5756896669e-01,2.1900732535e-01,3.0332732120e-01,2.3959778348e-01,1.8960174243e+04,4.7983561719e+04,9.4847810591e+04,5.4518929599e+04,1.0427364088e+06,2.3913493192e+06,4.8782758628e+06,2.9672824882e+06,9.1313742736e+01,7.9343558149e+01,1.4717017022e+04,1.7275376024e+01,9.9974311246e+01,-1.2416035887e-03,1.1038701056e+02,7.9343558152e+01,1.2891431991e+02,1.0940395699e+02,1.2041650176e+02,3.2080801987e+01,8.5358807676e+01,4.7744127252e+00,7.2205896075e+01,-2.7283918906e-04,2.5222705856e+01,5.8623302956e+01,5.3566150964e+00,2.5168442409e+01,1.7368788862e+02,1.9881094411e+01,7.6219427192e+01,1.8000000000e-01,3.4998023491e+00,7.0000000000e-02,5.9175859463e-01,0.0000000000e+00,2.9360618707e+03,-1.2720378315e-02,-1.0510689697e-03,1.2835389064e-02,3,28,37,93,31,4.6031627818e+01,17,2,21,197,11,1.1531600991e+02,
3.1000000000e-01,-7.9971310557e-02,-1.1754994815e-02,1.5800940228e-02,2.2887769590e-03,1.5345067101e-01,2.1390036413e-01,2.9567753163e-01,2.3419149400e-01,1.5159289243e+00,1.7799944047e+00,2.0914916066e+00,1.8490352732e+00,-3.5547384235e+00,-8.0727041324e-01,4.2027153307e+00,-1.6486006597e+00,1.5227604694e-01,2.1425901457e-01,2.9741732415e-01,2.3496386788e-01,1.8785196299e+04,4.7658364915e+04,9.4584831848e+04,5.4299216110e+04,9.7655842689e+05,2.3349428665e+06,4.8295743003e+06,2.9217020254e+06,9.1259487710e+01,7.8761514698e+01,1.4692096672e+04,1.7343515235e+01,1.0035286242e+02,-1.2382031003e-03,1.1020009205e+02,7.8761514702e+01,1.0627759727e+02,1.0938684191e+02,1.2060933816e+02,3.2083734835e+01,8.5274597865e+01,4.8042751349e+00,7.2632501927e+01,-2.7032064371e-04,2.5063661688e+01,5.8613781410e+01,-5.9662981350e-07,2.5083217106e+01,1.7068942605e+02,1.9911296177e+01,7.5089534458e+01,1.8000000000e-01,3.4778750624e+00,7.0000000000e-02,5.8815859233e-01,0.0000000000e+00,2.9360618707e+03,-1.2715722658e-02,-1.0565562528e-03,1.2825576077e-02,3,28,38,94,31,4.9475444158e+01,17,2,21,197,11,1.1531600991e+02,
3.1500000000e-01,-8.1782524835e-02,-1.5468861980e-02,1.5068554919e-02,4.7272781165e-04,1.4833485469e-01,2.0913547525e-01,2.8994618630e-01,2.2962292552e-01,1.5058474363e+00,1.7764647980e+00,2.0851668251e+00,1.8410413194e+00,-3.4005198616e+00,-6.2023123571e-01,4.9468684439e+00,-1.5579261156e+00,1.4721003989e-01,2.0948928005e-01,2.9165162962e-01,2.3038410061e-01,1.8586876744e+04,4.7289489671e+04,9.4378848449e+04,5.4036756688e+04,9.1073930070e+05,2.2755908162e+06,4.7766823172e+06,2.8737498883e+06,9.1216414098e+01,7.8305960260e+01,1.4650697990e+04,1.7410646745e+01,1.0072581525e+02,-1.2331682096e-03,1.0988957554e+02,7.8305960272e+01,8.1288774199e+01,1.0926378999e+02,1.2065395256e+02,3.2086685280e+01,8.5190546946e+01,4.8341080962e+00,7.3058687089e+01,-2.6751741765e-04,2.4883235246e+01,5.8613780070e+01,-1.7716167167e-06,2.4998578436e+01,1.6752766679e+02,1.9940886179e+01,7.3981654721e+01,1.8000000000e-01,3.4520863092e+00,7.0000000000e-02,5.8392461793e-01,0.0000000000e+00,2.9360618707e+03,-1.2707615097e-02,-1.0562160826e-03,1.2803880831e-02,3,28,38,94,31,4.5675879197e+01,17,2,21,197,11,1.1531600991e+02,
3.2000000000e-01,-8.2588058109e-02,-1.9480559628e-02,1.4292361840e-02,-1.5190851916e-03,1.4346425650e-01,2.0434054143e-01,2.8435181031e-01,2.2509784509e-01,1.4961238822e+00,1.7739249163e+00,2.0791883383e+00,1.8335026067e+00,-3.2314518974e+00,-4.1280572749e-01,5.8302941034e+00,-1.4666200822e+00,1.4239549000e-01,2.0468991373e-01,2.8602422346e-01,2.2584820501e-01,1.8314170310e+04,4.6871956299e+04,9.4101707212e+04,5.3728764679e+04,8.4424649625e+05,2.2132712310e+06,4.7197114944e+06,2.8235495534e+06,9.1185593453e+01,7.7990860317e+01,1.4590805078e+04,1.7476788854e+01,1.0109327141e+02,-1.2262970827e-03,1.0944034052e+02,7.7990860372e+01,5.3403002042e+01,1.0902380318e+02,1.2053792143e+02,3.2089640515e+01,8.5106615659e+01,4.8639116588e+00,7.3484452268e+01,-2.6436019616e-04,2.4676227542e+01,5.8613778752e+01,-3.4159612788e-06,2.4915545604e+01,1.6426520554e+02,1.9969816072e+01,7.2892171393e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2694736607e-02,-1.0495316590e-03,1.2770172021e-02,3,28,36,92,30,4.4336227295e+01,17,2,21,197,11,1.1531600991e+02,
3.2500000000e-01,-8.2977177559e-02,-2.3758006027e-02,1.3467571584e-02,-3.7153528007e-03,1.3884636585e-01,1.9951125753e-01,2.7888843782e-01,2.2060294116e-01,1.4872845648e+00,1.7724872112e+00,2.0757525323e+00,1.8264204408e+00,-3.0599082896e+00,-1.8104033620e-01,6.8773503582e+00,-1.3754695992e+00,1.3783292924e-01,1.9985654346e-01,2.8052913949e-01,2.2134296933e-01,1.8005370002e+04,4.6400415918e+04,9.3739448441e+04,5.3371643440e+04,7.7670549013e+05,2.1480344544e+06,4.6585844660e+06,2.7711949109e+06,9.1168237479e+01,7.7833464304e+01,1.4509841979e+04,1.7541956859e+01,1.0145531588e+02,-1.2173319191e-03,1.0883306566e+02,7.7833465467e+01,2.1900256215e+01,1.0865320364e+02,1.2024555398e+02,3.2092586579e+01,8.5022761444e+01,4.8936858576e+00,7.3909797966e+01,-2.6085562758e-04,2.4443137279e+01,5.8613777459e+01,-5.4355087030e-06,2.4834157543e+01,1.6095005126e+02,1.9998056211e+01,7.1818093544e+01,1.8000000000e-01,3.3891820660e+00,7.0000000000e-02,5.7359705561e-01,0.0000000000e+00,2.9360618707e+03,-1.2675648419e-02,-1.0358628751e-03,1.2724120405e-02,3,27,37,91,30,4.5774908527e+01,17,2,21,197,11,1.1531600991e+02,
3.3000000000e-01,-8.3194968687e-02,-2.8275714395e-02,1.2588760539e-02,-6.1663432581e-03,1.3447581116e-01,1.9464760681e-01,2.7355004835e-01,2.1611746002e-01,1.4792430575e+00,1.7722156241e+00,2.0996842692e+00,1.8197290804e+00,-2.9116680298e+00,2.5231924732e-02,7.9585583331e+00,-1.3282110697e+00,1.3351621345e-01,1.9498905583e-01,2.7516036700e-01,2.1684795252e-01,1.7656236287e+04,4.5807176787e+04,9.3103163786e+04,5.2858133161e+04,7.1038497990e+05,2.0794178900e+06,4.5901024569e+06,2.7148730653e+06,9.1189451294e+01,7.7819138675e+01,1.4363578407e+04,1.7606163610e+01,1.0181202006e+02,-1.2018495086e-03,1.0773599562e+02,7.7819138675e+01,-5.9409376400e-06,1.0816495710e+02,1.1976158930e+02,3.2095508103e+01,8.4938937588e+01,4.9234307124e+00,7.4334724463e+01,-2.5701119821e-04,2.4184525994e+01,5.8613776196e+01,-7.8189996366e-06,2.4754432248e+01,1.5761728479e+02,2.0025590886e+01,7.0757028329e+01,1.8000000000e-01,3.3522181178e+00,7.0000000000e-02,5.6752834770e-01,0.0000000000e+00,2.9360618707e+03,-1.2649077618e-02,-1.0144524117e-03,1.2663846208e-02,3,27,34,88,29,4.4355305751e+01,17,2,21,197,11,1.1531600991e+02,
3.3500000000e-01,-8.3341823494e-02,-3.3009672080e-02,1.1649263238e-02,-8.9576098170e-03,1.3034246408e-01,1.8975357157e-01,2.6833045880e-01,2.1160808437e-01,1.4718824637e+00,1.7726287932e+00,2.1266062394e+00,1.8131036139e+00,-2.7744938525e+00,1.2223707381e-01,8.2886325470e+00,-1.3222257147e+00,1.2943461749e-01,1.9009129883e-01,2.6991174490e-01,2.1233026208e-01,1.7251678770e+04,4.4860309876e+04,9.1630174633e+04,5.1839394804e+04,6.5675548774e+05,2.0087581579e+06,4.5040564554e+06,2.6480685269e+06,9.1299032847e+01,7.7819132832e+01,1.4075314897e+04,1.7669420020e+01,1.0216344456e+02,-1.1721797415e-03,1.0557383550e+02,7.7819132832e+01,-2.8126375231e-05,1.0766709304e+02,1.1913357613e+02,3.2098390281e+01,8.4855095918e+01,4.9531462259e+00,7.4759231799e+01,-2.5283521426e-04,2.3901016705e+01,5.8613774965e+01,-1.0557260389e-05,2.4676372451e+01,1.5429239788e+02,2.0052414596e+01,6.9707120487e+01,1.8000000000e-01,3.3116954218e+00,7.0000000000e-02,5.6087536775e-01,0.0000000000e+00,2.9360618707e+03,-1.2615263883e-02,-9.8578881773e-04,1.2582787508e-02,3,26,36,88,29,4.6118223410e+01,17,2,21,197,11,1.1531600991e+02,
3.4000000000e-01,-8.3456963776e-02,-3.7926877040e-02,1.0641575589e-02,-1.2220229200e-02,1.2643468628e-01,1.8483643873e-01,2.6322321126e-01,2.0702621045e-01,1.4651957589e+00,1.7734187614e+00,2.1513435407e+00,1.8065129160e+00,-2.6491513245e+00,1.8307732382e-01,7.9722409601e+00,-1.3139994900e+00,1.2557608171e-01,1.8517046518e-01,2.6477684304e-01,2.0774158714e-01,1.6832450789e+04,4.3705861249e+04,8.9683420538e+04,5.0540664624e+04,6.2233072799e+05,1.9388856951e+06,4.4065434373e+06,2.5746776896e+06,9.1450546197e+01,7.7819127294e+01,1.3712553597e+04,1.7731735525e+01,1.0250964180e+02,-1.1350727225e-03,1.0285289447e+02,7.7819127294e+01,-5.7801473455e-05,1.0717200131e+02,1.1843190673e+02,3.2101224000e+01,8.4771202064e+01,4.9828323858e+00,7.5183319798e+01,-2.4833678181e-04,2.3593292413e+01,5.8613773771e+01,-1.3640761325e-05,2.4599969824e+01,1.5099377328e+02,2.0078529266e+01,6.8666978358e+01,1.8000000000e-01,3.2677116006e+00,7.0000000000e-02,5.5365414338e-01,0.0000000000e+00,2.9360618707e+03,-1.2574738810e-02,-9.5296497386e-04,1.2493244172e-02,3,26,36,88,29,4.4109984576e+01,17,2,21,197,11,1.1531600991e+02,
3.4500000000e-01,-8.3558259509e-02,-4.2961081036e-02,9.5566330916e-03,-1.6127623973e-02,1.2274060126e-01,1.7990618347e-01,2.5822143975e-01,2.0231234902e-01,1.4591543098e+00,1.7744495017e+00,2.1723614588e+00,1.7999752488e+00,-2.5074488694e+00,2.2297157791e-01,7.2634261226e+00,-1.3018511156e+00,1.2192868737e-01,1.8023643771e-01,2.5974883213e-01,2.0302236294e-01,1.6408017096e+04,4.2455910744e+04,8.7518247963e+04,4.9116092771e+04,6.0484115631e+05,1.8699113702e+06,4.3021418226e+06,2.4976061732e+06,9.1623362307e+01,7.7819122111e+01,1.3315636615e+04,1.7793118477e+01,1.0285065820e+02,-1.0945625606e-03,9.9875764053e+01,7.7819122111e+01,-9.0932429682e-05,1.0667990932e+02,1.1769445276e+02,3.2104004715e+01,8.4687238077e+01,5.0124891706e+00,7.5606988151e+01,-2.4352578484e-04,2.3262094455e+01,5.8613772616e+01,-1.7059266701e-05,2.4525208100e+01,1.4773452699e+02,2.0103942162e+01,6.7635597994e+01,1.8000000000e-01,3.2203726152e+00,7.0000000000e-02,5.4588207116e-01,0.0000000000e+00,2.9360618707e+03,-1.2527889701e-02,-9.1819520831e-04,1.2390814125e-02,3,25,35,86,28,4.5523925503e+01,17,2,21,197,11,1.1531600991e+02,
3.5000000000e-01,-8.3650626248e-02,-4.7984122670e-02,8.3841844711e-03,-2.0862123357e-02,1.1924858470e-01,1.7497586692e-01,2.5331775993e-01,1.9741351738e-01,1.4537462334e+00,1.7756542168e+00,2.1896027079e+00,1.7935032682e+00,-2.4685021970e+00,2.5528398139e-01,6.2601232496e+00,-1.2883423295e+00,1.1848084931e-01,1.7530215721e-01,2.5482035519e-01,1.9811856541e-01,1.5989971697e+04,4.1153577398e+04,8.5365301746e+04,4.7628774519e+04,5.9844934850e+05,1.8012242594e+06,4.1927957861e+06,2.4181947272e+06,9.1808738483e+01,7.7819117307e+01,1.2900624724e+04,1.7853576460e+01,1.0318653589e+02,-1.0522552354e-03,9.6762910276e+01,7.7819117307e+01,-1.2591438946e-04,1.0619092487e+02,1.1694088471e+02,3.2106730275e+01,8.4603195320e+01,5.0421165540e+00,7.6030236485e+01,-2.3841286130e-04,2.2908220716e+01,5.8613771503e+01,-2.0801779707e-05,2.4452065377e+01,1.4452387669e+02,2.0128664337e+01,6.6612291868e+01,1.8000000000e-01,3.1697925094e+00,7.0000000000e-02,5.3757787467e-01,0.0000000000e+00,2.9360618707e+03,-1.2474928267e-02,-8.8245371715e-04,1.2278073243e-02,3,25,36,86,28,4.5538110045e+01,17,2,21,197,11,1.1531600991e+02,
3.5500000000e-01,-8.3738051315e-02,-5.2840677346e-02,7.1119243096e-03,-2.6549112874e-02,1.1594745013e-01,1.7006225167e-01,2.4850416659e-01,1.9231251869e-01,1.4489486612e+00,1.7770187568e+00,2.2038489779e+00,1.7870975549e+00,-2.4632411780e+00,2.8766189402e-01,5.6892907145e+00,-1.2752306059e+00,1.1522146352e-01,1.7038423885e-01,2.4998342350e-01,1.9301019658e-01,1.5578784062e+04,3.9804968635e+04,8.2993414146e+04,4.6094844986e+04,5.9531058278e+05,1.7321123736e+06,4.0788881232e+06,2.3369141064e+06,9.2005047411e+01,7.7819112898e+01,1.2470555563e+04,1.7913116547e+01,1.0351731415e+02,-1.0084544174e-03,9.3537117375e+01,7.7819112898e+01,-1.6244414999e-04,1.0570509369e+02,1.1618141146e+02,3.2109399775e+01,8.4519070006e+01,5.0717145076e+00,7.6453064394e+01,-2.3300937751e-04,2.2532523711e+01,5.8613770436e+01,-2.4856553283e-05,2.4380515831e+01,1.4136815820e+02,2.0152709477e+01,6.5596625288e+01,1.8000000000e-01,3.1160931350e+00,7.0000000000e-02,5.2876155947e-01,0.0000000000e+00,2.9360618707e+03,-1.2415869529e-02,-8.4609374292e-04,1.2157869969e-02,3,25,35,86,28,4.6280561067e+01,17,2,21,197,11,1.1531600991e+02,
3.6000000000e-01,-8.3821111512e-02,-5.7396266605e-02,5.7263087729e-03,-3.3234412520e-02,1.1282651462e-01,1.6518512383e-01,2.4377199309e-01,1.8704364004e-01,1.4447298987e+00,1.7785519711e+00,2.2159618640e+00,1.7807477599e+00,-2.4601867865e+00,3.2258759711e-01,5.4101093303e+00,-1.2659826935e+00,1.1213994743e-01,1.6550226823e-01,2.4522938195e-01,1.8772904973e-01,1.5171471129e+04,3.8406468029e+04,8.0392527956e+04,4.4510359106e+04,5.8650402847e+05,1.6621618412e+06,3.9602927929e+06,2.2538285529e+06,9.2213002715e+01,7.7819108899e+01,1.2024748860e+04,1.7971745504e+01,1.0384303058e+02,-9.6309198911e-04,9.0193282882e+01,7.7819108899e+01,-2.0058990275e-04,1.0522242924e+02,1.1542132346e+02,3.2112012950e+01,8.4434860868e+01,5.1012830023e+00,7.6875471461e+01,-2.2732740071e-04,2.2135908526e+01,5.8613769417e+01,-2.9211119084e-05,2.4310530972e+01,1.3827158054e+02,2.0176093036e+01,6.4588361620e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2350274044e-02,-8.0913955241e-04,1.2031229264e-02,3,25,34,84,28,4.3081941316e+01,17,2,21,197,11,1.1531600991e+02,
3.6500000000e-01,-8.3900669788e-02,-6.1563925588e-02,4.2123256296e-03,-4.1033240508e-02,1.0987561471e-01,1.6036574096e-01,2.3911198661e-01,1.8166473386e-01,1.4410600187e+00,1.7802661567e+00,2.2265567554e+00,1.7744423203e+00,-2.4621918879e+00,3.5956180556e-01,5.2703286812e+00,-1.2571726738e+00,1.0922624645e-01,1.6067731140e-01,2.4054899377e-01,1.8233313944e-01,1.4767152561e+04,3.6958207789e+04,7.7694056394e+04,4.2876698715e+04,5.6728540988e+05,1.5913003689e+06,3.8370037376e+06,2.1690596344e+06,9.2432934243e+01,7.7819105327e+01,1.1563442558e+04,1.8029469947e+01,1.0416372193e+02,-9.1619165656e-04,8.6733191507e+01,7.7819105327e+01,-2.4032780462e-04,1.0474292835e+02,1.1466335449e+02,3.2114569871e+01,8.4350567939e+01,5.1308220085e+00,7.7297457264e+01,-2.2137967000e-04,2.1719330642e+01,5.8613768450e+01,-3.3852322001e-05,2.4242080582e+01,1.3523678659e+02,2.0198831603e+01,6.3587416259e+01,1.8000000000e-01,2.9998612494e+00,7.0000000000e-02,5.0967871258e-01,0.0000000000e+00,2.9360618707e+03,-1.2277632642e-02,-7.7153157096e-04,1.1898422230e-02,3,25,34,85,28,4.4661555310e+01,17,2,21,197,11,1.1531600991e+02,
3.7000000000e-01,-8.3976599881e-02,-6.5310996405e-02,2.5539344030e-03,-5.0402628200e-02,1.0708510441e-01,1.5562500636e-01,2.3451447991e-01,1.7621031932e-01,1.4379132960e+00,1.7821672149e+00,2.2359946133e+00,1.7681767866e+00,-2.4668686219e+00,3.9708763723e-01,5.0752560574e+00,-1.2498553745e+00,1.0647082629e-01,1.5593019853e-01,2.3593263070e-01,1.7685808148e-01,1.4366709069e+04,3.5465976383e+04,7.4938198437e+04,4.1202773642e+04,5.3862796650e+05,1.5197286435e+06,3.7092717081e+06,2.0828628057e+06,9.2664168169e+01,7.7819102195e+01,1.1088634370e+04,1.8086296467e+01,1.0447942481e+02,-8.6795310373e-04,8.3171827378e+01,7.7819102195e+01,-2.8145792347e-04,1.0426657922e+02,1.1390890934e+02,3.2117070781e+01,8.4266191926e+01,5.1603314969e+00,7.7719021385e+01,-2.1517956567e-04,2.1283793633e+01,5.8613767538e+01,-3.8766356500e-05,2.4175133391e+01,1.3226526944e+02,2.0220942434e+01,6.2593818712e+01,1.8000000000e-01,2.9376087510e+00,7.0000000000e-02,4.9945815315e-01,0.0000000000e+00,2.9360618707e+03,-1.2197535066e-02,-7.3325248118e-04,1.1758761612e-02,3,25,34,84,28,4.4170213725e+01,17,2,21,197,11,1.1531600991e+02,
3.7500000000e-01,-8.4049322475e-02,-6.8640733687e-02,7.3408778258e-04,-6.1772893304e-02,1.0444584334e-01,1.5098214889e-01,2.2996950442e-01,1.7067084536e-01,1.4352690087e+00,1.7842552324e+00,2.2444645519e+00,1.7619496968e+00,-2.4709755971e+00,4.3430211878e-01,4.8684278512e+00,-1.2415517482e+00,1.0386465684e-01,1.5128013820e-01,2.3137037084e-01,1.7129907993e-01,1.3971864709e+04,3.3938706042e+04,7.2090391086e+04,3.9498682420e+04,5.0634971984e+05,1.4477307889e+06,3.5775483803e+06,1.9955201051e+06,9.2905227116e+01,7.7819099516e+01,1.0603517988e+04,1.8142231715e+01,1.0479017620e+02,-8.1869561201e-04,7.9533145227e+01,7.7819099516e+01,-3.2366067164e-04,1.0379336567e+02,1.1315870208e+02,3.2119516011e+01,8.4181733882e+01,5.1898114386e+00,7.8140163409e+01,-2.0874107692e-04,2.0830346744e+01,5.8613766681e+01,-4.3938803684e-05,2.4109657585e+01,1.2935768147e+02,2.0242443102e+01,6.1607681866e+01,1.8000000000e-01,2.8727963350e+00,7.0000000000e-02,4.8881730874e-01,0.0000000000e+00,2.9360618707e+03,-1.2109756665e-02,-6.9435283077e-04,1.1611516584e-02,3,24,35,83,27,4.3422121885e+01,17,2,21,197,11,1.1531600991e+02,
3.8000000000e-01,-8.4118881533e-02,-7.1567266625e-02,-1.2673156640e-03,-7.2511572824e-02,1.0194918127e-01,1.4645434472e-01,2.2546624491e-01,1.6504244931e-01,1.4331069048e+00,1.7865275644e+00,2.2525233596e+00,1.7557699714e+00,-2.4634800703e+00,4.7084790049e-01,4.8326260661e+00,-1.2311117421e+00,1.0139919471e-01,1.4674428258e-01,2.2685149224e-01,1.6564977604e-01,1.3582960103e+04,3.2387109905e+04,6.9152830910e+04,3.7780263885e+04,4.7439060832e+05,1.3756185184e+06,3.4423948408e+06,1.9074339508e+06,9.3154406256e+01,7.7819097298e+01,1.0111710625e+04,1.8197282473e+01,1.0509601374e+02,-7.6878081306e-04,7.5844276451e+01,7.7819097298e+01,-3.6657408058e-04,1.0332326927e+02,1.1241308778e+02,3.2121905935e+01,8.4097195030e+01,5.2192618049e+00,7.8560882928e+01,-2.0207876820e-04,2.0360082369e+01,5.8613765884e+01,-4.9354668819e-05,2.4045621168e+01,1.2651406368e+02,2.0263351248e+01,6.0629177408e+01,1.8000000000e-01,2.8055801403e+00,7.0000000000e-02,4.7778181408e-01,0.0000000000e+00,2.9360618707e+03,-1.2014172764e-02,-6.5492092180e-04,1.1456335427e-02,3,24,35,84,28,4.2277742831e+01,17,2,21,197,11,1.1531600991e+02,
3.8500000000e-01,-8.4185044650e-02,-7.4112125041e-02,-3.4802364626e-03,-7.8659082123e-02,9.9586940267e-02,1.4205671436e-01,2.2099080883e-01,1.5943960169e-01,1.4314108478e+00,1.7889807016e+00,2.2604076553e+00,1.7496504649e+00,-2.4453640221e+00,5.0668493990e-01,4.7303920635e+00,-1.2174268633e+00,9.9066365299e-02,1.4233776968e-01,2.2236242432e-01,1.6001902724e-01,1.3200942580e+04,3.0821551923e+04,6.6170154748e+04,3.6059690550e+04,4.4202198953e+05,1.3036878999e+06,3.3044333278e+06,1.8189554822e+06,9.3410001527e+01,7.7819095547e+01,9.6167414614e+03,1.8251455691e+01,1.0539697606e+02,-7.1856153315e-04,7.2131692154e+01,7.7819095547e+01,-4.0984497073e-04,1.0285627053e+02,1.1167223504e+02,3.2124240950e+01,8.4012576681e+01,5.2486825677e+00,7.8981179539e+01,-1.9520774411e-04,1.9874133414e+01,5.8613765149e+01,-5.4998419333e-05,2.3982992231e+01,1.2373401572e+02,2.0283684405e+01,5.9658516432e+01,1.8000000000e-01,2.7361220965e+00,7.0000000000e-02,4.6637825465e-01,0.0000000000e+00,2.9360618707e+03,-1.1910682433e-02,-6.1505985924e-04,1.1293312428e-02,3,24,37,86,28,4.3465597683e+01,17,2,21,197,11,1.1531600991e+02,
3.9000000000e-01,-8.4248060923e-02,-7.6304420722e-02,-5.9570784586e-03,-8.1281743483e-02,9.7351396910e-02,1.3780203921e-01,2.1652166728e-01,1.5401025782e-01,1.4301667133e+00,1.7916110199e+00,2.2673960468e+00,1.7436128630e+00,-2.4098354137e+00,5.4182455717e-01,4.6861698128e+00,-1.1988544523e+00,9.6858544125e-02,1.3807343119e-01,2.1788229004e-01,1.5455875418e-01,1.2825971132e+04,2.9251353483e+04,6.3156597720e+04,3.4350928843e+04,4.0996193639e+05,1.2322098438e+06,3.1642910805e+06,1.7304856079e+06,9.3670496356e+01,7.7819094264e+01,9.1217570147e+03,1.8304758523e+01,1.0569310291e+02,-6.6835232943e-04,6.8418993225e+01,7.7819094264e+01,-4.5315842255e-04,1.0239234944e+02,1.1093621562e+02,3.2126521463e+01,8.3927880185e+01,5.2780736993e+00,7.9401052848e+01,-1.8814361301e-04,1.9373670572e+01,5.8613764477e+01,-6.0854023365e-05,2.3921739137e+01,1.2101682197e+02,2.0303459858e+01,5.8695934310e+01,1.8000000000e-01,2.6645895342e+00,7.0000000000e-02,4.5463410263e-01,0.0000000000e+00,2.9360618707e+03,-1.1799184021e-02,-5.7487675601e-04,1.1122858749e-02,3,24,35,84,28,4.2827609915e+01,17,2,21,197,11,1.1531600991e+02,
3.9500000000e-01,-8.4307243237e-02,-7.8174879145e-02,-8.7888330791e-03,-8.2359813773e-02,9.5235262817e-02,1.3370040013e-01,2.1202391237e-01,1.4882622756e-01,1.4293596032e+00,1.7944156268e+00,2.2734708792e+00,1.7376773837e+00,-2.3481676640e+00,5.7648001506e-01,4.6491207176e+00,-1.1764917249e+00,9.4768537748e-02,1.3396146788e-01,2.1337685176e-01,1.4934421962e-01,1.2456971268e+04,2.7684791074e+04,6.0131016829e+04,3.2659049971e+04,3.7965878789e+05,1.1614296574e+06,3.0225983003e+06,1.6422846704e+06,9.3934536413e+01,7.7819093446e+01,8.6295656403e+03,1.8357198340e+01,1.0598443522e+02,-6.1843393990e-04,6.4727244118e+01,7.7819093446e+01,-4.9623333032e-04,1.0193148582e+02,1.1020505103e+02,3.2128747884e+01,8.3843106906e+01,5.3074351725e+00,7.9820502465e+01,-1.8090244941e-04,1.8859899501e+01,5.8613763870e+01,-6.6904988920e-05,2.3861830665e+01,1.1836154478e+02,2.0322694564e+01,5.7741679042e+01,1.8000000000e-01,2.5911547815e+00,7.0000000000e-02,4.4257765069e-01,0.0000000000e+00,2.9360618707e+03,-1.1684758647e-02,-5.3447148908e-04,1.0945142179e-02,3,24,35,84,28,4.3550164177e+01,17,2,21,197,11,1.1531600991e+02,
4.0000000000e-01,-8.4365346034e-02,-7.9744324556e-02,-1.2118231456e-02,-8.2836750941e-02,9.3231665498e-02,1.2975908981e-01,2.0744571455e-01,1.4390654113e-01,1.4289800661e+00,1.7973928320e+00,2.2786133892e+00,1.7318691789e+00,-2.2792170079e+00,6.1091037738e-01,4.6385036653e+00,-1.1488591632e+00,9.2789564504e-02,1.3000931140e-01,2.0879479738e-01,1.4439535646e-01,1.1308755646e+04,2.6129396790e+04,5.7110480769e+04,3.0992013071e+04,3.4873937072e+05,1.0915864921e+06,2.8799878208e+06,1.5546808547e+06,9.4200916811e+01,7.7819093092e+01,8.1426450242e+03,1.8408782738e+01,1.0627101521e+02,-5.6905403255e-04,6.1075029059e+01,7.7819093092e+01,-5.3882165500e-04,1.0147365945e+02,1.0947873678e+02,3.2130920624e+01,8.3758258213e+01,5.3367669606e+00,8.0239528008e+01,-1.7350075527e-04,1.8334057917e+01,5.8613763331e+01,-7.3134403701e-05,2.3803236094e+01,1.1576709348e+02,2.0341405085e+01,5.6796002401e+01,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.1562710026e-02,-4.9394131645e-04,1.0790645682e-02,3,24,33,82,27,4.2682102275e+01,17,2,21,197,11,1.1531600991e+02,
4.0500000000e-01,-8.4417865780e-02,-8.1019627430e-02,-1.6138722341e-02,-8.3083360189e-02,9.1334129455e-02,1.2598305721e-01,2.0272248445e-01,1.3924902391e-01,1.4290282345e+00,1.8005417504e+00,2.2828036493e+00,1.7262121450e+00,-2.2771380427e+00,6.4524218890e-01,4.6192660355e+00,-1.1164550158e+00,9.0915235254e-02,1.2622204615e-01,2.0407227486e-01,1.3971014569e-01,1.0190644931e+04,2.4591906855e+04,5.4109369960e+04,2.9352950238e+04,3.1868454741e+05,1.0229030116e+06,2.7370667248e+06,1.4679318397e+06,9.4468717068e+01,7.7819093193e+01,7.6630797915e+03,1.8459519539e+01,1.0655288633e+02,-5.2042096617e-04,5.7477984065e+01,7.7819093193e+01,-5.8071466443e-04,1.0101885014e+02,1.0875725496e+02,3.2133040093e+01,8.3673335470e+01,5.3660690373e+00,8.0658129104e+01,-1.6595542024e-04,1.7797412618e+01,5.8613762860e+01,-7.9524975606e-05,2.3745925278e+01,1.1323227525e+02,2.0359607545e+01,5.5859153307e+01,1.8000000000e-01,2.4392905044e+00,7.0000000000e-02,4.1764470968e-01,0.0000000000e+00,2.9360618707e+03,-1.1432181761e-02,-4.5336780477e-04,1.0743580421e-02,3,24,30,79,26,4.1906639789e+01,17,2,21,197,11,1.1531600991e+02,
4.1000000000e-01,-8.4468985138e-02,-8.2009171406e-02,-2.1058010682e-02,-8.3240615460e-02,8.9536556272e-02,1.2237542643e-01,1.9779611588e-01,1.3484401154e-01,1.4297155304e+00,1.8038630464e+00,2.2860228465e+00,1.7207318690e+00,-2.2721242993e+00,6.7981591250e-01,4.5766030279e+00,-1.0787854051e+00,8.9139534265e-02,1.2260295317e-01,1.9914945414e-01,1.3527893438e-01,9.1418050954e+03,2.3078599237e+04,5.1141306765e+04,2.7745862991e+04,2.9102629643e+05,9.5558570167e+05,2.5944407963e+06,1.3823180041e+06,9.4737179709e+01,7.7819093742e+01,7.1927832612e+03,1.8509416789e+01,1.0683009327e+02,-4.7272596601e-04,5.3950460248e+01,7.7819093742e+01,-6.2172075834e-04,1.0056703780e+02,1.0804058081e+02,3.2135106698e+01,8.3588340034e+01,5.3953413769e+00,8.1076305384e+01,-1.5828368097e-04,1.7251256427e+01,5.8613762460e+01,-8.6059073910e-05,2.3689868680e+01,1.1075583258e+02,2.0377317614e+01,5.4931372957e+01,1.8000000000e-01,2.3612268344e+00,7.0000000000e-02,4.0482828624e-01,0.0000000000e+00,2.9360618707e+03,-1.1293052641e-02,-4.1281078591e-04,1.0690895864e-02,3,24,31,79,26,4.2297558754e+01,17,2,21,197,11,1.1531600991e+02,
4.1500000000e-01,-8.4521657408e-02,-8.2732000273e-02,-2.7020249262e-02,-8.3361705039e-02,8.7833206596e-02,1.1893761667e-01,1.9264866091e-01,1.3067948892e-01,1.4312371110e+00,1.8073568939e+00,2.2882528552e+00,1.7154540081e+00,-2.2546015538e+00,7.1416437381e-01,4.6184989313e+00,-1.0358369626e+00,8.7456800340e-02,1.1915361576e-01,1.9400070354e-01,1.3108966170e-01,8.1669552737e+03,2.1594634995e+04,4.8217980882e+04,2.6173617487e+04,2.6570252397e+05,8.8982449009e+05,2.4526849045e+06,1.2981015811e+06,9.5005799508e+01,7.7819094728e+01,6.7333722295e+03,1.8558482743e+01,1.0710268191e+02,-4.2613060215e-04,5.0504584611e+01,7.7819094728e+01,-6.6167799033e-04,1.0011820247e+02,1.0732868609e+02,3.2137120845e+01,8.3503273255e+01,5.4245839541e+00,8.1494056487e+01,-1.5050307961e-04,1.6696905080e+01,5.8613762131e+01,-9.2718771072e-05,2.3635037403e+01,1.0833647077e+02,2.0394550484e+01,5.4012891339e+01,1.8000000000e-01,2.2819918013e+00,7.0000000000e-02,3.9181954947e-01,0.0000000000e+00,2.9360618707e+03,-1.1145167546e-02,-3.7231887766e-04,1.0631823420e-02,3,24,30,78,26,4.2868187272e+01,17,2,21,197,11,1.1531600991e+02,
4.2000000000e-01,-8.4562919068e-02,-8.3227361153e-02,-3.4080580879e-02,-8.3466791829e-02,8.6218680976e-02,1.1566925816e-01,1.8731931837e-01,1.2674296015e-01,1.4335189227e+00,1.8110191805e+00,2.2894773003e+00,1.7104064346e+00,-2.2241108529e+00,7.4717451291e-01,4.5731088699e+00,-9.8690527073e-01,8.5861708285e-02,1.1587387239e-01,1.8865902063e-01,1.2712976783e-01,7.2690563755e+03,2.0145913801e+04,4.5351062373e+04,2.4640077450e+04,2.4260091692e+05,8.2589202083e+05,2.3123701136e+06,1.2155590781e+06,9.5273936441e+01,7.7819096141e+01,6.2864292010e+03,1.8606725861e+01,1.0737069923e+02,-3.8079301294e-04,4.7152226947e+01,7.7819096141e+01,-7.0042784477e-04,9.9672324289e+01,1.0662154086e+02,3.2139082938e+01,8.3418136472e+01,5.4537967441e+00,8.1911382059e+01,-1.4263142152e-04,1.6135694054e+01,5.8613761875e+01,-9.9485885147e-05,2.3581403201e+01,1.0597287801e+02,2.0411320873e+01,5.3103924812e+01,1.8000000000e-01,2.2017762894e+00,7.0000000000e-02,3.7864983855e-01,0.0000000000e+00,2.9360618707e+03,-1.0988585387e-02,-3.3194680182e-04,1.0565664413e-02,3,24,34,82,27,4.3666217701e+01,17,2,21,197,11,1.1531600991e+02,
4.2500000000e-01,-8.4607433300e-02,-8.3559989952e-02,-4.2394119667e-02,-8.3563564078e-02,8.4687901869e-02,1.1256768904e-01,1.8186942603e-01,1.2302212374e-01,1.4365086268e+00,1.8148416246e+00,2.2896866324e+00,1.7056237007e+00,-2.1759755313e+00,7.7831653311e-01,4.5947476292e+00,-9.3066854350e-01,8.4349250854e-02,1.1276125210e-01,1.8318380793e-01,1.2338688373e-01,6.4493366091e+03,1.8737907019e+04,4.2552361650e+04,2.3151697924e+04,2.2160426529e+05,7.6406239841e+05,2.1740632580e+06,1.1350075634e+06,9.5540790231e+01,7.7819097967e+01,5.8534251320e+03,1.8654154789e+01,1.0763419327e+02,-3.3686017939e-04,4.3904420366e+01,7.7819097967e+01,-7.3782296266e-04,9.9229383528e+01,1.0591911440e+02,3.2140993377e+01,8.3332931017e+01,5.4829797227e+00,8.2328281752e+01,-1.3468673242e-04,1.5568975355e+01,5.8613761692e+01,-1.0634202272e-04,2.3528938486e+01,1.0366373994e+02,2.0427643021e+01,5.2204674511e+01,1.8000000000e-01,2.1207735447e+00,7.0000000000e-02,3.6535088048e-01,0.0000000000e+00,2.9360618707e+03,-1.0823561357e-02,-2.9178764578e-04,1.0491694530e-02,3,23,32,78,26,4.5871386106e+01,17,2,21,197,11,1.1531600991e+02,
4.3000000000e-01,-8.4647507224e-02,-8.3785178971e-02,-5.2527248194e-02,-8.3655012110e-02,8.3236095893e-02,1.0962800372e-01,1.7632894623e-01,1.1950511448e-01,1.4401802333e+00,1.8188132407e+00,2.2889760174e+00,1.7011394000e+00,-2.1108064918e+00,8.0706119214e-01,4.5788678865e+00,-8.6822063953e-01,8.2914721184e-02,1.0981095160e-01,1.7760951351e-01,1.1984907734e-01,5.7076115433e+03,1.7375389651e+04,3.9831597149e+04,2.1710686236e+04,2.0255625040e+05,7.0456336408e+05,2.0382820769e+06,1.0566780664e+06,9.5805511362e+01,7.7819100191e+01,5.4356704650e+03,1.8700778351e+01,1.0789321306e+02,-2.9446302898e-04,4.0770994022e+01,7.7819100191e+01,-7.7373203811e-04,9.8789360591e+01,1.0522137570e+02,3.2142852559e+01,8.3247658210e+01,5.5121328659e+00,8.2744755227e+01,-1.2668721495e-04,1.4998114253e+01,5.8613761584e+01,-1.1326862228e-04,2.3477616325e+01,1.0140775021e+02,2.0443530699e+01,5.1315325392e+01,1.8000000000e-01,2.0391787101e+00,7.0000000000e-02,3.5195471359e-01,0.0000000000e+00,2.9360618707e+03,-1.0650052330e-02,-2.5196289542e-04,1.0409288038e-02,3,23,31,77,25,4.1804342588e+01,17,2,21,197,11,1.1531600991e+02,
4.3500000000e-01,-8.4685898675e-02,-8.3937467061e-02,-6.4638342698e-02,-8.3742267675e-02,8.1858663715e-02,1.0684395422e-01,1.7068105449e-01,1.1618058573e-01,1.4443431065e+00,1.8229226195e+00,2.2875443465e+00,1.6969845873e+00,-2.0424107099e+00,8.3365585785e-01,4.4551481750e+00,-7.9945133526e-01,8.1553695815e-02,1.0701677645e-01,1.7193436915e-01,1.1650493722e-01,4.9981115060e+03,1.6061961382e+04,3.7197675424e+04,2.0317274255e+04,1.8531462237e+05,6.4755084209e+05,1.9055142444e+06,9.8074911314e+05,9.6067208156e+01,7.7819102797e+01,5.0342694096e+03,1.8746605526e+01,1.0814780848e+02,-2.5371186395e-04,3.7760230192e+01,7.7819102797e+01,-8.0804439032e-04,9.8352236011e+01,1.0452829366e+02,3.2144660879e+01,8.3162319361e+01,5.5412561503e+00,8.3160802148e+01,-1.1865120484e-04,1.4424486002e+01,5.8613761551e+01,-1.2024699801e-04,2.3427410434e+01,9.9203617908e+01,2.0458997216e+01,5.0436045740e+01,1.8000000000e-01,1.9571883545e+00,7.0000000000e-02,3.3849361044e-01,0.0000000000e+00,2.9360618707e+03,-1.0467976710e-02,-2.1260309722e-04,1.0317905347e-02,3,23,28,74,24,4.0323429953e+01,17,2,21,197,11,1.1531600991e+02,
4.4000000000e-01,-8.4722427274e-02,-8.4043568376e-02,-7.4774486714e-02,-8.3825768839e-02,8.0551457891e-02,1.0420859223e-01,1.6494812103e-01,1.1303773184e-01,1.4491020813e+00,1.8271586508e+00,2.2853852626e+00,1.6931951669e+00,-1.9545565868e+00,8.5800996026e-01,4.4915374137e+00,-7.2241745064e-01,8.0262018333e-02,1.0437180887e-01,1.6616480625e-01,1.1334359512e-01,4.3269835788e+03,1.4801160800e+04,3.4658691254e+04,1.8974427185e+04,1.6978725012e+05,5.9315084356e+05,1.7762144861e+06,9.0743107863e+05,9.6325022817e+01,7.7819105770e+01,4.6502536531e+03,1.8791645444e+01,1.0839803024e+02,-2.1470973284e-04,3.4879867187e+01,7.7819105770e+01,-8.4065659250e-04,9.7917990450e+01,1.0383983729e+02,3.2146418730e+01,8.3076915772e+01,5.5703495531e+00,8.3576422188e+01,-1.1059712678e-04,1.3849472518e+01,5.8613761593e+01,-1.2725838378e-04,2.3378295172e+01,9.7050072860e+01,2.0474055429e+01,4.9566987055e+01,1.8000000000e-01,1.8750000000e+00,7.0000000000e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.0277502170e-02,-1.7384425825e-04,1.0217050910e-02,3,22,27,71,23,3.8665124515e+01,17,2,21,197,11,1.1531600991e+02,
4.4500000000e-01,-8.4758855179e-02,-8.4125263978e-02,-7.9791131015e-02,-8.3905704262e-02,7.9310571710e-02,1.0171452267e-01,1.5928513687e-01,1.1006628675e-01,1.4545181601e+00,1.8315108749e+00,2.2824237733e+00,1.6898181119e+00,-1.8481762320e+00,8.8029759389e-01,4.4156292406e+00,-6.3509798111e-01,7.9035783691e-02,1.0186865775e-01,1.6044786768e-01,1.1035472477e-01,3.7307857701e+03,1.3596224435e+04,3.2222020541e+04,1.7688213503e+04,1.5587435918e+05,5.4145127676e+05,1.6508049938e+06,8.3697496357e+05,9.6578099006e+01,7.7819109091e+01,4.2845407279e+03,1.8835907359e+01,1.0864392977e+02,-1.7754826782e-04,3.2136787086e+01,7.7819109091e+01,-8.7147663505e-04,9.7486604700e+01,1.0315597573e+02,3.2148126502e+01,8.2991448732e+01,5.5994130519e+00,8.3991615027e+01,-1.0254345000e-04,1.3274459056e+01,5.8613761710e+01,-1.3428397742e-04,2.3330245526e+01,9.4945869209e+01,2.0488717757e+01,4.8708284185e+01,1.8000000000e-01,1.7928116455e+00,7.0000000000e-02,3.1150638956e-01,0.0000000000e+00,2.9360618707e+03,-1.0078724439e-02,-1.3583393722e-04,1.0106607279e-02,3,22,29,73,24,3.9015532330e+01,17,2,21,197,11,1.1531600991e+02,
4.5000000000e-01,-8.4789532758e-02,-8.4195099350e-02,-8.1772661235e-02,-8.3982150258e-02,7.8132283431e-02,9.9354187966e-02,1.5383057801e-01,1.0725651302e-01,1.4605893911e+00,1.8359687167e+00,2.2785826693e+00,1.6869123988e+00,-1.7231068896e+00,9.0050287633e-01,4.3564868506e+00,-5.3515649676e-01,7.7871323206e-02,9.9499751065e-02,1.5493320344e-01,1.0752853089e-01,3.2098158516e+03,1.2449576981e+04,2.9893250731e+04,1.6465427007e+04,1.4346582232e+05,4.9249949055e+05,1.5296537518e+06,7.6962922934e+05,9.6825757622e+01,7.7819112741e+01,3.9378316526e+03,1.8879400642e+01,1.0888555912e+02,-1.4229744984e-04,2.9536247976e+01,7.7819112741e+01,-9.0043416155e-04,9.7058059680e+01,1.0247667825e+02,3.2149784581e+01,8.2905919524e+01,5.6284466245e+00,8.4406380350e+01,-9.4508643881e-05,1.2700830871e+01,5.8613761903e+01,-1.4130498501e-04,2.3283237101e+01,9.2889787807e+01,2.0502996194e+01,4.7860055665e+01,1.8000000000e-01,1.7108212899e+00,7.0000000000e-02,2.9804528641e-01,0.0000000000e+00,2.9360618707e+03,-9.8712857875e-03,-9.8712166472e-05,9.9866934751e-03,3,21,26,69,23,3.8634334487e+01,17,2,21,197,11,1.1531600991e+02,
4.5500000000e-01,-8.4821375370e-02,-8.4258522059e-02,-8.2563462202e-02,-8.4055155405e-02,7.7013096539e-02,9.7120169124e-02,1.4863758517e-01,1.0459918655e-01,1.4673273664e+00,1.8405227327e+00,2.2737851787e+00,1.6845481144e+00,-1.5778002915e+00,9.1901769739e-01,4.3072970504e+00,-4.1940466316e-01,7.6765190246e-02,9.7257647309e-02,1.4968025905e-01,1.0485573386e-01,2.7617491365e+03,1.1362857893e+04,2.7676088760e+04,1.5311886569e+04,1.2988695103e+05,4.4630828476e+05,1.4130702114e+06,7.0560705652e+05,9.7067449706e+01,7.7819116702e+01,3.6106574292e+03,1.8922134766e+01,1.0912297092e+02,-1.0901026081e-04,2.7082232709e+01,7.7819116702e+01,-9.2747581902e-04,9.6632336439e+01,1.0180191436e+02,3.2151393352e+01,8.2820329419e+01,5.6574502494e+00,8.4820717849e+01,-8.6511133480e-05,1.2129969881e+01,5.8613762170e+01,-1.4830266518e-04,2.3237246106e+01,9.0880637703e+01,2.0516902322e+01,4.7022404192e+01,1.8000000000e-01,1.6292264553e+00,7.0000000000e-02,2.8464911952e-01,0.0000000000e+00,2.9360618707e+03,-9.6551808230e-03,-6.2616144994e-05,9.8579171278e-03,3,21,26,68,22,3.8438162013e+01,17,2,21,197,11,1.1531600991e+02,
4.6000000000e-01,-8.4849936146e-02,-8.4317716211e-02,-8.2918911681e-02,-8.4124770636e-02,7.5949726032e-02,9.5005346438e-02,1.4371568820e-01,1.0208557928e-01,1.4747553722e+00,1.8451661815e+00,2.2679601059e+00,1.6828055381e+00,-1.5172467880e+00,9.3643766787e-01,4.2097368557e+00,-2.8796361544e-01,7.5714146641e-02,9.5135201841e-02,1.4470065806e-01,1.0232755246e-01,2.3819462461e+03,1.0337335470e+04,2.5574620781e+04,1.4231192681e+04,1.1651864625e+05,4.0286865344e+05,1.3013456483e+06,6.4506318054e+05,9.7302853634e+01,7.7819120953e+01,3.3034074374e+03,1.8964119288e+01,1.0935621827e+02,-7.7725530440e-05,2.4777661882e+01,7.7819120953e+01,-9.5256241839e-04,9.6209416153e+01,1.0113165374e+02,3.2152953197e+01,8.2734679678e+01,5.6864239056e+00,8.5234627223e+01,-7.8569255233e-05,1.1563251338e+01,5.8613762513e+01,-1.5525837331e-04,2.3192249336e+01,8.8917256977e+01,2.0530447326e+01,4.6195417188e+01,1.8000000000e-01,1.5482237106e+00,7.0000000000e-02,2.7135016145e-01,0.0000000000e+00,2.9360618707e+03,-9.4313159513e-03,-2.7672117450e-05,9.7214000740e-03,3,20,25,66,22,3.7156511939e+01,17,2,21,197,11,1.1531600991e+02,
4.6500000000e-01,-8.4877177118e-02,-8.4373576866e-02,-8.3115664295e-02,-8.4191067763e-02,7.4939085392e-02,9.3002954905e-02,1.3905869688e-01,9.9707440808e-02,1.4829016973e+00,1.8498915872e+00,2.2610428967e+00,1.6817629243e+00,-1.7712592292e+00,9.5172844567e-01,4.2108152442e+00,-1.4101846651e-01,7.4715149814e-02,9.3125624527e-02,1.3998878919e-01,9.9935685414e-02,2.0640426128e+03,9.3735469899e+03,2.3608480781e+04,1.3221838861e+04,1.0503049344e+05,3.6218936759e+05,1.1982730463e+06,5.8804027606e+05,9.7531716111e+01,7.7819125476e+01,3.0161631327e+03,1.9005363838e+01,1.0958535466e+02,-4.8451336898e-05,2.2623146463e+01,7.7819125476e+01,-9.7568556479e-04,9.5789280121e+01,1.0046586627e+02,3.2154464494e+01,8.2648971554e+01,5.7153675724e+00,8.5648108177e+01,-7.0701212924e-05,1.1002040512e+01,5.8613762930e+01,-1.6215360550e-04,2.3148224164e+01,8.6998513097e+01,2.0543642004e+01,4.5379167434e+01,1.8000000000e-01,1.4680081987e+00,7.0000000000e-02,2.5818045053e-01,0.0000000000e+00,2.9360618707e+03,-9.2044781508e-03,5.9808482313e-06,9.5789681664e-03,3,20,25,65,21,3.6985738289e+01,17,2,21,197,11,1.1531600991e+02,
4.7000000000e-01,-8.4903204433e-02,-8.4426498398e-02,-8.3252949592e-02,-8.4254109580e-02,7.3978274194e-02,9.1106594272e-02,1.3465531704e-01,9.7456979366e-02,1.4860040978e+00,1.8546855276e+00,2.2529875809e+00,1.6815036522e+00,-2.0173967965e+00,9.6406640171e-01,4.3006243850e+00,2.5169020493e-02,7.3765340574e-02,9.1222490643e-02,1.3553344628e-01,9.7672292409e-02,1.8012063306e+03,8.4715062766e+03,2.1837648762e+04,1.2278553569e+04,9.5191188480e+04,3.2430739535e+05,1.1024970591e+06,5.3438290532e+05,9.7753462483e+01,7.7819130249e+01,2.7489766633e+03,1.9045878107e+01,1.0981043393e+02,-2.1193123442e-05,2.0619077596e+01,7.7819130249e+01,-9.9683979575e-04,9.5371909771e+01,9.9804522014e+01,3.2155927620e+01,8.2563206288e+01,5.7442812296e+00,8.6061160422e+01,-6.2925034056e-05,1.0447689407e+01,5.8613763420e+01,-1.6897004224e-04,2.3105148521e+01,8.5123302929e+01,2.0556496785e+01,4.4573713738e+01,1.8000000000e-01,1.3887731656e+00,7.0000000000e-02,2.4517171376e-01,0.0000000000e+00,2.9360618707e+03,-8.9790402148e-03,3.8161692420e-05,9.4328403620e-03,3,20,25,65,21,3.7589802824e+01,17,2,21,197,11,1.1531600991e+02,
4.7500000000e-01,-8.4928410337e-02,-8.4476688019e-02,-8.3366355599e-02,-8.4313986766e-02,7.3064566465e-02,8.9310221927e-02,1.3049287458e-01,9.5326842555e-02,1.4892856469e+00,1.8595428397e+00,2.2437982008e+00,1.6821831921e+00,-2.2083168690e+00,9.9342815506e-01,4.5517969711e+00,2.4850677716e-01,7.2862031603e-02,8.9419734064e-02,1.3132188832e-01,9.5529974753e-02,1.5861801410e+03,7.6313866305e+03,2.0213969376e+04,1.1289817934e+04,8.6875181693e+04,2.8920196443e+05,1.0146286377e+06,4.7892121558e+05,9.7957574445e+01,7.7835543207e+01,2.5182715528e+03,1.9082718162e+01,1.1001510090e+02,2.3788592152e+01,1.8888642180e+01,7.7835544524e+01,-1.0143825091e-03,9.4957286653e+01,9.9147591265e+01,3.2157342949e+01,8.2477385115e+01,5.7731648573e+00,8.6473783676e+01,-5.5258526820e-05,9.9015335016e+00,5.8613763982e+01,-1.7568959160e-04,2.3063000882e+01,8.3290552500e+01,2.0569021743e+01,4.3779936184e+01,1.8000000000e-01,1.3107094956e+00,7.0000000000e-02,2.3235529032e-01,0.0000000000e+00,2.9360618707e+03,-8.7549857623e-03,6.8681084152e-05,9.2915301652e-03,3,19,22,60,20,3.6696412120e+01,17,2,21,197,11,1.1531600991e+02,
4.8000000000e-01,-8.4951268449e-02,-8.4524294499e-02,-8.3468766121e-02,-8.4370790102e-02,7.2195399708e-02,8.7608139527e-02,1.2655860102e-01,9.3310097847e-02,1.4950552426e+00,1.8659078965e+00,2.2357007419e+00,1.6849930487e+00,-2.0679914957e+00,1.5053831431e+00,5.5286601538e+00,7.9243031290e-01,7.2002696624e-02,8.7711634001e-02,1.2734123220e-01,9.3501755882e-02,1.4602287062e+03,6.9282827767e+03,1.9443617039e+04,1.0338809997e+04,8.0780452506e+04,2.5513119306e+05,9.4259369057e+05,4.1929681100e+05,9.8056778954e+01,7.8301804150e+01,2.3936533045e+03,1.9037942594e+01,1.0976634774e+02,1.4237440608e+02,1.7953925867e+01,7.8301804151e+01,-1.0213528945e-03,9.4545392471e+01,9.8495044504e+01,3.2158710852e+01,8.2391509258e+01,5.8020184364e+00,8.6885977663e+01,-4.7719237934e-05,9.3648885303e+00,5.8613764617e+01,-1.8229443190e-04,2.3021760251e+01,8.1499256822e+01,2.0581203245e+01,4.3289670254e+01,1.8000000000e-01,1.2340052508e+00,7.0000000000e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-8.5630310220e-03,1.0117961938e-04,9.3068129522e-03,3,17,24,59,19,3.6265524340e+01,17,2,21,197,11,1.1531600991e+02,
4.8500000000e-01,-8.4973340145e-02,-8.4569429440e-02,-8.3564893538e-02,-8.4424634182e-02,7.1368364560e-02,8.5994977484e-02,1.2284007657e-01,9.1400213144e-02,1.5031647893e+00,1.8747392888e+00,2.2289374766e+00,1.6903020867e+00,-2.0358203858e+00,1.9691902135e+00,6.7487298000e+00,1.2863191954e+00,7.1184960204e-02,8.6092799502e-02,1.2357893059e-01,9.1581061868e-02,1.3891760652e+03,6.3039649257e+03,1.8909821033e+04,9.4226185148e+03,7.6265174669e+04,2.2212806341e+05,8.7798699243e+05,3.6085793126e+05,9.8181177177e+01,7.9275770621e+01,2.2870105656e+03,1.8901713077e+01,1.0900951709e+02,2.3085609288e+02,1.7154037335e+01,7.9275770621e+01,-1.0265618650e-03,9.4136209034e+01,9.7846852431e+01,3.2160031699e+01,8.2305579931e+01,5.8308419478e+00,8.7297742112e+01,-4.0324411859e-05,8.8390473156e+00,5.8613765321e+01,-1.8876705202e-04,2.2981406011e+01,7.9749233475e+01,2.0592853919e+01,4.3826924268e+01,1.8000000000e-01,1.1588452185e+00,7.0000000000e-02,2.0742234931e-01,0.0000000000e+00,2.9360618707e+03,-8.4309865157e-03,1.4510621613e-04,9.6110638068e-03,3,17,23,58,19,3.5295161880e+01,17,2,21,197,11,1.1531600991e+02,
4.9000000000e-01,-8.4994403125e-02,-8.4612203483e-02,-8.3656473064e-02,-8.4475630678e-02,7.0581195091e-02,8.4465678858e-02,1.1932538074e-01,8.9591037447e-02,1.5134049195e+00,1.8856583327e+00,2.2223808243e+00,1.6981906024e+00,-2.0342545295e+00,2.3429441861e+00,7.5321985318e+00,1.8252789406e+00,7.0406588166e-02,8.4558153351e-02,1.2002293381e-01,8.9761702038e-02,1.3382506059e+03,5.7115051241e+03,1.8423791224e+04,8.5251830732e+03,7.1065576491e+04,1.9220538302e+05,8.1306660983e+05,3.0689008872e+05,9.8319950610e+01,8.0640258264e+01,2.1903322991e+03,1.8696222605e+01,1.0786790336e+02,3.0014152822e+02,1.6428888699e+01,8.0640258264e+01,-1.0308102852e-03,9.3729718258e+01,9.7202985930e+01,3.2161305854e+01,8.2219598339e+01,5.8596353732e+00,8.7709076759e+01,-3.3090952536e-05,8.3252766533e+00,5.8613766094e+01,-1.9509028265e-04,2.2941917157e+01,7.8042631079e+01,2.0603605095e+01,4.5756612721e+01,1.8000000000e-01,1.0854104658e+00,7.0000000000e-02,1.9536589737e-01,0.0000000000e+00,2.9360618707e+03,-8.3460643268e-03,1.9976512741e-04,1.0024033522e-02,3,16,22,54,18,3.5174121047e+01,17,2,21,197,11,1.1531600991e+02,
4.9500000000e-01,-8.5016091258e-02,-8.4652716394e-02,-8.3744139891e-02,-8.4523892922e-02,6.9831759610e-02,8.3015483301e-02,1.1600313838e-01,8.7876781744e-02,1.5242984454e+00,1.8981499305e+00,2.2170090598e+00,1.7089362348e+00,-2.0031859775e+00,2.6114526652e+00,8.3805247317e+00,2.4219077637e+00,6.9665478595e-02,8.3102915984e-02,1.1666173993e-01,8.8037849837e-02,1.2885288146e+03,5.1462669621e+03,1.7644400686e+04,7.6514525312e+03,6.3040612340e+04,1.6624142486e+05,7.2798324415e+05,2.5843760783e+05,9.8470372588e+01,8.2320568169e+01,2.0982166744e+03,1.8436221757e+01,1.0642345421e+02,3.5759695644e+02,1.5737962785e+01,8.2320568168e+01,-1.0346380998e-03,9.3325902176e+01,9.6563416069e+01,3.2162533682e+01,8.2133565678e+01,5.8883986944e+00,8.8119981348e+01,-2.6035390939e-05,7.8248142601e+00,5.8613766933e+01,-2.0124731950e-04,2.2903270980e+01,7.6384362860e+01,2.0613017920e+01,4.9171273153e+01,1.8000000000e-01,1.0138779035e+00,7.0000000000e-02,1.8362174535e-01,0.0000000000e+00,2.9360618707e+03,-8.3143755482e-03,2.6045727442e-04,1.0510686456e-02,3,16,21,53,17,3.4380703260e+01,17,2,21,197,11,1.1531600991e+02,
5.0000000000e-01,-8.5033051475e-02,-8.4691078131e-02,-8.3828128105e-02,-8.4569548817e-02,6.9118052180e-02,8.1639911304e-02,1.1286252739e-01,8.6252000273e-02,1.5368022967e+00,1.9117520184e+00,2.2118930474e+00,1.7228182540e+00,-1.9200509762e+00,2.7985914064e+00,9.1759604990e+00,3.0725461287e+00,6.8959653425e-02,8.1722589700e-02,1.1348440373e-01,8.6404024006e-02,1.2387530774e+03,4.6169658671e+03,1.6692542899e+04,6.8085567222e+03,5.7885401565e+04,1.4430073144e+05,6.3352176587e+05,2.1587685898e+05,9.8627793376e+01,8.4262556546e+01,2.0107204175e+03,1.8132781546e+01,1.0473767526e+02,4.0464119702e+02,1.5081685074e+01,8.4262556545e+01,-1.0380393982e-03,9.2924742941e+01,9.5928114105e+01,3.2163715544e+01,8.2047483135e+01,5.9171318938e+00,8.8530455626e+01,-1.9173870375e-05,7.3388657924e+00,5.8613767839e+01,-2.0722174571e-04,2.2865441775e+01,7.4781624977e+01,2.0620648344e+01,5.4024552893e+01,1.8000000000e-01,9.4441985969e-01,7.0000000000e-02,1.7221818592e-01,0.0000000000e+00,2.9360618707e+03,-8.3567410398e-03,3.2414084096e-04,1.1049000744e-02,3,15,20,51,17,3.4765129770e+01,17,2,21,197,11,1.1531600991e+02,
5.0500000000e-01,-8.5051041906e-02,-8.4727386339e-02,-8.3908528302e-02,-8.4612717502e-02,6.8438184609e-02,8.0334748868e-02,1.0989327119e-01,8.4711572187e-02,1.5514675705e+00,1.9260915483e+00,2.2070197826e+00,1.7400809954e+00,-1.7807531275e+00,2.9137610202e+00,1.0080848806e+01,3.7727997023e+00,6.8287250537e-02,8.0412943319e-02,1.1048052979e-01,8.4855070197e-02,1.2019534157e+03,4.1313916345e+03,1.5592385742e+04,6.0058013218e+03,5.4725356421e+04,1.2601955878e+05,5.4005261791e+05,1.7921462219e+05,9.8786249581e+01,8.6412639410e+01,1.9294973316e+03,1.7796794690e+01,1.0287108161e+02,4.4107246244e+02,1.4472460146e+01,8.6412639409e+01,-1.0408485634e-03,9.2526222826e+01,9.5297051482e+01,3.2164851799e+01,8.1961351887e+01,5.9458349543e+00,8.8940499347e+01,-1.2522210438e-05,6.8686019412e+00,5.8613768807e+01,-2.1299755764e-04,2.2828399862e+01,7.3243119082e+01,2.0626081723e+01,6.0187503556e+01,1.8000000000e-01,8.7720366498e-01,7.0000000000e-02,1.6118269126e-01,0.0000000000e+00,2.9360618707e+03,-8.4877161009e-03,3.8906915858e-04,1.1593101874e-02,3,14,19,48,16,3.4595364949e+01,17,2,21,197,11,1.1531600991e+02,
5.1000000000e-01,-8.5067710217e-02,-8.4761746645e-02,-8.3985388158e-02,-8.4653517726e-02,6.7790378938e-02,7.9096032706e-02,1.0708562511e-01,8.3250683728e-02,1.5684847866e+00,1.9408109667e+00,2.2024818547e+00,1.7609809746e+00,-1.5942423518e+00,2.9583584299e+00,1.0608566952e+01,4.5167910402e+00,6.7646516389e-02,7.9169997330e-02,1.0764025904e-01,8.3386143085e-02,1.1818147560e+03,3.6931386617e+03,1.4359292148e+04,5.2547363102e+03,5.0533728271e+04,1.1096813961e+05,4.5300138873e+05,1.4814408063e+05,9.8940665153e+01,8.8718797295e+01,1.8552194912e+03,1.7438731724e+01,1.0088184291e+02,4.6761458687e+02,1.3915328987e+01,8.8718797294e+01,-1.0429981531e-03,9.2130324224e+01,9.4670199835e+01,3.2165942803e+01,8.1875173102e+01,5.9745078590e+00,8.9350112271e+01,-6.0966292212e-06,6.4151556126e+00,5.8613769836e+01,-2.1855919493e-04,2.2792111025e+01,7.1778242791e+01,2.0628955056e+01,6.7475177776e+01,1.8000000000e-01,8.1239124903e-01,7.0000000000e-02,1.5054184685e-01,0.0000000000e+00,2.9360618707e+03,-8.7046212449e-03,4.5360275308e-04,1.2079674324e-02,3,15,19,49,16,3.4534394941e+01,17,2,21,197,11,1.1531600991e+02,
5.1500000000e-01,-8.5083560861e-02,-8.4794251782e-02,-8.4058750236e-02,-8.4692087857e-02,6.7172960404e-02,7.7920035971e-02,1.0443035989e-01,8.1864811012e-02,1.5882038883e+00,1.9555736268e+00,2.1983440824e+00,1.7856107781e+00,-1.3891210294e+00,2.9387158252e+00,1.1662359274e+01,5.2528438724e+00,6.7035799109e-02,7.7990009600e-02,1.0495425235e-01,8.1992689026e-02,1.1766487708e+03,3.3036818477e+03,1.3017422085e+04,4.5658036015e+03,4.7705753171e+04,9.8717080351e+04,3.7522086866e+05,1.2235886210e+05,9.9086145475e+01,9.1132848486e+01,1.7885875985e+03,1.7068191300e+01,9.8823285001e+01,4.8484657593e+02,1.3415547310e+01,9.1132848485e+01,-1.0444178637e-03,9.1737029643e+01,9.4047530988e+01,3.2166988910e+01,8.1788947940e+01,6.0031505916e+00,8.9759294165e+01,1.5739762333e+00,5.9796191979e+00,5.8613770925e+01,-2.2389157445e-04,2.2756536329e+01,7.0396343343e+01,2.0628971168e+01,7.5670431024e+01,1.8000000000e-01,7.5013875063e-01,7.0000000000e-02,1.4032128742e-01,0.0000000000e+00,2.9360618707e+03,-8.9874642812e-03,5.1607212378e-04,1.2455598415e-02,3,15,19,49,16,3.3711140580e+01,17,2,21,197,11,1.1531600991e+02,
5.2000000000e-01,-8.5098771992e-02,-8.4825004737e-02,-8.4128666336e-02,-8.4728526027e-02,6.6584350953e-02,7.6803254586e-02,1.0191874374e-01,8.0549703292e-02,1.6113898584e+00,1.9700812791e+00,2.1946759577e+00,1.8136078272e+00,-1.1912688837e+00,2.8634086146e+00,1.2419510869e+01,5.8442559656e+00,6.6453542047e-02,7.6869461652e-02,1.0241367259e-01,8.0670429356e-02,1.1804660406e+03,2.9638245696e+03,1.1605308016e+04,3.9489319207e+03,4.5427567516e+04,8.8862948690e+04,3.0922167551e+05,1.0162917334e+05,9.9217606709e+01,9.3606777401e+01,1.7312766902e+03,1.6694539393e+01,9.6747441073e+01,4.9234202813e+02,1.2985678960e+01,9.3606777401e+01,-1.0449399594e-03,9.1346321712e+01,9.3429016990e+01,3.2167990191e+01,8.1718385033e+01,6.0223106585e+00,9.0033009406e+01,5.6747420471e+01,5.5806724111e+00,5.8748824223e+01,-2.2874507437e-04,2.2721632298e+01,6.9106085826e+01,2.0625906132e+01,8.4539719267e+01,1.8000000000e-01,6.9059614151e-01,7.0000000000e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-9.3077399431e-03,5.7523015122e-04,1.2717063200e-02,3,14,19,47,15,3.1686365816e+01,17,2,21,197,11,1.1531600991e+02,
5.2500000000e-01,-8.5114112381e-02,-8.4854096008e-02,-8.4195201361e-02,-8.4762957055e-02,6.6023063125e-02,7.5742394147e-02,9.9542523579e-02,7.9301367111e-02,1.6396370023e+00,1.9840885445e+00,2.1916475346e+00,1.8435677810e+00,-1.0289290986e+00,2.7460310806e+00,1.2192157854e+01,6.0318777673e+00,6.5898277758e-02,7.5805045540e-02,1.0001016594e-01,7.9415344324e-02,1.1803939955e+03,2.6737268012e+03,1.0199794380e+04,3.4139800277e+03,4.3717831054e+04,8.1030293923e+04,2.5830305597e+05,8.5874595664e+04,9.9331322350e+01,9.6089485427e+01,1.6851432916e+03,1.6327481857e+01,9.4708232541e+01,4.8953837091e+02,1.2639649058e+01,9.6089485426e+01,-1.0443785574e-03,9.0958183175e+01,9.2814631146e+01,3.2168944029e+01,8.1701101814e+01,6.0234403967e+00,9.0049148524e+01,1.0358699721e+02,5.2303738746e+00,5.9141217025e+01,-2.3295829230e-04,2.2687351368e+01,6.7914952621e+01,2.0619613249e+01,9.3837720260e+01,1.8000000000e-01,6.3390686503e-01,7.0000000000e-02,1.2123844053e-01,0.0000000000e+00,2.9360618707e+03,-9.6414154343e-03,6.3051828848e-04,1.3053078756e-02,3,13,18,45,15,3.0256710468e+01,17,2,21,197,11,1.1531600991e+02,
5.3000000000e-01,-8.5126932860e-02,-8.4881616456e-02,-8.4258435728e-02,-8.4795496057e-02,6.5487694127e-02,7.4734357452e-02,9.7293905906e-02,7.8116050901e-02,1.6685120650e+00,1.9974351108e+00,2.1894744088e+00,1.8729029128e+00,-8.8155890025e-01,2.6035801477e+00,1.0060662387e+01,5.6533760587e+00,6.5368622379e-02,7.4793651325e-02,9.7735842656e-02,7.8223657714e-02,1.1783418166e+03,2.4310649471e+03,8.9127707909e+03,2.9686206695e+03,4.2740039191e+04,7.4834423765e+04,2.2390462612e+05,7.4822151443e+04,9.9427296345e+01,9.8530811919e+01,1.6503591049e+03,1.5976330926e+01,9.2757394036e+01,4.7750551103e+02,1.2378745480e+01,9.8530811919e+01,-1.0427162586e-03,9.0572596880e+01,9.2204349453e+01,3.2169846335e+01,8.1733729767e+01,6.0093475019e+00,8.9847821456e+01,1.4327277731e+02,4.9185922382e+00,5.9751105256e+01,-2.3666562217e-04,2.2653642577e+01,6.6828857443e+01,2.0610025997e+01,1.0331051788e+02,1.8000000000e-01,5.8020749062e-01,7.0000000000e-02,1.1242212533e-01,0.0000000000e+00,2.9360618707e+03,-9.9761478761e-03,6.8196185398e-04,1.3303392578e-02,3,13,17,43,14,3.1497647713e+01,17,2,21,197,11,1.1531600991e+02,
5.3500000000e-01,-8.5141014729e-02,-8.4907653174e-02,-8.4318460552e-02,-8.4826247857e-02,6.4976920939e-02,7.3776232610e-02,9.5165537274e-02,7.6990230452e-02,1.6915558935e+00,2.0100270839e+00,2.1894922752e+00,1.8992609446e+00,-7.3704477477e-01,2.4474195294e+00,9.2801130449e+00,4.9403997287e+00,6.4863270364e-02,7.3832355159e-02,9.5583257591e-02,7.7091822182e-02,1.1811419262e+03,2.2307311109e+03,7.8007153626e+03,2.6106264482e+03,4.1334841949e+04,6.9921904985e+04,2.0157708481e+05,6.7470389248e+04,9.9508428185e+01,1.0089092501e+02,1.6253707686e+03,1.5648311796e+01,9.0935065533e+01,4.5876028793e+02,1.2191317026e+01,1.0089092501e+02,-1.0401081722e-03,9.0189545773e+01,9.1598149489e+01,3.2170693582e+01,8.1808694778e+01,5.9823402508e+00,8.9462003582e+01,1.7707962402e+02,4.6380107679e+00,6.0545745573e+01,-2.3996389887e-04,2.2620452413e+01,6.5851855542e+01,2.0597158564e+01,1.1270948475e+02,1.8000000000e-01,5.2962738477e-01,7.0000000000e-02,1.0411792884e-01,0.0000000000e+00,2.9360618707e+03,-1.0307189367e-02,7.2972853539e-04,1.3498449280e-02,3,13,16,42,14,2.9973822731e+01,17,2,21,197,11,1.1531600991e+02,
5.4000000000e-01,-8.5153576493e-02,-8.4932293313e-02,-8.4375378784e-02,-8.4855306134e-02,6.4489494898e-02,7.2865281783e-02,9.3150484743e-02,7.5920594995e-02,1.7152858824e+00,2.0218213711e+00,2.1923065479e+00,1.9220105346e+00,-5.9330599526e-01,2.2860596754e+00,9.4391505894e+00,4.2489923692e+00,6.4380989617e-02,7.2918407973e-02,9.3545390545e-02,7.6016505281e-02,1.1876004165e+03,2.0665029365e+03,6.8375930447e+03,2.3268594637e+03,4.0638705013e+04,6.6001171693e+04,1.8393293458e+05,6.2389538957e+04,9.9577115217e+01,1.0314210696e+02,1.6087080635e+03,1.5348254107e+01,8.9268078373e+01,4.3541699116e+02,1.2066336115e+01,1.0314210696e+02,-1.0367010944e-03,8.9809012894e+01,9.0996009260e+01,3.2171482829e+01,8.1919647409e+01,5.9443344640e+00,8.8919063771e+01,2.0593973167e+02,4.3835405117e+00,6.1497966032e+01,-2.4292023503e-04,2.2587725788e+01,6.4985959694e+01,2.0581100779e+01,1.2181064591e+02,1.8000000000e-01,4.8228839939e-01,7.0000000000e-02,9.6345856617e-02,0.0000000000e+00,2.9360618707e+03,-1.0629432028e-02,7.7383930185e-04,1.3667197930e-02,3,13,16,42,14,2.9888245143e+01,17,2,21,197,11,1.1531600991e+02,
5.4500000000e-01,-8.5167008228e-02,-8.4955610552e-02,-8.4429303151e-02,-8.4882776095e-02,6.4024237280e-02,7.1998930495e-02,9.1242216326e-02,7.4904034063e-02,1.7391328606e+00,2.0328065073e+00,2.1960533324e+00,1.9416601410e+00,-4.3913534919e-01,2.1243652753e+00,8.8125462283e+00,3.6861387980e+00,6.3920616896e-02,7.2049224765e-02,9.1615626662e-02,7.4994576221e-02,1.1975104605e+03,1.9325551522e+03,5.9860436923e+03,2.1021729031e+03,4.0523766067e+04,6.2858118609e+04,1.6689898804e+05,5.8581415118e+04,9.9635307933e+01,1.0526557039e+02,1.5991848260e+03,1.5079192493e+01,8.7773291629e+01,4.0906650235e+02,1.1994905762e+01,1.0526557039e+02,-1.0326134167e-03,8.9430981369e+01,9.0397906657e+01,3.2172211621e+01,8.2061224493e+01,5.8969619784e+00,8.8242313977e+01,2.3051596286e+02,4.1518373226e+00,6.2584622206e+01,-2.4557847402e-04,2.2555407084e+01,6.4231083229e+01,2.0562007924e+01,1.3042577257e+02,1.8000000000e-01,4.3830457825e-01,7.0000000000e-02,8.9124632250e-02,0.0000000000e+00,2.9360618707e+03,-1.0936077012e-02,8.1434200344e-04,1.3815719716e-02,3,13,16,42,14,3.0279563335e+01,17,2,21,197,11,1.1531600991e+02,
5.5000000000e-01,-8.5176795689e-02,-8.4977681664e-02,-8.4480350434e-02,-8.4908768952e-02,6.3580034954e-02,7.1174757552e-02,8.9434581575e-02,7.3937624974e-02,1.7625696797e+00,2.0429885943e+00,2.2000192870e+00,1.9587600482e+00,-2.7532392627e-01,1.9649835858e+00,7.7031795082e+00,3.2121173015e+00,6.3481053557e-02,7.1222374462e-02,8.9787736929e-02,7.4023093322e-02,1.2118227056e+03,1.8238308937e+03,5.2272661959e+03,1.9245631167e+03,4.0698455519e+04,6.0345818473e+04,1.5011903607e+05,5.5650303242e+04,9.9685655092e+01,1.0725079292e+02,1.5952998566e+03,1.4842520329e+01,8.6458446269e+01,3.8139592791e+02,1.1965766015e+01,1.0725079292e+02,-1.0279950359e-03,8.9055434421e+01,8.9803819244e+01,3.2172877920e+01,8.2228764531e+01,5.8416555209e+00,8.7452221726e+01,2.5126058431e+02,3.9409399835e+00,6.3785388959e+01,-2.4796402845e-04,2.2523441187e+01,6.3585107440e+01,2.0540088281e+01,1.3840629432e+02,1.8000000000e-01,3.9778188222e-01,7.0000000000e-02,8.2471652304e-02,0.0000000000e+00,2.9360618707e+03,-1.1221277003e-02,8.5147435550e-04,1.3944616816e-02,3,12,16,40,13,3.0265597232e+01,17,2,21,197,11,1.1531600991e+02,
5.5500000000e-01,-8.5186039166e-02,-8.4998582288e-02,-8.4528645614e-02,-8.4933339544e-02,6.3155836247e-02,7.0390485503e-02,8.7721792423e-02,7.3018621126e-02,1.7850758469e+00,2.0523863287e+00,2.2041350904e+00,1.9736520885e+00,-1.1703438961e-01,1.8106510949e+00,6.5254756416e+00,2.7950053636e+00,6.3061261576e-02,7.0435570361e-02,8.8055858913e-02,7.3099292167e-02,1.2144242689e+03,1.7358915320e+03,4.5554166849e+03,1.7849927543e+03,4.1008952298e+04,5.8359366909e+04,1.3436381988e+05,5.3460927191e+04,9.9730625741e+01,1.0909545918e+02,1.5955462386e+03,1.4638036926e+01,8.5322427365e+01,3.5388554710e+02,1.1967614036e+01,1.0909545918e+02,-1.0229964215e-03,8.8682355363e+01,8.9213724187e+01,3.2173480055e+01,8.2418083025e+01,5.7797151535e+00,8.6567359336e+01,2.6846059197e+02,3.7499951223e+00,6.5081814218e+01,-2.5008756068e-04,2.2491774470e+01,6.3044051190e+01,2.0515589763e+01,1.4564567388e+02,1.8000000000e-01,3.6081793402e-01,7.0000000000e-02,7.6402944391e-02,0.0000000000e+00,2.9360618707e+03,-1.1523855032e-02,8.8556101143e-04,1.4055537661e-02,3,12,16,40,13,2.8222440556e+01,17,2,21,197,11,1.1531600991e+02,
5.6000000000e-01,-8.5195903287e-02,-8.5018377129e-02,-8.4574313318e-02,-8.4956590551e-02,6.2750647252e-02,6.9643971675e-02,8.6098404370e-02,7.2144440843e-02,1.8061674120e+00,2.0610340385e+00,2.2084070323e+00,1.9866016204e+00,5.2982327916e-02,1.6646540194e+00,5.6663797282e+00,2.4298864033e+00,6.2660259829e-02,6.9686661114e-02,8.6414477830e-02,7.2220574417e-02,1.1986221142e+03,1.6649043654e+03,3.9757654214e+03,1.6762424924e+03,4.1377719384e+04,5.6812094214e+04,1.2020064523e+05,5.1904149832e+04,9.9771657942e+01,1.1080318958e+02,1.5988374567e+03,1.4464394295e+01,8.4357746083e+01,3.2744223052e+02,1.1992300271e+01,1.1080318958e+02,-1.0177260041e-03,8.8311727606e+01,8.8627598256e+01,3.2174016691e+01,8.2625296207e+01,5.7123604310e+00,8.5605149014e+01,2.8227318455e+02,3.5790427803e+00,6.6456575834e+01,-2.5194785345e-04,2.2460355672e+01,6.2602319453e+01,2.0488786182e+01,1.5207888976e+02,1.8000000000e-01,3.2750178304e-01,7.0000000000e-02,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.1848909803e-02,9.1686334668e-04,1.4151243809e-02,3,12,15,39,13,2.8304053536e+01,17,2,21,197,11,1.1531600991e+02,
5.6500000000e-01,-8.5207001204e-02,-8.5037128754e-02,-8.4617479875e-02,-8.4978592747e-02,6.2363528288e-02,6.8933199720e-02,8.4559298101e-02,7.1312656945e-02,1.8254524406e+00,2.0689808831e+00,2.2130824224e+00,1.9978679146e+00,2.2718315159e-01,1.5295352808e+00,4.8883548678e+00,2.1164331118e+00,6.2277120633e-02,6.8973622253e-02,8.4858408034e-02,7.1384497303e-02,1.1849151807e+03,1.6076790506e+03,3.4873254798e+03,1.5921726546e+03,4.1724475733e+04,5.5626521052e+04,1.0785697440e+05,5.0854144797e+04,9.9809397357e+01,1.1238085623e+02,1.6044462247e+03,1.4319615938e+01,8.3553421878e+01,3.0252979038e+02,1.2034369607e+01,1.1238085623e+02,-1.0122562926e-03,8.7943534657e+01,8.8045417845e+01,3.2174486807e+01,8.2846682818e+01,5.6407712536e+00,8.4582446481e+01,2.9275428507e+02,3.4288431377e+00,6.7892899141e+01,-2.5353412983e-04,2.2429136637e+01,6.2253006111e+01,2.0459964414e+01,1.5767751808e+02,1.8000000000e-01,2.9791369082e-01,7.0000000000e-02,6.6075382075e-02,0.0000000000e+00,2.9360618707e+03,-1.2135397854e-02,9.4555922617e-04,1.4234535226e-02,3,12,16,40,13,2.9099730473e+01,17,2,21,197,11,1.1531600991e+02,
5.7000000000e-01,-8.5214879117e-02,-8.5054902057e-02,-8.4658271634e-02,-8.4999437420e-02,6.1993590625e-02,6.8256271690e-02,8.3099661624e-02,7.0520986924e-02,1.8426867881e+00,2.0762852955e+00,2.2188268458e+00,2.0077049530e+00,3.6445950152e-01,1.4065686526e+00,4.1900802195e+00,1.8525901994e+00,6.1910966508e-02,6.8294548219e-02,8.3382775009e-02,7.0588763740e-02,1.1725398459e+03,1.5615573173e+03,3.0753483568e+03,1.5274863142e+03,4.1928121809e+04,5.4732266979e+04,9.7357684131e+04,5.0184074377e+04,9.9844179304e+01,1.1383697951e+02,1.6118319627e+03,1.4201415553e+01,8.2896753074e+01,2.7938400998e+02,1.2089767350e+01,1.1383697951e+02,-1.0066411266e-03,8.7577760122e+01,8.7467158993e+01,3.2174889687e+01,8.3078576597e+01,5.5661194999e+00,8.3515992856e+01,2.9988230398e+02,3.3007298258e+00,6.9374105635e+01,-2.5482801669e-04,2.2398072898e+01,6.1988221714e+01,2.0429413582e+01,1.6244256580e+02,1.8000000000e-01,2.7212493765e-01,7.0000000000e-02,6.1841407674e-02,0.0000000000e+00,2.9360618707e+03,-1.2387019026e-02,9.7180903162e-04,1.4308052735e-02,3,12,16,40,13,2.9292592078e+01,17,2,21,197,11,1.1531600991e+02,
5.7500000000e-01,-8.5225490852e-02,-8.5071747034e-02,-8.4696811119e-02,-8.5019172964e-02,6.1639993354e-02,6.7611400580e-02,8.1714972960e-02,6.9767283766e-02,1.8569020496e+00,2.0830086131e+00,2.2254739582e+00,2.0163473354e+00,4.6933702299e-01,1.2958015632e+00,3.5748919590e+00,1.6331205184e+00,6.1560967162e-02,6.7647644882e-02,8.1982997921e-02,6.9831213041e-02,1.1610430888e+03,1.5242850418e+03,2.7486998938e+03,1.4777016541e+03,4.2084511214e+04,5.4066555554e+04,8.8624663284e+04,4.9781963577e+04,9.9876263524e+01,1.1518092409e+02,1.6205480369e+03,1.4107365313e+01,8.2374251740e+01,2.5812784706e+02,1.2155143464e+01,1.1518092409e+02,-1.0009249522e-03,8.7214387706e+01,8.6892797402e+01,3.2175224919e+01,8.3317284469e+01,5.4895928399e+00,8.2422754855e+01,3.0357877267e+02,3.1964789420e+00,7.0883272848e+01,-2.5580529659e-04,2.2367124092e+01,6.1799418281e+01,2.0397416617e+01,1.6639736610e+02,1.8000000000e-01,2.5019765090e-01,7.0000000000e-02,5.8241405372e-02,0.0000000000e+00,2.9360618707e+03,-1.2608007227e-02,9.9580124272e-04,1.4374073413e-02,3,12,16,40,13,2.9134275485e+01,17,2,21,197,11,1.1531600991e+02,
5.8000000000e-01,-8.5233545977e-02,-8.5087726696e-02,-8.4733222027e-02,-8.5037859289e-02,6.1301940560e-02,6.6996903348e-02,8.0400983480e-02,6.9049527235e-02,1.8678811106e+00,2.0892100627e+00,2.2315136568e+00,2.0240000909e+00,5.3732316298e-01,1.1965314884e+00,3.0466925698e+00,1.4519226887e+00,6.1226336656e-02,6.7031222529e-02,8.0654772786e-02,6.9109812231e-02,1.1501949808e+03,1.4939616301e+03,2.4800291274e+03,1.4391473069e+03,4.2201389774e+04,5.3575632801e+04,8.1606425869e+04,4.9557413822e+04,9.9905896770e+01,1.1642247419e+02,1.6302140323e+03,1.4034989852e+01,8.1972165845e+01,2.3881169460e+02,1.2227644592e+01,1.1642247419e+02,-9.9514559519e-04,8.6853401218e+01,8.6322308445e+01,3.2175492401e+01,8.3559027138e+01,5.4124116377e+00,8.1320166253e+01,3.0372703492e+02,3.1181857449e+00,7.2402992617e+01,-2.5643755516e-04,2.2336254225e+01,6.1677690516e+01,2.0364244003e+01,1.6958149245e+02,1.8000000000e-01,2.3218465532e-01,7.0000000000e-02,5.5284047889e-02,0.0000000000e+00,2.9360618707e+03,-1.2802486649e-02,1.0177449110e-03,1.4434245920e-02,3,12,17,41,13,2.8665510905e+01,17,2,21,197,11,1.1531600991e+02,
5.8500000000e-01,-8.5253602611e-02,-8.5102884560e-02,-8.4767619030e-02,-8.5055588335e-02,6.0978678717e-02,6.6411194376e-02,7.9153701881e-02,6.8365815850e-02,1.8773201805e+00,2.0949447791e+00,2.2370516699e+00,2.0308379407e+00,5.3715755089e-01,1.1079022915e+00,2.6024456315e+00,1.3029131288e+00,6.0906330782e-02,6.6443689295e-02,7.9394056302e-02,6.8422647895e-02,1.1399079328e+03,1.4690211946e+03,2.2633790326e+03,1.4089230820e+03,4.2292018979e+04,5.3214649039e+04,7.6219256170e+04,4.9441330366e+04,9.9933274428e+01,1.1757143131e+02,1.6405397819e+03,1.3981851204e+01,8.1676951135e+01,2.2140067600e+02,1.2305094297e+01,1.1757143131e+02,-9.8933185787e-04,8.6494784568e+01,8.5755667166e+01,3.2175692346e+01,8.3799900057e+01,5.3358394882e+00,8.0226278404e+01,3.0018982812e+02,3.0681433235e+00,7.3915220032e+01,-2.5669380028e-04,2.2305431783e+01,6.1614041186e+01,2.0330149358e+01,1.7204574936e+02,1.8000000000e-01,2.1812934581e-01,7.0000000000e-02,5.2976459760e-02,0.0000000000e+00,2.9360618707e+03,-1.2974235742e-02,1.0378481567e-03,1.4489671164e-02,3,12,16,40,13,2.9177923493e+01,17,2,21,197,11,1.1531600991e+02,
5.9000000000e-01,-8.5254391118e-02,-8.5117267889e-02,-8.4800118184e-02,-8.5072366310e-02,6.0669494053e-02,6.5852779337e-02,7.7969378883e-02,6.7714359340e-02,1.8854722995e+00,2.1002634973e+00,2.2421674834e+00,2.0370047520e+00,5.2813636420e-01,1.0289957990e+00,2.2489242268e+00,1.1799160206e+00,6.0600244606e-02,6.5883545003e-02,7.8197050358e-02,6.7767918546e-02,1.1301548845e+03,1.4482092060e+03,2.0917167071e+03,1.3847943667e+03,4.2371636502e+04,5.2947042494e+04,7.1980453371e+04,4.9384531798e+04,9.9958555167e+01,1.1863721657e+02,1.6513170285e+03,1.3945628715e+01,8.1475715085e+01,2.0579363900e+02,1.2385930518e+01,1.1863721657e+02,-9.8350435287e-04,8.6138521773e+01,8.5192848273e+01,3.2175825299e+01,8.4035853606e+01,5.2611876922e+00,7.9159824174e+01,2.9282628906e+02,3.0487195317e+00,7.5401208824e+01,-2.5654210277e-04,2.2274629733e+01,6.1599604902e+01,2.0295366542e+01,1.7384792993e+02,1.8000000000e-01,2.0806558282e-01,7.0000000000e-02,5.1324200165e-02,0.0000000000e+00,2.9360618707e+03,-1.3126659451e-02,1.0563105422e-03,1.4541164272e-02,3,12,16,40,13,2.8582098570e+01,17,2,21,197,11,1.1531600991e+02,
5.9500000000e-01,-8.5265535309e-02,-8.5130923453e-02,-8.4830823580e-02,-8.5088333038e-02,6.0373710314e-02,6.5320249473e-02,7.6844492579e-02,6.7093471425e-02,1.8925686650e+00,2.1052119661e+00,2.2469231481e+00,2.0426149650e+00,5.1791707830e-01,9.5875575414e-01,1.9628781779e+00,1.0774017746e+00,6.0307410148e-02,6.5349375412e-02,7.7060187260e-02,6.7143927501e-02,1.1209242802e+03,1.4305428729e+03,1.9616780957e+03,1.3650728151e+03,4.2439690161e+04,5.2744081195e+04,6.8694097443e+04,4.9354531290e+04,9.9981900089e+01,1.1962863956e+02,1.6623899151e+03,1.3924165452e+01,8.1356474734e+01,1.9185885604e+02,1.2468984227e+01,1.1962863956e+02,-9.7767845423e-04,8.5784596952e+01,8.4633826127e+01,3.2175892142e+01,8.4262691849e+01,5.1898138267e+00,7.8140197524e+01,2.8150865942e+02,3.0622302821e+00,7.6841531054e+01,-2.5595128416e-04,2.2243825409e+01,6.1625828652e+01,2.0260108057e+01,1.7504929324e+02,1.8000000000e-01,2.0201761086e-01,7.0000000000e-02,5.0331249544e-02,0.0000000000e+00,2.9360618707e+03,-1.3262783222e-02,1.0733213488e-03,1.4589405094e-02,3,12,16,40,13,2.8220513097e+01,17,2,21,197,11,1.1531600991e+02,
6.0000000000e-01,-8.5263023684e-02,-8.5143893406e-02,-8.4859844780e-02,-8.5103440017e-02,6.0090686527e-02,6.4812276228e-02,7.5775734559e-02,6.6501563410e-02,1.8988084644e+00,2.1098305808e+00,2.2513680223e+00,2.0477584451e+00,5.0687378610e-01,8.9612802817e-01,1.7260355432e+00,9.9098788496e-01,6.0027194249e-02,6.4839846837e-02,7.5980115660e-02,6.6549076238e-02,1.1122072259e+03,1.4152666143e+03,1.8608703957e+03,1.3485120658e+03,4.2239302588e+04,5.2584063154e+04,6.7087290836e+04,4.9331045591e+04,1.0000346878e+02,1.2055378898e+02,1.6736449107e+03,1.3915489850e+01,8.1308276943e+01,1.7944698586e+02,1.2553403870e+01,1.2055378898e+02,-9.7186530480e-04,8.5432994336e+01,8.4078574732e+01,3.2175894112e+01,8.4476089543e+01,5.1231145102e+00,7.7187350145e+01,2.6613873283e+02,3.1108089882e+00,7.8216179764e+01,-2.5489265484e-04,2.2213000324e+01,6.1684610161e+01,2.0224564483e+01,1.7571182730e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3385207960e-02,1.0890558551e-03,1.4634961715e-02,3,12,16,40,13,2.8882670115e+01,17,2,21,197,11,1.1531600991e+02,
6.0500000000e-01,-8.5270060191e-02,-8.5156212059e-02,-8.4887275964e-02,-8.5117799105e-02,5.9819814975e-02,6.4327606245e-02,7.4759996708e-02,6.5937137830e-02,1.9043565008e+00,2.1141547818e+00,2.2555399559e+00,2.0525061988e+00,4.9480867320e-01,8.4017813510e-01,1.5303759148e+00,9.1735151836e-01,5.9758996552e-02,6.4353701111e-02,7.4953687213e-02,6.5981858143e-02,1.1039931621e+03,1.4018108450e+03,1.7928316019e+03,1.3342147836e+03,4.1962187914e+04,5.2451105280e+04,6.6136368558e+04,4.9302042085e+04,1.0002340567e+02,1.2141995743e+02,1.6850064623e+03,1.3917829025e+01,8.1321272361e+01,1.6839719781e+02,1.2638622750e+01,1.2141995743e+02,-9.6607225111e-04,8.5083698261e+01,8.3527067712e+01,3.2175832804e+01,8.4671980721e+01,5.0622384686e+00,7.6317692409e+01,2.4940592556e+02,3.1754333863e+00,7.9508667726e+01,-2.5361962989e-04,2.2182139923e+01,6.1768397224e+01,2.0188904715e+01,1.7589619774e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3496097544e-02,1.1036720316e-03,1.4678277054e-02,3,12,16,40,13,2.9008959979e+01,17,2,21,197,11,1.1531600991e+02,
6.1000000000e-01,-8.5276407752e-02,-8.5167921973e-02,-8.4913213661e-02,-8.5131435396e-02,5.9560519282e-02,6.3865056684e-02,7.3794358728e-02,6.5398782761e-02,1.9093455624e+00,2.1182156402e+00,2.2594680070e+00,2.0569146256e+00,4.8187995368e-01,7.9007627826e-01,1.3697548418e+00,8.5385079919e-01,5.9502247605e-02,6.3889750884e-02,7.3977943937e-02,6.5440852707e-02,1.0962666392e+03,1.3897535929e+03,1.7588828915e+03,1.3215466471e+03,4.1736538405e+04,5.2333964200e+04,6.5447601221e+04,4.9261123298e+04,1.0004184703e+02,1.2223362050e+02,1.6964235097e+03,1.3929610707e+01,8.1386726148e+01,1.5855091547e+02,1.2724257885e+01,1.2223362050e+02,-9.6030419182e-04,8.4736693177e+01,8.2979278345e+01,3.2175710047e+01,8.4849507488e+01,5.0070767738e+00,7.5529668197e+01,2.3397303114e+02,3.2360229935e+00,8.0720459870e+01,-2.5239978133e-04,2.2151233291e+01,6.1870252463e+01,2.0153276779e+01,1.7566025397e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3597242966e-02,1.1173101098e-03,1.4719684420e-02,3,12,15,39,13,2.9023499347e+01,17,2,21,197,11,1.1531600991e+02,
6.1500000000e-01,-8.5283998057e-02,-8.5179056517e-02,-8.4937744127e-02,-8.5144395988e-02,5.9312252621e-02,6.3423510846e-02,7.2876076334e-02,6.4885166430e-02,1.9138810323e+00,2.1220403123e+00,2.2632155452e+00,2.0610283622e+00,4.6924426090e-01,7.4507765141e-01,1.2384233561e+00,7.9836871820e-01,5.9256407121e-02,6.3446875234e-02,7.3050106274e-02,6.4924720124e-02,1.0890064157e+03,1.3787859703e+03,1.7315399422e+03,1.3100639004e+03,4.1551411684e+04,5.2225029966e+04,6.4925499264e+04,4.9205768898e+04,1.0005892630e+02,1.2300047733e+02,1.7078591775e+03,1.3949452960e+01,8.1496960887e+01,1.4976075560e+02,1.2810032684e+01,1.2300047733e+02,-9.5456460867e-04,8.4391963643e+01,8.2435179740e+01,3.2175527636e+01,8.5009956358e+01,4.9571843857e+00,7.4816919795e+01,2.1973891981e+02,3.2928912422e+00,8.1857824843e+01,-2.5122882918e-04,2.2120272836e+01,6.1983888481e+01,2.0117809061e+01,1.7505803704e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3690134864e-02,1.1300935456e-03,1.4759448479e-02,3,12,16,40,13,2.9253308683e+01,17,2,21,197,11,1.1531600991e+02,
6.2000000000e-01,-8.5286053079e-02,-8.5189646388e-02,-8.4960952816e-02,-8.5156672498e-02,5.9074496065e-02,6.3001914096e-02,7.2002570163e-02,6.4395032178e-02,1.9180458394e+00,2.1256524754e+00,2.2668837199e+00,2.0648829235e+00,4.5698362711e-01,7.0452728802e-01,1.1278987459e+00,7.4931544574e-01,5.9020962320e-02,6.3024015562e-02,7.2167561835e-02,6.4432196199e-02,1.0821870233e+03,1.3686838136e+03,1.7089813947e+03,1.2994607885e+03,4.1397937062e+04,5.2119435564e+04,6.4513927850e+04,4.9135830714e+04,1.0007476994e+02,1.2372551346e+02,1.7192871879e+03,1.3976149194e+01,8.1645273298e+01,1.4189211634e+02,1.2895750048e+01,1.2372551346e+02,-9.4885592505e-04,8.4049494331e+01,8.1894745075e+01,3.2175287250e+01,8.5154645372e+01,4.9121508705e+00,7.4173583864e+01,2.0661032706e+02,3.3463271801e+00,8.2926543603e+01,-2.5010285850e-04,2.2089253960e+01,6.2103678608e+01,2.0082611793e+01,1.7413921333e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3776007217e-02,1.1421298199e-03,1.4797788828e-02,3,12,16,40,13,2.9244983576e+01,17,2,21,197,11,1.1531600991e+02,
6.2500000000e-01,-8.5292731993e-02,-8.5199720676e-02,-8.4982915781e-02,-8.5168391074e-02,5.8846756970e-02,6.2599270040e-02,7.1171415300e-02,6.3927193767e-02,1.9219047984e+00,2.1290727764e+00,2.2703538042e+00,2.0685071088e+00,4.4512629167e-01,6.6785776271e-01,1.0383458402e+00,7.0552619178e-01,5.8795426378e-02,6.2620171761e-02,7.1327854798e-02,6.3962087658e-02,1.0757811939e+03,1.3592855174e+03,1.6898921569e+03,1.2895313770e+03,4.1269029785e+04,5.2014297597e+04,6.4179219351e+04,4.9052399262e+04,1.0008949477e+02,1.2441306754e+02,1.7306889880e+03,1.4008652098e+01,8.1825844987e+01,1.3482390882e+02,1.2981270818e+01,1.2441306754e+02,-9.4317979343e-04,8.3709270025e+01,8.1357947733e+01,3.2174990461e+01,8.5284792891e+01,4.8715977231e+00,7.3594253187e+01,1.9450124370e+02,3.3965973673e+00,8.3931947346e+01,-2.4901828970e-04,2.2058174732e+01,6.2224648310e+01,2.0047778668e+01,1.7294882701e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3855873062e-02,1.1535113427e-03,1.4834881625e-02,3,12,16,40,13,2.8438467073e+01,17,2,21,197,11,1.1531600991e+02,
6.3000000000e-01,-8.5296735218e-02,-8.5209309747e-02,-8.5003709454e-02,-8.5179512229e-02,5.8628567533e-02,6.2214636972e-02,7.0380331463e-02,6.3480531048e-02,1.9255082652e+00,2.1323192404e+00,2.2736422145e+00,2.0719247028e+00,4.3367507573e-01,6.3457819677e-01,9.6149599205e-01,6.6611220319e-01,5.8579336981e-02,6.2234398640e-02,7.0528675958e-02,6.3513267714e-02,1.0697616018e+03,1.3504749507e+03,1.6733354041e+03,1.2801395241e+03,4.1159100558e+04,5.1908116528e+04,6.3897340261e+04,4.8957166999e+04,1.0010320837e+02,1.2506690250e+02,1.7420506756e+03,1.4046056641e+01,8.2033648005e+01,1.2844936409e+02,1.3066490719e+01,1.2506690250e+02,-9.3753740258e-04,8.3371275618e+01,8.0824761363e+01,3.2174638738e+01,8.5401522626e+01,4.8351758834e+00,7.3073941191e+01,1.8333235145e+02,3.4439476253e+00,8.4878952506e+01,-2.4797185095e-04,2.2027035565e+01,6.2342451940e+01,2.0013388489e+01,1.7152728302e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3930563703e-02,1.1643168893e-03,1.4870862786e-02,3,12,16,40,13,2.8191383484e+01,17,2,21,197,11,1.1531600991e+02,
6.3500000000e-01,-8.5304272999e-02,-8.5218439294e-02,-8.5023402468e-02,-8.5190114738e-02,5.8419483431e-02,6.1847124542e-02,6.9627173774e-02,6.3053985804e-02,1.9288952305e+00,2.1354076222e+00,2.2767634283e+00,2.0751556030e+00,4.2260630117e-01,6.0426317652e-01,8.9484827624e-01,6.3038033690e-01,5.8372254963e-02,6.1865802573e-02,6.9767853373e-02,6.3084671969e-02,1.0641016365e+03,1.3421685128e+03,1.6586517712e+03,1.2711961845e+03,4.1063806104e+04,5.1800324889e+04,6.3651385100e+04,4.8852084988e+04,1.0011600955e+02,1.2569027801e+02,1.7533610210e+03,1.4087582912e+01,8.2264349509e+01,1.2267572418e+02,1.3151325520e+01,1.2569027801e+02,-9.3192967556e-04,8.3035496114e+01,8.0295159910e+01,3.2174233462e+01,8.5505870941e+01,4.8025634457e+00,7.2608049224e+01,1.7303050238e+02,3.4886046506e+00,8.5772093012e+01,-2.4696055255e-04,2.1995838910e+01,6.2453338986e+01,1.9979506800e+01,1.6991049598e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4000765099e-02,1.1746132751e-03,1.4905838334e-02,3,12,16,40,13,2.8125995952e+01,17,2,21,197,11,1.1531600991e+02,
6.4000000000e-01,-8.5307019182e-02,-8.5227135102e-02,-8.5042060350e-02,-8.5200185656e-02,5.8219082466e-02,6.1495890651e-02,6.8909924121e-02,6.2646558090e-02,1.9320958789e+00,2.1383517107e+00,2.2797304478e+00,2.0782166960e+00,4.0959506140e-01,5.7654496748e-01,8.3529922706e-01,5.9779769862e-01,5.8173763025e-02,6.1513538392e-02,6.9043343603e-02,6.2675294546e-02,1.0587758506e+03,1.3343055813e+03,1.6453812894e+03,1.2626437951e+03,4.0979821082e+04,5.1690953609e+04,6.3429656620e+04,4.8739127645e+04,1.0012798814e+02,1.2628601825e+02,1.7646106247e+03,1.4132559973e+01,8.2514222070e+01,1.1742293094e+02,1.3235704720e+01,1.2628601825e+02,-9.2635735384e-04,8.2701916624e+01,7.9769117619e+01,3.2173775925e+01,8.5598793645e+01,4.7734635465e+00,7.2192336379e+01,1.6352823894e+02,3.5307775023e+00,8.6615550046e+01,-2.4598166325e-04,2.1964588967e+01,6.2554113320e+01,1.9946187428e+01,1.6813015037e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4067046408e-02,1.1844569159e-03,1.4939893072e-02,3,13,16,42,14,2.8331435797e+01,17,2,21,197,11,1.1531600991e+02,
6.4500000000e-01,-8.5311123136e-02,-8.5235419896e-02,-8.5059744012e-02,-8.5209770622e-02,5.8026963338e-02,6.1160138548e-02,6.8226683060e-02,6.2257302400e-02,1.9351336364e+00,2.1411635997e+00,2.2825550481e+00,2.0811225506e+00,3.9727542522e-01,5.5110694179e-01,7.8182560599e-01,5.6795079525e-01,5.7983464559e-02,6.1176806458e-02,6.8353223506e-02,6.2284184590e-02,1.0537603968e+03,1.3268416197e+03,1.6332047046e+03,1.2544455975e+03,4.0904625865e+04,5.1580390215e+04,6.3224229734e+04,4.8620146743e+04,1.0013922488e+02,1.2685657211e+02,1.7757915252e+03,1.4180411351e+01,8.2780063062e+01,1.1262208370e+02,1.3319568602e+01,1.2685657211e+02,-9.2082103645e-04,8.2370522366e+01,7.9246609035e+01,3.2173267342e+01,8.5681172261e+01,4.7476024163e+00,7.1822891661e+01,1.5476335124e+02,3.5706589744e+00,8.7413179488e+01,-2.4503268843e-04,2.1933291416e+01,6.2642088365e+01,1.9913473931e+01,1.6621402556e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4129881606e-02,1.1938952345e-03,1.4973095086e-02,3,12,16,41,13,2.8093611667e+01,17,2,21,197,11,1.1531600991e+02,
6.5000000000e-01,-8.5315873818e-02,-8.5243315106e-02,-8.5076511418e-02,-8.5218906803e-02,5.7842744658e-02,6.0839114122e-02,6.7575662252e-02,6.1885324697e-02,1.9380267789e+00,2.1438539234e+00,2.2852479364e+00,2.0838859046e+00,3.8556800852e-01,5.2767634418e-01,7.3359141756e-01,5.4050772824e-01,5.7800982507e-02,6.0854849949e-02,6.7695682555e-02,6.1910442853e-02,1.0490332534e+03,1.3197432456e+03,1.6219008120e+03,1.2465780430e+03,4.0836328931e+04,5.1469210880e+04,6.3029868917e+04,4.8496812214e+04,1.0014979192e+02,1.2740406609e+02,1.7868967866e+03,1.4230642136e+01,8.3059122977e+01,1.0821413145e+02,1.3402865143e+01,1.2740406609e+02,-9.1532122133e-04,8.2041298662e+01,7.8727608994e+01,3.2172708853e+01,8.5753819801e+01,4.7247275831e+00,7.1496108330e+01,1.4667846881e+02,3.6084268608e+00,8.8168537216e+01,-2.4411134993e-04,2.1901953176e+01,6.2715040492e+01,1.9881400923e+01,1.6418635078e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4189666813e-02,1.2029679785e-03,1.5005498950e-02,3,13,16,42,14,2.7879953123e+01,17,2,21,197,11,1.1531600991e+02,
6.5500000000e-01,-8.5320955741e-02,-8.5250845361e-02,-8.5092414522e-02,-8.5227615541e-02,5.7666063740e-02,6.0532103362e-02,6.6955177370e-02,6.1529779047e-02,1.9407896864e+00,2.1464320574e+00,2.2878188780e+00,2.0865180077e+00,3.7440266003e-01,5.0601788537e-01,6.8990897104e-01,5.1519652043e-01,5.7625958312e-02,6.0546952307e-02,6.7069015661e-02,6.1553218604e-02,1.0445742339e+03,1.3129847239e+03,1.6113160830e+03,1.2390255861e+03,4.0773525780e+04,5.1358068827e+04,6.2843220808e+04,4.8370596054e+04,1.0015975355e+02,1.2793035106e+02,1.7979201795e+03,1.4282827522e+01,8.3349041788e+01,1.0414866448e+02,1.3485547618e+01,1.2793035106e+02,-9.0985833714e-04,8.1714230942e+01,7.8212092613e+01,3.2172101533e+01,8.5817486097e+01,4.7046062156e+00,7.1208660223e+01,1.3922068414e+02,3.6442451224e+00,8.8884902448e+01,-2.4321556758e-04,2.1870582180e+01,6.2771162420e+01,1.9849995269e+01,1.6206816700e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4246734657e-02,1.2117084399e-03,1.5037148803e-02,3,13,16,42,14,2.8407163020e+01,17,2,21,197,11,1.1531600991e+02,
6.6000000000e-01,-8.5324712012e-02,-8.5258026724e-02,-8.5107505969e-02,-8.5235909976e-02,5.7496575606e-02,6.0238429999e-02,6.6363641495e-02,6.1189864852e-02,1.9434338166e+00,2.1489062925e+00,2.2902767888e+00,2.0890288808e+00,3.6372008127e-01,4.8592878148e-01,6.5020861955e-01,4.9179101319e-01,5.7458050918e-02,6.0252434864e-02,6.6471616461e-02,6.1211706712e-02,1.0403649242e+03,1.3065455238e+03,1.6013432473e+03,1.2317773158e+03,4.0715184873e+04,5.1247622082e+04,6.2662228699e+04,4.8242772202e+04,1.0016916685e+02,1.2843704272e+02,1.8088560657e+03,1.4336602796e+01,8.3647793311e+01,1.0038269395e+02,1.3567573737e+01,1.2843704272e+02,-9.0443275480e-04,8.1389304734e+01,7.7700035286e+01,3.2171446393e+01,8.5872862716e+01,4.6870235955e+00,7.0957479936e+01,1.3234120551e+02,3.6782649630e+00,8.9565299261e+01,-2.4234344216e-04,2.1839187181e+01,6.2809017923e+01,1.9819277151e+01,1.5987768003e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4301365809e-02,1.2201445274e-03,1.5068080983e-02,3,12,15,39,13,2.8190970090e+01,17,2,21,197,11,1.1531600991e+02,
6.6500000000e-01,-8.5328694664e-02,-8.5264877085e-02,-8.5121830178e-02,-8.5243823173e-02,5.7333952046e-02,5.9957453286e-02,6.5799558930e-02,6.0864824146e-02,1.9459684515e+00,2.1512839840e+00,2.2926298047e+00,2.0914275121e+00,3.5347048671e-01,4.6723425411e-01,6.1401322449e-01,4.7009897080e-01,5.7296935851e-02,5.9970654617e-02,6.5901971050e-02,6.0885144924e-02,1.0363885778e+03,1.3004086408e+03,1.5919063522e+03,1.2248247919e+03,4.0660556892e+04,5.1138488954e+04,6.2485715011e+04,4.8114428227e+04,1.0017808236e+02,1.2892555620e+02,1.8196993489e+03,1.4391654698e+01,8.3953637211e+01,9.6879549821e+01,1.3648905274e+01,1.2892555620e+02,-8.9904479239e-04,8.1066505673e+01,7.7191412670e+01,3.2170744387e+01,8.5920587488e+01,4.6717817084e+00,7.0739738691e+01,1.2599503676e+02,3.7106258220e+00,9.0212516441e+01,-2.4149323992e-04,2.1807777575e+01,6.2827498756e+01,1.9789261026e+01,1.5763059457e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4353798069e-02,1.2282996832e-03,1.5098326032e-02,3,12,16,40,13,2.7943228768e+01,17,2,21,197,11,1.1531600991e+02,
6.7000000000e-01,-8.5331866968e-02,-8.5271417608e-02,-8.5135432769e-02,-8.5251363475e-02,5.7177880793e-02,5.9688565927e-02,6.5261519439e-02,6.0553939035e-02,1.9484012601e+00,2.1535716806e+00,2.2948853430e+00,2.0937220013e+00,3.4079924585e-01,4.4978335076e-01,5.8091899621e-01,4.4995390224e-01,5.7142304306e-02,5.9701002145e-02,6.5358652134e-02,6.0572811332e-02,1.0326299751e+03,1.2945594504e+03,1.5829504952e+03,1.2181606820e+03,4.0609104067e+04,5.1031223473e+04,6.2313084594e+04,4.7986483591e+04,1.0018654476e+02,1.2939713549e+02,1.8304454128e+03,1.4447713991e+01,8.4265077730e+01,9.3607951782e+01,1.3729507604e+01,1.2939713549e+02,-8.9369472133e-04,8.0745819492e+01,7.6686200674e+01,3.2169996415e+01,8.5961248692e+01,4.6586979443e+00,7.0552827775e+01,1.2014068213e+02,3.7414562893e+00,9.0829125786e+01,-2.4066337822e-04,2.1776363244e+01,6.2825784395e+01,1.9759956449e+01,1.5534042269e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4404233637e-02,1.2361936655e-03,1.5127910126e-02,3,12,16,40,13,2.8436123745e+01,17,2,21,197,11,1.1531600991e+02,
6.7500000000e-01,-8.5337850484e-02,-8.5277659401e-02,-8.5148356615e-02,-8.5258559672e-02,5.7028064593e-02,5.9431192143e-02,6.4748192854e-02,6.0256529368e-02,1.9507387157e+00,2.1557752336e+00,2.2970501588e+00,2.0959196749e+00,3.2583608421e-01,4.3344546250e-01,5.5212604446e-01,4.3121001851e-01,5.6993862391e-02,5.9442899672e-02,6.4840313563e-02,6.0274022000e-02,1.0290752840e+03,1.2889849344e+03,1.5744348399e+03,1.2117779681e+03,4.0560444848e+04,5.0926304125e+04,6.2144116271e+04,4.7859708452e+04,1.0019459357e+02,1.2985287863e+02,1.8410900758e+03,1.4504549086e+01,8.4580828254e+01,9.0541204154e+01,1.3809349363e+01,1.2985287863e+02,-8.8838277093e-04,8.0427232025e+01,7.6184375457e+01,3.2169203330e+01,8.5995388906e+01,4.6476038993e+00,7.0394341418e+01,1.1473987387e+02,3.7708749493e+00,9.1417498987e+01,-2.3985241253e-04,2.1744954424e+01,6.2803304938e+01,1.9731368811e+01,1.5301876408e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4452844994e-02,1.2438432129e-03,1.5156856119e-02,3,12,15,39,13,2.8621143113e+01,17,2,21,197,11,1.1531600991e+02,
6.8000000000e-01,-8.5342237674e-02,-8.5283619861e-02,-8.5160638852e-02,-8.5265431298e-02,5.6884220518e-02,5.9184785864e-02,6.4258324067e-02,5.9971950513e-02,1.9529864028e+00,2.1578998902e+00,2.2991303977e+00,2.0980271780e+00,3.1195489864e-01,4.1810742114e-01,5.3014527444e-01,4.1373843532e-01,5.6851330287e-02,5.9195799244e-02,6.4345685242e-02,5.9988128746e-02,1.0257119224e+03,1.2836731712e+03,1.5663279093e+03,1.2056695245e+03,4.0514311208e+04,5.0824130898e+04,6.1978818319e+04,4.7734741471e+04,1.0020226370e+02,1.3029375894e+02,1.8516295659e+03,1.4561960581e+01,8.4899781006e+01,8.7656493982e+01,1.3888402258e+01,1.3029375894e+02,-8.8310913084e-04,8.0110729205e+01,7.5685913414e+01,3.2168365936e+01,8.6023508562e+01,4.6383442707e+00,7.0262061010e+01,1.0975732123e+02,3.7989911596e+00,9.1979823192e+01,-2.3905902446e-04,2.1713561585e+01,6.2759707305e+01,1.9703499970e+01,1.5067555731e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4499779711e-02,1.2512626017e-03,1.5185184348e-02,3,12,16,40,13,2.8948440310e+01,17,2,21,197,11,1.1531600991e+02,
6.8500000000e-01,-8.5348714255e-02,-8.5289314461e-02,-8.5172315857e-02,-8.5271988827e-02,5.6746079091e-02,5.8948829023e-02,6.3790728321e-02,5.9699591324e-02,1.9551492398e+00,2.1599503737e+00,2.3011316470e+00,2.1000505507e+00,2.9910066315e-01,4.0367095602e-01,5.0945599574e-01,3.9742417747e-01,5.6714441535e-02,5.8959181020e-02,6.3873568368e-02,5.9714517059e-02,1.0225284204e+03,1.2786130077e+03,1.5586044540e+03,1.1998279188e+03,4.0470516534e+04,5.0725027539e+04,6.1817329082e+04,4.7612106764e+04,1.0020958610e+02,1.3072064314e+02,1.8620604976e+03,1.4619776620e+01,8.5220981225e+01,8.4934293771e+01,1.3966640896e+01,1.3072064314e+02,-8.7787395335e-04,7.9796297061e+01,7.5190791171e+01,3.2167484997e+01,8.6046069225e+01,4.6307758376e+00,7.0153940538e+01,1.0516047885e+02,3.8259057682e+00,9.2518115365e+01,-2.3828201086e-04,2.1682195332e+01,6.2694824755e+01,1.9676348804e+01,1.4831930284e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4545164450e-02,1.2584641065e-03,1.5212913258e-02,3,12,16,40,13,2.7651431157e+01,17,2,21,197,11,1.1531600991e+02,
6.9000000000e-01,-8.5344850629e-02,-8.5294756147e-02,-8.5183420377e-02,-8.5278251584e-02,5.6613383707e-02,5.8722829975e-02,6.3344286857e-02,5.9438872193e-02,1.9572316390e+00,2.1619309517e+00,2.3030589858e+00,2.1019952914e+00,2.8715769017e-01,3.9005049506e-01,4.8991769522e-01,3.8216411806e-01,5.6582942351e-02,5.8732551681e-02,6.3422831003e-02,5.9452604168e-02,1.0195142901e+03,1.2737938501e+03,1.5512433855e+03,1.1942453499e+03,4.0428931554e+04,5.0629246948e+04,6.1672046999e+04,4.7492229312e+04,1.0021658817e+02,1.3113430654e+02,1.8723798503e+03,1.4677848927e+01,8.5543605152e+01,8.2357855434e+01,1.4044042621e+01,1.3113430654e+02,-8.7267735558e-04,7.9483921722e+01,7.4698985577e+01,3.2166561237e+01,8.6063496617e+01,4.6247665212e+00,7.0068093160e+01,1.0091933322e+02,3.8517117762e+00,9.3034235525e+01,-2.3752027379e-04,2.1650866313e+01,6.2608649613e+01,1.9649911681e+01,1.4595725922e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4589108274e-02,1.2654583790e-03,1.5240059866e-02,3,12,15,39,13,2.7892164483e+01,17,2,21,197,11,1.1531600991e+02,
6.9500000000e-01,-8.5359425182e-02,-8.5299957049e-02,-8.5193985800e-02,-8.5284221555e-02,5.6485889931e-02,5.8506322005e-02,6.2917942822e-02,5.9189243244e-02,1.9592376200e+00,2.1638454948e+00,2.3049170314e+00,2.1038664122e+00,2.7602796385e-01,3.7717131480e-01,4.7142104687e-01,3.6786554254e-01,5.6456590966e-02,5.8515442934e-02,6.2992403928e-02,5.9201837221e-02,1.0166599097e+03,1.2692055359e+03,1.5442833279e+03,1.1889136710e+03,4.0389466264e+04,5.0536978149e+04,6.1533248734e+04,4.7375448375e+04,1.0022329429e+02,1.3153544601e+02,1.8825849487e+03,1.4736049436e+01,8.5866941314e+01,7.9912780229e+01,1.4120587365e+01,1.3153544601e+02,-8.6751942139e-04,7.9173589411e+01,7.4210473698e+01,3.2165595346e+01,8.6076183401e+01,4.6201945177e+00,7.0002778824e+01,9.7006205775e+01,3.8764949477e+00,9.3529898953e+01,-2.3677281147e-04,2.1619585152e+01,6.2501309054e+01,1.9624182878e+01,1.4359561466e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4631705408e-02,1.2722547572e-03,1.5266640085e-02,3,12,16,40,13,2.8795201297e+01,17,2,21,197,11,1.1531600991e+02,
7.0000000000e-01,-8.5355842005e-02,-8.5304931568e-02,-8.5204041754e-02,-8.5289939375e-02,5.6363364875e-02,5.8298861936e-02,6.2510697470e-02,5.8950182665e-02,1.9611708890e+00,2.1656975259e+00,2.3067099832e+00,2.1056684872e+00,2.6562764683e-01,3.6496797601e-01,4.5387869797e-01,3.5444494496e-01,5.6335157024e-02,5.8307410110e-02,6.2581276787e-02,5.8961691584e-02,1.0139564221e+03,1.2648382581e+03,1.5380467752e+03,1.1838244569e+03,4.0352056581e+04,5.0448353838e+04,6.1402180456e+04,4.7262029188e+04,1.0022972615e+02,1.3192469086e+02,1.8926734439e+03,1.4794267427e+01,8.6190374597e+01,7.7586655460e+01,1.4196257511e+01,1.3192469086e+02,-8.6240020327e-04,7.8865286446e+01,7.3725232811e+01,3.2164587977e+01,8.6084491759e+01,4.6169474993e+00,6.9956392847e+01,9.3395571264e+01,3.9003343729e+00,9.4006687458e+01,-2.3603870987e-04,2.1588362382e+01,6.2373043728e+01,1.9599154922e+01,1.4123963621e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4673037551e-02,1.2788615164e-03,1.5292668958e-02,3,12,16,40,13,2.8054095064e+01,17,2,21,197,11,1.1531600991e+02,
7.0500000000e-01,-8.5364268719e-02,-8.5309689060e-02,-8.5213616008e-02,-8.5295402954e-02,5.6245586547e-02,5.8100028820e-02,6.2121606607e-02,5.8721195098e-02,1.9630348948e+00,2.1674902629e+00,2.3084416640e+00,2.1074056960e+00,2.5588438817e-01,3.5338298811e-01,4.3784777627e-01,3.4182698671e-01,5.6218420995e-02,5.8108030855e-02,6.2188494484e-02,5.8731669254e-02,1.0113956428e+03,1.2606825246e+03,1.5321016560e+03,1.1789690865e+03,4.0316654701e+04,5.0363457915e+04,6.1275652180e+04,4.7152173296e+04,1.0023590314e+02,1.3230261208e+02,1.9026432947e+03,1.4852407089e+01,8.6513372715e+01,7.5368748594e+01,1.4271037748e+01,1.3230261208e+02,-8.5731972419e-04,7.8558999241e+01,7.3243240395e+01,3.2163539756e+01,8.6088755756e+01,4.6149218771e+00,6.9927455387e+01,9.0063890267e+01,3.9233029876e+00,9.4466059752e+01,-2.3531713511e-04,2.1557208394e+01,6.2224188998e+01,1.9574818902e+01,1.3889379897e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4713175833e-02,1.2852860716e-03,1.5318160825e-02,3,12,16,40,13,2.7487496528e+01,17,2,21,197,11,1.1531600991e+02,
7.1000000000e-01,-8.5356521195e-02,-8.5314239452e-02,-8.5222734805e-02,-8.5300623764e-02,5.6132327561e-02,5.7909422706e-02,6.1749777280e-02,5.8501810187e-02,1.9648328673e+00,2.1692266557e+00,2.3101155582e+00,2.1090818619e+00,2.4673528806e-01,3.4236567527e-01,4.2300799685e-01,3.2994365137e-01,5.6106173634e-02,5.7916903892e-02,6.1813153821e-02,5.8511297357e-02,1.0089699806e+03,1.2567291370e+03,1.5264353233e+03,1.1743388278e+03,4.0283222260e+04,5.0282332640e+04,6.1153762741e+04,4.7046027637e+04,1.0024184259e+02,1.3266973014e+02,1.9124927488e+03,1.4910385444e+01,8.6835474692e+01,7.3249749567e+01,1.4344914934e+01,1.3266973014e+02,-8.5227797948e-04,7.8254714303e+01,7.2764474130e+01,3.2162451276e+01,8.6089283531e+01,4.6140221207e+00,6.9914601725e+01,8.6989454750e+01,3.9454680518e+00,9.4909361037e+01,-2.3460732653e-04,2.1526133391e+01,6.2055158551e+01,1.9551164720e+01,1.3656189757e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4752182473e-02,1.2915351405e-03,1.5343129443e-02,3,12,15,39,13,2.7557632989e+01,17,2,21,197,11,1.1531600991e+02,
7.1500000000e-01,-8.5359920096e-02,-8.5318595419e-02,-8.5231422904e-02,-8.5305620474e-02,5.6023366448e-02,5.7726663499e-02,6.1394364673e-02,5.8291581161e-02,1.9665678454e+00,2.1709094172e+00,2.3117348460e+00,2.1107004865e+00,2.3812532927e-01,3.3187121699e-01,4.0896331722e-01,3.1873352998e-01,5.5998215446e-02,5.7733647868e-02,6.1454400357e-02,5.8300126760e-02,1.0066723682e+03,1.2529691819e+03,1.5210357029e+03,1.1699249187e+03,4.0251725546e+04,5.0204985221e+04,6.1036578336e+04,4.6943692447e+04,1.0024756010e+02,1.3302652164e+02,1.9222203250e+03,1.4968130591e+01,8.7156281064e+01,7.1221553384e+01,1.4417877957e+01,1.3302652164e+02,-8.4727493860e-04,7.7952418229e+01,7.2288911891e+01,3.2161323106e+01,8.6086359313e+01,4.6141601319e+00,6.9916573313e+01,8.4152245617e+01,3.9668915913e+00,9.5337831826e+01,-2.3390859028e-04,2.1495147356e+01,6.1866430146e+01,1.9528181317e+01,1.3424714218e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4790112176e-02,1.2976148728e-03,1.5367588074e-02,3,12,15,39,13,2.7455116769e+01,17,2,21,197,11,1.1531600991e+02,
7.2000000000e-01,-8.5361785678e-02,-8.5322766640e-02,-8.5239703569e-02,-8.5310397868e-02,5.5918549553e-02,5.7551389867e-02,6.1054569236e-02,5.8090083549e-02,1.9682426961e+00,2.1725410503e+00,2.3133024355e+00,2.1122647810e+00,2.3000613095e-01,3.2185983433e-01,3.9554132391e-01,3.0814117130e-01,5.5894356233e-02,5.7557900267e-02,6.1111425487e-02,5.8097730746e-02,1.0044962032e+03,1.2493940294e+03,1.5160329325e+03,1.1657186385e+03,4.0222132231e+04,5.0131393727e+04,6.0924133125e+04,4.6845228147e+04,1.0025306969e+02,1.3337342488e+02,1.9318247961e+03,1.5025580198e+01,8.7475445542e+01,6.9277077340e+01,1.4489917613e+01,1.3337342488e+02,-8.4231054685e-04,7.7652097712e+01,7.1816531740e+01,3.2160155791e+01,8.6080245281e+01,4.6152546660e+00,6.9932209514e+01,8.1533801346e+01,3.9876308049e+00,9.5752616098e+01,-2.3322029350e-04,2.1464260022e+01,6.1658533268e+01,1.9505856859e+01,1.3195224089e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4827013321e-02,1.3035309541e-03,1.5391549541e-02,3,12,15,39,13,2.7404945613e+01,17,2,21,197,11,1.1531600991e+02,
7.2500000000e-01,-8.5365171115e-02,-8.5326759733e-02,-8.5247591416e-02,-8.5314969566e-02,5.5817693182e-02,5.7383258235e-02,6.0729633972e-02,5.7896913944e-02,1.9698624354e+00,2.1741291611e+00,2.3148316421e+00,2.1137844745e+00,2.2993396187e-01,3.1572492432e-01,3.8512007732e-01,3.0227055449e-01,5.5794414606e-02,5.7389316390e-02,6.0783463695e-02,5.7903703797e-02,1.0024566388e+03,1.2460385167e+03,1.5114109480e+03,1.1617625555e+03,4.0193249427e+04,5.0059110097e+04,6.0810584778e+04,4.6747853370e+04,1.0025770038e+02,1.3371350223e+02,1.9418773640e+03,1.5101732216e+01,8.7789960612e+01,6.9377211637e+01,1.4565318282e+01,1.3371350223e+02,-8.3732750765e-04,7.7353739533e+01,7.1347311870e+01,3.2158950253e+01,8.6049336519e+01,4.6302401070e+00,6.9957948596e+01,8.0834628372e+01,4.0078618054e+00,9.6157236108e+01,-2.3254021433e-04,2.1433480845e+01,6.1432034415e+01,1.9484182008e+01,1.2962829447e+02,1.8023319387e-01,2.0000000000e-01,7.0199880462e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4863232382e-02,1.3092966566e-03,1.5415521556e-02,3,12,15,39,13,2.7476867137e+01,17,2,21,197,11,1.1531600991e+02,
7.3000000000e-01,-8.5367749876e-02,-8.5330585097e-02,-8.5255114978e-02,-8.5319344512e-02,5.5720621048e-02,5.7221941828e-02,6.0418841926e-02,5.7711688865e-02,1.9714426943e+00,2.1757173205e+00,2.3164013165e+00,2.1152986497e+00,2.3846455636e-01,3.2085100962e-01,3.8127353618e-01,3.0411208266e-01,5.5698217553e-02,5.7227568402e-02,6.0469790011e-02,5.7717660429e-02,1.0002044719e+03,1.2431734780e+03,1.5077169011e+03,1.1582618717e+03,4.0157905109e+04,4.9973120492e+04,6.0663373014e+04,4.6640482343e+04,1.0026029359e+02,1.3406085379e+02,1.9534880778e+03,1.5213484616e+01,8.8085074469e+01,7.2664400198e+01,1.4652406038e+01,1.3406085379e+02,-8.3221464086e-04,7.7057330567e+01,7.0881229184e+01,3.2157711041e+01,8.5942548213e+01,4.6711083554e+00,6.9979034424e+01,8.3556470996e+01,4.0283095349e+00,9.6566190698e+01,-2.3185881016e-04,2.1402819015e+01,6.1187368447e+01,1.9463191752e+01,1.2703171302e+02,1.8092966810e-01,2.0000000000e-01,7.0796858369e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4900429657e-02,1.3150452035e-03,1.5441931939e-02,3,12,16,40,13,2.8707031258e+01,17,2,21,197,11,1.1531600991e+02,
7.3500000000e-01,-8.5374338726e-02,-8.5334250652e-02,-8.5262292619e-02,-8.5323535789e-02,5.5627166364e-02,5.7067129771e-02,6.0121513825e-02,5.7534043678e-02,1.9730057030e+00,2.1773605999e+00,2.3180740718e+00,2.1168410415e+00,2.5254545836e-01,3.3650651844e-01,3.9320666287e-01,3.1326678248e-01,5.5605600032e-02,5.7072344424e-02,6.0169717615e-02,5.7539234108e-02,9.9545181293e+02,1.2410115979e+03,1.5051014913e+03,1.1552950507e+03,4.0023822308e+04,4.9863280951e+04,6.0477374747e+04,4.6520070492e+04,1.0026113658e+02,1.3442921545e+02,1.9670854416e+03,1.5357584312e+01,8.8345190812e+01,7.8276999050e+01,1.4754394935e+01,1.3442921545e+02,-8.2692892236e-04,7.6762857792e+01,7.0418257298e+01,3.2156444937e+01,8.5758529307e+01,4.7361488334e+00,6.9978716881e+01,8.9362484765e+01,4.0497919419e+00,9.6995838838e+01,-2.3116529721e-04,2.1372283628e+01,6.0924302699e+01,1.9442996681e+01,1.2396114632e+02,1.8208014190e-01,2.0000000000e-01,7.1782978773e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4940259393e-02,1.3210860536e-03,1.5472478221e-02,3,12,15,39,13,2.7494988372e+01,17,2,21,197,11,1.1531600991e+02,
7.4000000000e-01,-8.5370831702e-02,-8.5337762729e-02,-8.5196211850e-02,-8.5327546753e-02,5.5537172036e-02,5.6918526250e-02,5.9837005881e-02,5.7363631570e-02,1.9745876868e+00,2.1791064858e+00,2.3198869306e+00,2.1184497719e+00,2.7094925273e-01,3.6060566190e-01,4.1912630770e-01,3.2969040430e-01,5.5516404583e-02,5.6923347689e-02,5.9882595608e-02,5.7368076234e-02,9.9123212406e+02,1.2396212385e+03,1.5034683802e+03,1.1529389656e+03,3.9861040215e+04,4.9728633363e+04,6.0262149959e+04,4.6384268455e+04,1.0026054997e+02,1.3482838454e+02,1.9829416215e+03,1.5530682041e+01,8.8557862015e+01,8.5496778007e+01,1.4873326394e+01,1.3482838454e+02,-8.2144296337e-04,7.6470308299e+01,6.9958367743e+01,3.2155158422e+01,8.5503181409e+01,4.8233353393e+00,6.9942014656e+01,9.7885511790e+01,4.0730394189e+00,9.7460788377e+01,-2.3045006359e-04,2.1341884125e+01,6.0641565883e+01,1.9423756537e+01,1.2030586022e+02,1.8366928480e-01,2.0000000000e-01,7.3145101259e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4983455278e-02,1.3277247129e-03,1.5507716202e-02,3,12,16,40,13,2.7460316075e+01,17,2,21,197,11,1.1531600991e+02,
7.4500000000e-01,-8.5376640910e-02,-8.5341132361e-02,-8.5275680930e-02,-8.5331393497e-02,5.5450484915e-02,5.6775849714e-02,5.9564814700e-02,5.7200122615e-02,1.9762184626e+00,2.1809900488e+00,2.3218637245e+00,2.1201581218e+00,2.9198349824e-01,3.9062065598e-01,4.4879613529e-01,3.5227456266e-01,5.5430480951e-02,5.6780295748e-02,5.9607806927e-02,5.7203855180e-02,9.8756715153e+02,1.2389677405e+03,1.5018114473e+03,1.1512121731e+03,3.9691973111e+04,4.9574354532e+04,5.9980775272e+04,4.6234361740e+04,1.0025889538e+02,1.3526503556e+02,2.0011488840e+03,1.5729231797e+01,8.8713363593e+01,9.3758971841e+01,1.5009892471e+01,1.3526503556e+02,-8.1574736675e-04,7.6179669302e+01,6.9501531408e+01,3.2153857439e+01,8.5183572354e+01,4.9303058950e+00,6.9855886629e+01,1.0872629205e+02,4.0986869627e+00,9.7973739253e+01,-2.2970478095e-04,2.1311630825e+01,6.0336824509e+01,1.9405655496e+01,1.1601967650e+02,1.8567592089e-01,2.0000000000e-01,7.4865075051e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5030254701e-02,1.3351494212e-03,1.5547686101e-02,3,12,15,39,13,2.7560238413e+01,17,2,21,197,11,1.1531600991e+02,
7.5000000000e-01,-8.5378033615e-02,-8.5344361904e-02,-8.5281925177e-02,-8.5335079585e-02,5.5366959456e-02,5.6638832131e-02,5.9304277505e-02,5.7043202871e-02,1.9779194707e+00,2.1830352831e+00,2.3240176249e+00,2.1219919045e+00,3.1423762465e-01,4.2457152769e-01,4.8389155506e-01,3.7906910952e-01,5.5347685742e-02,5.6642919713e-02,5.9344766391e-02,5.7046255391e-02,9.8443180393e+02,1.2389724340e+03,1.5004856361e+03,1.1500853849e+03,3.9519142888e+04,4.9407986836e+04,5.9694611255e+04,4.6074375281e+04,1.0025657210e+02,1.3574327255e+02,2.0216875075e+03,1.5949448471e+01,8.8804422195e+01,1.0257877136e+02,1.5163945241e+01,1.3574327254e+02,-8.0984393579e-04,7.5890928133e+01,6.9047719393e+01,3.2152547298e+01,8.4807819901e+01,5.0543654903e+00,6.9709396091e+01,1.2145482491e+02,4.1272662355e+00,9.8545324709e+01,-2.2892251700e-04,2.1281535425e+01,6.0006854431e+01,1.9388884329e+01,1.1110334836e+02,1.8807331102e-01,2.0000000000e-01,7.6919980871e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5080774704e-02,1.3434636188e-03,1.5592141511e-02,3,12,15,39,13,2.7235607236e+01,17,2,21,197,11,1.1531600991e+02,
7.5500000000e-01,-8.5377157938e-02,-8.5347460828e-02,-8.5287890384e-02,-8.5338609634e-02,5.5286456871e-02,5.6507218282e-02,5.9054815907e-02,5.6892573521e-02,1.9797121284e+00,2.1852566022e+00,2.3263521686e+00,2.1239664245e+00,3.3626782186e-01,4.6053130984e-01,5.2048871824e-01,4.0807523209e-01,5.5267882089e-02,5.6510963559e-02,5.9092918877e-02,5.6894976535e-02,9.8181600153e+02,1.2395418568e+03,1.4984319405e+03,1.1494866232e+03,3.9344239606e+04,4.9237598595e+04,5.9363759219e+04,4.5910517406e+04,1.0025402187e+02,1.3626496771e+02,2.0444448458e+03,1.6187319637e+01,8.8826082276e+01,1.1153389254e+02,1.5334639788e+01,1.3626496771e+02,-8.0374376783e-04,7.5604072245e+01,6.8596903498e+01,3.2151232595e+01,8.4385028459e+01,5.1925128374e+00,6.9493860639e+01,1.3561490787e+02,4.1591983265e+00,9.9183966530e+01,-2.2809783715e-04,2.1251611386e+01,5.9647802282e+01,1.9373627332e+01,1.0559227610e+02,1.9082950907e-01,2.0000000000e-01,7.9282436350e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5135033690e-02,1.3527303820e-03,1.5640789544e-02,3,12,15,39,13,2.8695944561e+01,17,2,21,197,11,1.1531600991e+02,
7.6000000000e-01,-8.5378840180e-02,-8.5350436418e-02,-8.5293590846e-02,-8.5342002335e-02,5.5208846404e-02,5.6380765099e-02,5.8815909067e-02,5.6747950112e-02,1.9816119521e+00,2.1876588404e+00,2.3288635438e+00,2.1260887854e+00,3.5726581856e-01,4.9663534363e-01,5.5542891155e-01,4.3793016743e-01,5.5190939344e-02,5.6384183450e-02,5.8851737607e-02,5.6749732704e-02,9.7968523030e+02,1.2405753385e+03,1.4966517082e+03,1.1493363823e+03,3.9170216130e+04,4.9071233307e+04,5.9058383862e+04,4.5749047571e+04,1.0025164819e+02,1.3682999816e+02,2.0692520545e+03,1.6438653227e+01,8.8775621543e+01,1.2023425447e+02,1.5520709669e+01,1.3682999816e+02,-7.9746358163e-04,7.5319089206e+01,6.8149056556e+01,3.2149917130e+01,8.3925155282e+01,5.3414901388e+00,6.9202972225e+01,1.5073157474e+02,4.1947879830e+00,9.9895759659e+01,-2.2722688476e-04,2.1221874184e+01,5.9255475406e+01,1.9360052655e+01,9.9547634611e+01,1.9390778773e-01,2.0000000000e-01,8.1920960909e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5192876004e-02,1.3629673721e-03,1.5693229303e-02,3,12,15,39,13,2.8657963786e+01,17,2,21,197,11,1.1531600991e+02,
7.6500000000e-01,-8.5380233674e-02,-8.5353289661e-02,-8.5299038312e-02,-8.5345247354e-02,5.5134001545e-02,5.6259241039e-02,5.8587062556e-02,5.6609061783e-02,1.9836277422e+00,2.1902380946e+00,2.3315391428e+00,2.1283600362e+00,3.7651443418e-01,5.3123065007e-01,5.9214898329e-01,4.6745886987e-01,5.5116732767e-02,5.6262347118e-02,5.8620722549e-02,5.6610251662e-02,9.7798883707e+02,1.2419744918e+03,1.4950418881e+03,1.1495628931e+03,3.9000693548e+04,4.8916340687e+04,5.8748142265e+04,4.5595377955e+04,1.0024977391e+02,1.3743635102e+02,2.0959050072e+03,1.6699167115e+01,8.8652558702e+01,1.2831303434e+02,1.5720623807e+01,1.3743635102e+02,-7.9102362561e-04,7.5035966697e+01,6.7704152635e+01,3.2148603844e+01,8.3438810004e+01,5.4978532957e+00,6.8832873476e+01,1.6632097245e+02,4.2342199856e+00,1.0068439971e+02,-2.2630743091e-04,2.1192341415e+01,5.8825625424e+01,1.9348305186e+01,9.3049534992e+01,1.9726712779e-01,2.0000000000e-01,8.4800395247e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5253951369e-02,1.3741387621e-03,1.5748893160e-02,3,12,15,39,13,2.8214919083e+01,17,2,21,197,11,1.1531600991e+02,
7.7000000000e-01,-8.5393875786e-02,-8.5356033698e-02,-8.5304247486e-02,-8.5348366720e-02,5.5061798033e-02,5.6142425494e-02,5.8367806886e-02,5.6475650572e-02,1.9857619224e+00,2.1929826803e+00,2.3343595920e+00,2.1307750241e+00,3.9321844059e-01,5.6283707671e-01,6.2789376488e-01,4.9537189270e-01,5.5045143261e-02,5.6145233261e-02,5.8399398918e-02,5.6476274144e-02,9.7666879414e+02,1.2436468998e+03,1.4935240384e+03,1.1500962351e+03,3.8839402486e+04,4.8779445749e+04,5.8463531755e+04,4.5454390773e+04,1.0024868478e+02,1.3808031242e+02,2.1241479148e+03,1.6964577086e+01,8.8458546115e+01,1.3545478835e+02,1.5932463620e+01,1.3808031242e+02,-7.8444931587e-04,7.4754692500e+01,6.7262167195e+01,3.2147294778e+01,8.2936998793e+01,5.6580584786e+00,6.8382179133e+01,1.8190205117e+02,4.2775582121e+00,1.0155116424e+02,-2.2533888641e-04,2.1163032765e+01,5.8354206207e+01,1.9338501467e+01,8.6191430844e+01,2.0086276483e-01,2.0000000000e-01,8.7882369854e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5317794506e-02,1.3861632971e-03,1.5807107162e-02,3,12,16,40,13,2.7807848388e+01,17,2,21,197,11,1.1531600991e+02,
7.7500000000e-01,-8.5390849195e-02,-8.5358663770e-02,-8.5309229192e-02,-8.5351352131e-02,5.4992126441e-02,5.6030108237e-02,5.8157696107e-02,5.6347470726e-02,1.9880108018e+00,2.1958740234e+00,2.3373017796e+00,2.1333222656e+00,4.0674966736e-01,5.9016653094e-01,6.5817090510e-01,5.2046064687e-01,5.4976057094e-02,5.6032630999e-02,5.8187315765e-02,5.6347553183e-02,9.7566402683e+02,1.2455075964e+03,1.4920465331e+03,1.1508659234e+03,3.8689896129e+04,4.8666050340e+04,5.8210276487e+04,4.5330539766e+04,1.0024863228e+02,1.3875673934e+02,2.1536808684e+03,1.7230676913e+01,8.8197153918e+01,1.4139859450e+02,1.6153979601e+01,1.3875673934e+02,-7.7777048184e-04,7.4475254501e+01,6.6823077184e+01,3.2145991046e+01,8.2430828713e+01,5.8185596958e+00,6.7851934966e+01,1.9700930381e+02,4.3247477584e+00,1.0249495517e+02,-2.2432227152e-04,2.1133969855e+01,5.7837596103e+01,1.9330726290e+01,7.9075488779e+01,2.0464678568e-01,2.0000000000e-01,9.1125816295e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5383864982e-02,1.3989246423e-03,1.5867144242e-02,3,12,16,40,13,2.7908440448e+01,17,2,21,197,11,1.1531600991e+02,
7.8000000000e-01,-8.5388130095e-02,-8.5361194142e-02,-8.5313995717e-02,-8.5354223526e-02,5.4924875008e-02,5.5922088894e-02,5.7956306517e-02,5.6224288123e-02,1.9903650860e+00,2.1988877098e+00,2.3403371441e+00,2.1359847826e+00,4.1665649118e-01,6.1215169966e-01,6.8196615476e-01,5.4171663159e-01,5.4909289847e-02,5.5924339339e-02,5.7984044663e-02,5.6223853477e-02,9.7491351058e+02,1.2474790942e+03,1.4905625203e+03,1.1518046364e+03,3.8555348385e+04,4.8580534593e+04,5.7997361648e+04,4.5227597953e+04,1.0024981261e+02,1.3945931228e+02,2.1841749879e+03,1.7493424125e+01,8.7873651781e+01,1.4593434327e+02,1.6382704939e+01,1.3945931228e+02,-7.7101985131e-04,7.4197640675e+01,6.6386861088e+01,3.2144692840e+01,8.1931191087e+01,5.9759111020e+00,6.7245510645e+01,2.1120570103e+02,4.3756202842e+00,1.0351240568e+02,-2.2326014124e-04,2.1105175988e+01,5.7272780032e+01,1.9325030704e+01,7.1808638091e+01,2.0856876688e-01,2.0000000000e-01,9.4487514465e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5451554365e-02,1.4122777917e-03,1.5928254471e-02,3,12,16,40,13,2.8868113992e+01,17,2,21,197,11,1.1531600991e+02,
7.8500000000e-01,-8.5390370023e-02,-8.5363625161e-02,-8.5318556899e-02,-8.5356977749e-02,5.4859940578e-02,5.5818176452e-02,5.7768305765e-02,5.6105879655e-02,1.9928103244e+00,2.2019946345e+00,2.3434351394e+00,2.1387411047e+00,4.2263171664e-01,6.2796291872e-01,6.9942870452e-01,5.5832865154e-01,5.4844420928e-02,5.5820166675e-02,5.7789178467e-02,5.6104950797e-02,9.7435716766e+02,1.2494910777e+03,1.4890434564e+03,1.1528502095e+03,3.8438481936e+04,4.8526122854e+04,5.7822764373e+04,4.5148512230e+04,1.0025236178e+02,1.4018079190e+02,2.2152800080e+03,1.7749021118e+01,8.7494768129e+01,1.4890596599e+02,1.6616012421e+01,1.4018079190e+02,-7.6423229176e-04,7.3921839087e+01,6.5953498945e+01,3.2143399461e+01,8.1448444438e+01,6.1268673888e+00,6.6568427534e+01,2.2409494352e+02,4.4299025340e+00,1.0459805068e+02,-2.2215646729e-04,2.1076675808e+01,5.6657490438e+01,1.9321431238e+01,6.4499089551e+01,2.1257644660e-01,2.0000000000e-01,9.7922668513e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5520205411e-02,1.4260546316e-03,1.5989680056e-02,3,12,16,40,13,2.8052871925e+01,17,2,21,197,11,1.1531600991e+02,
7.9000000000e-01,-8.5389491348e-02,-8.5365961769e-02,-8.5322922000e-02,-8.5359635561e-02,5.4797221756e-02,5.5718188786e-02,5.7591906218e-02,5.5992032659e-02,1.9953275177e+00,2.2051622351e+00,2.3465626301e+00,2.1415661940e+00,4.2448277312e-01,6.3702305002e-01,7.1159555681e-01,5.6965986060e-01,5.4779082375e-02,5.5719930323e-02,5.7602330153e-02,5.5990631430e-02,9.7393681403e+02,1.2514803380e+03,1.4874627264e+03,1.1539455147e+03,3.8341496785e+04,4.8504904313e+04,5.7688603834e+04,4.5095390085e+04,1.0025635830e+02,1.4091329275e+02,2.2466306162e+03,1.7993982909e+01,8.7068415689e+01,1.5021413129e+02,1.6851161971e+01,1.4091329275e+02,-7.5744417644e-04,7.3647837880e+01,6.5522972308e+01,3.2142109376e+01,8.0992117522e+01,6.2684757761e+00,6.5828126741e+01,2.3533220454e+02,4.4872277668e+00,1.0574455534e+02,-2.2101648033e-04,2.1048494910e+01,5.5990308026e+01,1.9319910192e+01,5.7253271385e+01,2.1661642105e-01,2.0000000000e-01,1.0138550376e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5589147556e-02,1.4400712447e-03,1.6050678049e-02,3,12,16,40,13,2.8156010780e+01,17,2,21,197,11,1.1531600991e+02,
7.9500000000e-01,-8.5389247383e-02,-8.5368210866e-02,-8.5327102877e-02,-8.5362175018e-02,5.4736621694e-02,5.5621952222e-02,5.7422685002e-02,5.5882544409e-02,1.9978940444e+00,2.2083557533e+00,2.3496853454e+00,2.1444322487e+00,4.2212505947e-01,6.3900471558e-01,7.1761234440e-01,5.7523071074e-01,5.4715976599e-02,5.5623456073e-02,5.7423131729e-02,5.5880691648e-02,9.7359777113e+02,1.2533896256e+03,1.4858004422e+03,1.1550372348e+03,3.8265970287e+04,4.8517851069e+04,5.7595830517e+04,4.5069562370e+04,1.0026182582e+02,1.4164856531e+02,2.2778537485e+03,1.8225188051e+01,8.6603394462e+01,1.4981573756e+02,1.7085355369e+01,1.4164856531e+02,-7.5069265477e-04,7.3375625273e+01,6.5095264177e+01,3.2140820293e+01,8.0570651300e+01,6.3981538580e+00,6.5033686785e+01,2.4463265877e+02,4.5471496363e+00,1.0694299273e+02,-2.1984647913e-04,2.1020659393e+01,5.5270724369e+01,1.9320416849e+01,5.0173194605e+01,2.2063485611e-01,2.0000000000e-01,1.0482987666e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5657703681e-02,1.4541358237e-03,1.6110549606e-02,3,12,16,40,13,2.8652350483e+01,17,2,21,197,11,1.1531600991e+02,
8.0000000000e-01,-8.5413999434e-02,-8.5370374220e-02,-8.5331106845e-02,-8.5364624480e-02,5.4678048783e-02,5.5529301115e-02,5.7260314726e-02,5.5777221620e-02,2.0004845740e+00,2.2115394584e+00,2.3527699778e+00,2.1473096448e+00,4.1559298483e-01,6.3381889997e-01,7.1567078497e-01,5.7476387597e-01,5.4655007275e-02,5.5530577778e-02,5.7251233205e-02,5.5774937208e-02,9.7328923115e+02,1.2551666816e+03,1.4840436702e+03,1.1560758642e+03,3.8212840212e+04,4.8564881368e+04,5.7544084950e+04,4.5071588773e+04,1.0026873517e+02,1.4237826390e+02,2.3085768062e+03,1.8439913506e+01,8.6109096625e+01,1.4772034493e+02,1.7315797889e+01,1.4237826390e+02,-7.4401483050e-04,7.3105189549e+01,6.4670358883e+01,3.2139529265e+01,8.0191195201e+01,6.5137487853e+00,6.4195503417e+01,2.5177727809e+02,4.6091579025e+00,1.0818315805e+02,-2.1865361485e-04,2.0993195398e+01,5.4499169304e+01,1.9322869464e+01,4.3354265699e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5725227070e-02,1.4680556127e-03,1.6168635125e-02,3,12,16,40,13,2.8117734556e+01,17,2,21,197,11,1.1531600991e+02,
8.0500000000e-01,-9.2247563293e-02,-8.4597264223e-02,4.7828713671e-02,-8.5366974968e-02,5.4695911510e-02,5.5442895375e-02,5.7104483847e-02,5.5675879967e-02,2.0030720964e+00,2.2146778153e+00,2.3557842253e+00,2.1501679100e+00,4.0502507066e-01,6.2160738169e-01,7.0625204595e-01,5.6820160179e-01,5.4615579985e-02,5.5443872092e-02,5.7086301639e-02,5.5673182879e-02,9.7296494441e+02,1.2567656486e+03,1.4821785026e+03,1.1570157907e+03,3.8182383489e+04,4.8645019159e+04,5.7532313708e+04,4.5101278939e+04,1.0027700751e+02,1.4309419133e+02,2.3384370173e+03,1.8635853244e+01,8.5595224745e+01,1.4398329474e+02,1.7539768510e+01,1.4309419133e+02,-7.3744682560e-04,7.2836519060e+01,6.4248241953e+01,3.2138232797e+01,7.9859468475e+01,6.6135748554e+00,6.3324946329e+01,2.5661559983e+02,4.6726952573e+00,1.0945390515e+02,-2.1744566052e-04,2.0966128643e+01,5.3677006719e+01,1.9327157877e+01,3.6883556353e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5791092773e-02,1.4816433855e-03,1.6224353042e-02,3,12,16,40,13,2.7785645425e+01,17,2,21,197,11,1.1531600991e+02,
8.1000000000e-01,-9.5195352270e-02,-8.3516748759e-02,4.7166026389e-02,-8.5369237224e-02,5.4643239473e-02,5.5938611840e-02,1.6838757610e-01,5.5578343650e-02,2.0056289565e+00,2.2177365075e+00,2.3586971054e+00,2.1529769903e+00,3.9071801968e-01,6.0268004178e-01,6.9092103281e-01,5.5574175864e-01,2.2801204563e-02,5.5904389145e-02,1.7305389305e-01,5.5575251907e-02,9.7258354001e+02,1.2581772652e+03,1.4801937281e+03,1.1578172730e+03,3.8174234827e+04,4.8757803516e+04,5.7558566924e+04,4.5157628754e+04,1.0028652732e+02,1.4378851331e+02,2.3670888336e+03,1.8811121507e+01,8.5071532678e+01,1.3869874757e+02,1.7754675400e+01,1.4378851331e+02,-7.3102304040e-04,7.2569602210e+01,6.3828899938e+01,3.2136926977e+01,7.9579691949e+01,6.6964283508e+00,6.2434008445e+01,2.5906541567e+02,4.7371744928e+00,1.1074348986e+02,-2.1623077597e-04,2.0939483959e+01,5.2806502746e+01,1.9333146597e+01,3.0838528071e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5854732848e-02,1.4947231597e-03,1.6277189403e-02,3,12,15,39,13,2.8391362378e+01,17,2,21,197,11,1.1531600991e+02,
8.1500000000e-01,-9.6093253214e-02,-8.1746285519e-02,5.6541091727e-02,-8.5371413693e-02,5.4595312510e-02,5.8109279472e-02,3.0677208058e-01,5.5484444969e-02,2.0081283444e+00,2.2206824336e+00,2.3614867675e+00,2.1557132516e+00,3.7493998715e-01,5.7713108573e-01,6.7018769664e-01,5.4049866716e-01,2.6177380709e-03,5.7998018653e-02,3.3211550914e-01,5.5480974628e-02,9.7211171651e+02,1.2600763003e+03,1.5107877449e+03,1.1584800741e+03,3.8187263926e+04,4.8930922480e+04,5.9107183582e+04,4.5236957339e+04,1.0029717778e+02,1.4445377645e+02,2.3942935163e+03,1.8964280546e+01,8.4547757361e+01,1.3191380107e+02,1.7958727864e+01,1.4445377645e+02,-7.2476719499e-04,7.2304427462e+01,6.3412320233e+01,3.2135607594e+01,7.9354589986e+01,6.7615802377e+00,6.1534963222e+01,2.5910956337e+02,4.8019952606e+00,1.1203990521e+02,-2.1501727852e-04,2.0913284848e+01,5.1890770717e+01,1.9340678212e+01,2.5286120210e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5915691697e-02,1.5071309444e-03,1.6326597316e-02,3,12,16,40,13,2.8191981262e+01,17,2,21,197,11,1.1531600991e+02,
8.2000000000e-01,-9.4513578063e-02,-7.9173631656e-02,4.4250062535e-02,-8.5373508305e-02,5.4576085284e-02,6.2449845920e-02,4.3215683678e-01,5.5394023926e-02,2.0105487314e+00,2.2234812415e+00,2.3641579071e+00,2.1583864905e+00,-1.0267272183e-01,5.4438066837e-01,7.1231555725e-01,5.3162032015e-01,-1.5198315278e-02,6.2185374115e-02,4.5888503521e-01,5.5390193403e-02,9.7154212921e+02,1.2650581034e+03,1.9660272948e+03,1.1591856832e+03,3.8218687090e+04,4.9275151885e+04,7.9413112199e+04,4.5325131958e+04,1.0030881362e+02,1.4508218676e+02,2.4201074069e+03,1.9094527507e+01,8.4034285048e+01,1.2346515459e+02,1.8152348502e+01,1.4508218676e+02,-7.1867350205e-04,7.2040983327e+01,6.2998490887e+01,3.2134270263e+01,7.9185457222e+01,6.8087489270e+00,6.0640044000e+01,2.5679020600e+02,4.8665597365e+00,1.1333119473e+02,-2.1381342876e-04,2.0887553081e+01,5.0933697035e+01,1.9349577100e+01,2.0281328817e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5973882833e-02,1.5186957473e-03,1.6371445852e-02,3,12,16,40,13,2.7504019035e+01,17,2,21,197,11,1.1531600991e+02,
8.2500000000e-01,-9.4885085306e-02,-7.6017178003e-02,4.3674876454e-02,-8.5375524854e-02,5.4562789317e-02,6.9623515492e-02,5.2357728211e-01,5.5306927854e-02,2.0128795897e+00,2.2260936273e+00,2.3667448105e+00,2.1610565234e+00,-8.5922489350e-01,5.0319639381e-01,8.2255253003e-01,5.3853726245e-01,-1.5496480837e-02,6.9159626711e-02,5.5501504080e-01,5.5302712539e-02,9.7090963102e+02,1.2778912306e+03,2.8824707826e+03,1.1603074937e+03,3.8263429830e+04,5.0011493197e+04,1.2235715623e+05,4.5398327887e+04,1.0032117288e+02,1.4566443622e+02,2.4449224308e+03,1.9201984853e+01,8.3543258786e+01,1.1297736767e+02,1.8338477002e+01,1.4566443622e+02,-7.1270261645e-04,7.1779258367e+01,6.2587400407e+01,3.2132910541e+01,7.9072280393e+01,6.8380565572e+00,5.9761157103e+01,2.5220113648e+02,4.9302866205e+00,1.1460573241e+02,-2.1262723893e-04,2.0862308327e+01,4.9939849879e+01,1.9359653779e+01,1.5864087205e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6029673246e-02,1.5292056376e-03,1.6409950395e-02,3,12,16,40,13,2.9003332168e+01,17,2,21,197,11,1.1531600991e+02,
8.3000000000e-01,-9.5839672743e-02,-7.2317738807e-02,4.7945095285e-02,-8.5377466911e-02,5.4558959189e-02,7.9726030335e-02,5.6550502660e-01,5.5223011059e-02,2.0151236454e+00,2.2284731737e+00,2.3692876701e+00,2.1638121607e+00,-1.7923013771e+00,4.5192758706e-01,1.0237096370e+00,5.6509506073e-01,-2.2426584742e-03,7.9073659926e-02,5.8992660809e-01,5.5218563349e-02,9.7028551654e+02,1.3048087276e+03,4.3559587098e+03,1.1622042039e+03,3.8314833328e+04,5.1471758593e+04,1.9434581009e+05,4.5436166883e+04,1.0033391467e+02,1.4618907323e+02,2.4693434262e+03,1.9287852933e+01,8.3089123212e+01,1.0000595635e+02,1.8521650037e+01,1.4618907322e+02,-7.0679390236e-04,7.1519241190e+01,6.2179037582e+01,3.2131524028e+01,7.9013902500e+01,6.8499731094e+00,5.8909637431e+01,2.4547873809e+02,4.9926230480e+00,1.1585246096e+02,-2.1146630994e-04,2.0837567837e+01,4.8914368155e+01,1.9370710401e+01,1.2055089381e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6083904905e-02,1.5383862200e-03,1.6440265692e-02,3,12,16,40,13,2.7871707562e+01,17,2,21,197,11,1.1531600991e+02,
8.3500000000e-01,-9.7138036568e-02,-6.8238259869e-02,4.3515141226e-02,-8.5379338241e-02,5.4537993414e-02,9.2473079052e-02,5.6332815027e-01,5.5142134479e-02,2.0173037727e+00,2.2305644097e+00,2.3718366148e+00,2.1667728148e+00,-2.7315994607e+00,3.8876403760e-01,1.2660185258e+00,6.1844536016e-01,-1.2706684976e-02,9.1684987560e-02,5.9935098397e-01,5.5136853918e-02,9.2912696497e+02,1.3537382488e+03,6.3499230437e+03,1.1652607868e+03,3.8363509086e+04,5.4143595559e+04,2.9688949710e+05,4.5419237340e+04,1.0034658579e+02,1.4664189097e+02,2.4943022231e+03,1.9354536900e+01,8.2689131349e+01,8.3940503210e+01,1.8708856926e+01,1.4664189097e+02,-7.0085402531e-04,7.1260920453e+01,6.1773391311e+01,3.2130106459e+01,7.9008214907e+01,6.8452530446e+00,5.8096051937e+01,2.3679226174e+02,5.0530541515e+00,1.1706108303e+02,-2.1033770048e-04,2.0813346188e+01,4.7862826090e+01,1.9382547468e+01,8.8519688947e+00,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6138237835e-02,1.5458905079e-03,1.6460555082e-02,3,12,16,40,13,2.7754332968e+01,17,2,21,197,11,1.1531600991e+02,
8.4000000000e-01,-9.4392694042e-02,-6.3407615056e-02,4.6845371340e-02,-8.5381136330e-02,5.4523921356e-02,1.0754781225e-01,5.5659637047e-01,5.5064165383e-02,2.0194756076e+00,2.2323025465e+00,2.3744321285e+00,2.1700780396e+00,-3.5274731717e+00,3.1174014206e-01,1.5017827423e+00,7.0019862890e-01,-1.8764856071e-02,1.0662722638e-01,5.9789939562e-01,5.5059041870e-02,9.3254534585e+02,1.4332921342e+03,8.5028651670e+03,1.1697954353e+03,3.8395633871e+04,5.8639019690e+04,4.2833774363e+05,4.5334074016e+04,1.0035851608e+02,1.4700542172e+02,2.5209244739e+03,1.9405721136e+01,8.2363726428e+01,6.4148633111e+01,1.8908540780e+01,1.4700542172e+02,-6.9477026920e-04,7.1004284857e+01,6.1370450456e+01,3.2128653771e+01,7.9052362701e+01,6.8248691132e+00,5.7330053084e+01,2.2633405292e+02,5.1111101724e+00,1.1822220345e+02,-2.0924782977e-04,2.0789655104e+01,4.6791070649e+01,1.9394971684e+01,6.2255807062e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6195269367e-02,1.5512738142e-03,1.6469274991e-02,3,13,16,42,14,2.8364144064e+01,17,2,21,197,11,1.1531600991e+02,
8.4500000000e-01,-9.7202205017e-02,-5.8000881800e-02,4.3487383387e-02,-8.5382869399e-02,5.4531603183e-02,1.2491794805e-01,5.5626086973e-01,5.4988977012e-02,2.0217297572e+00,2.2336122958e+00,2.3770881863e+00,2.1738749716e+00,-4.1689942757e+00,2.1860279334e-01,1.7722309505e+00,8.1260618627e-01,-1.4730612243e-02,1.2390886649e-01,5.9165751858e-01,5.4981788090e-02,8.0745300458e+02,1.5521287786e+03,1.0562992225e+04,1.1760164345e+03,3.7667548644e+04,6.5646099545e+04,5.7475628119e+05,4.5174728485e+04,1.0036880973e+02,1.4725903890e+02,2.5504680240e+03,1.9446261696e+01,8.2136299895e+01,4.0027935089e+01,1.9130136242e+01,1.4725903889e+02,-6.8841669919e-04,7.0749323152e+01,6.0970203721e+01,3.2127162160e+01,7.9142949612e+01,6.7899475645e+00,5.6620281266e+01,2.1431028529e+02,5.1663711770e+00,1.1932742354e+02,-2.0820241338e-04,2.0766503356e+01,4.5705030638e+01,1.9407804763e+01,4.1177068310e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6258853453e-02,1.5539693111e-03,1.6465427427e-02,3,14,17,45,15,3.0154114955e+01,17,2,21,197,11,1.1531600991e+02,
8.5000000000e-01,-9.5924659650e-02,-5.1226464467e-02,4.2527123405e-02,-8.5384372022e-02,5.4514440224e-02,1.4454794246e-01,5.5922699053e-01,5.4916448510e-02,2.0241866834e+00,2.2344054368e+00,2.3797831904e+00,2.1783222225e+00,-4.7040381875e+00,1.0648367574e-01,2.0656523494e+00,9.5731591802e-01,-2.9274924867e-02,1.4338314330e-01,5.8676130605e-01,5.4900912783e-02,7.6158217946e+02,1.7186867819e+03,1.2450021412e+04,1.1840679843e+03,3.8124534580e+04,7.5888521718e+04,7.2795955961e+05,4.4938821328e+04,1.0037637934e+02,1.4737927744e+02,2.5842819483e+03,1.9481990632e+01,8.2032724557e+01,1.1091663858e+01,1.9383762232e+01,1.4737927707e+02,-6.8165825813e-04,7.0496024134e+01,6.0572639554e+01,3.2125628119e+01,7.9276230713e+01,6.7417082960e+00,5.5974312568e+01,2.0093264922e+02,5.2184695549e+00,1.2036939110e+02,-2.0720643010e-04,2.0743896771e+01,4.4610500236e+01,1.9420892599e+01,2.4407692632e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6333739060e-02,1.5532805585e-03,1.6448208996e-02,3,14,18,47,15,3.1139634672e+01,17,2,21,197,11,1.1531600991e+02,
8.5500000000e-01,-9.6167454134e-02,-4.3597850797e-02,4.9382019326e-02,-8.5386710680e-02,5.4507475398e-02,1.6724819515e-01,5.5688595151e-01,5.4846465699e-02,2.0270220617e+00,2.2346694907e+00,2.3826120524e+00,2.1837029224e+00,-5.0530928814e+00,2.9998963205e-02,2.4412363798e+00,1.2052813372e+00,-2.1092480196e-02,1.6584487814e-01,5.8818325265e-01,5.4836432510e-02,7.4346452316e+02,1.9434682010e+03,1.4197190598e+04,1.1947375006e+03,3.6793878451e+04,9.0096232944e+04,8.8261312105e+05,4.4581730572e+04,1.0036830530e+02,1.4738579604e+02,2.6340074390e+03,1.9508086485e+01,8.2035260626e+01,-3.5400680627e-06,1.9756735115e+01,1.4738579604e+02,-6.7333067546e-04,7.0244376654e+01,6.0177746070e+01,3.2124048461e+01,7.9448283655e+01,6.6814126293e+00,5.5398646243e+01,1.8641131672e+02,5.2670905778e+00,1.2134181156e+02,-2.0626411600e-04,2.0721838355e+01,4.3512905156e+01,1.9434113317e+01,1.1009102280e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6429338483e-02,1.5485389968e-03,1.6424341036e-02,3,16,21,53,17,3.2255934543e+01,17,2,21,197,11,1.1531600991e+02,
8.6000000000e-01,-9.6170295519e-02,-3.5459312752e-02,4.6440160401e-02,-8.5385024212e-02,5.4483496561e-02,1.9350074680e-01,5.6021581844e-01,5.4778913739e-02,2.0305553119e+00,2.2347521422e+00,2.3861797284e+00,2.1906264219e+00,-5.3636797932e+00,7.1780847622e-03,2.8072671970e+00,1.5471182417e+00,-7.6640966452e-03,1.9184020628e-01,5.9884957172e-01,5.4740061253e-02,6.1477612058e+02,2.2467559770e+03,1.5922271549e+04,1.2095923153e+03,3.3454277431e+04,1.0909231637e+05,1.0364951940e+06,4.4001583401e+04,1.0034205306e+02,1.4738579934e+02,2.7093373338e+03,1.9497978316e+01,8.2038519064e+01,-1.1202714403e-05,2.0321757353e+01,1.4738579934e+02,-6.6246451728e-04,6.9994369615e+01,5.9785511014e+01,3.2122420324e+01,7.9655152000e+01,6.6103204876e+00,5.4898724902e+01,1.7094937452e+02,5.3119713623e+00,1.2223942725e+02,-2.0537898136e-04,2.0700328516e+01,4.2417152662e+01,1.9447353252e+01,2.0275303427e-01,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6565660268e-02,1.5406630451e-03,1.6411803369e-02,3,17,22,56,18,3.2063901778e+01,17,2,21,197,11,1.1531600991e+02,
8.6500000000e-01,-9.7519434855e-02,-2.7347062157e-02,4.5728054530e-02,-8.5393393200e-02,5.4476962036e-02,2.2296792026e-01,5.5702725620e-01,5.4713674017e-02,2.0352233303e+00,2.2347392208e+00,2.3902764291e+00,2.1995578975e+00,-5.5994937709e+00,-1.1578824806e-02,3.3034864609e+00,1.9947201982e+00,-1.8653321656e-02,2.2102794455e-01,5.9222954896e-01,5.4641682401e-02,6.6202561946e+02,2.6469724820e+03,1.7665606176e+04,1.2281048519e+03,3.7071839932e+04,1.3390857267e+05,1.1874432911e+06,4.3211228425e+04,1.0030182980e+02,1.4738580254e+02,2.8135287164e+03,1.9450842715e+01,8.2038631787e+01,-2.2249207567e-05,2.1103259150e+01,1.4738580254e+02,-6.4873392727e-04,6.9745991975e+01,5.9395921729e+01,3.2120741175e+01,7.9892956997e+01,6.5296578802e+00,5.4478979737e+01,1.5473879684e+02,5.3528986139e+00,1.2305797228e+02,-2.0455384350e-04,2.0679365278e+01,4.1327951394e+01,1.9460448172e+01,-7.0329149237e-02,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6750495605e-02,1.5309238463e-03,1.6408494441e-02,3,18,24,60,20,3.4301459274e+01,17,2,21,197,11,1.1531600991e+02,
8.7000000000e-01,-9.6224989477e-02,-1.9623876147e-02,4.7364635178e-02,-8.5359631185e-02,5.4463447361e-02,2.5456502122e-01,5.5824115164e-01,5.4650851687e-02,2.0414533246e+00,2.2345995304e+00,2.3946589976e+00,2.2109334477e+00,-5.6907456116e+00,-4.3966424463e-02,3.7253093846e+00,2.5125975546e+00,-2.7603091374e-02,2.5237158411e-01,6.1039578324e-01,5.4651032645e-02,7.1830360893e+02,3.1664482859e+03,1.9701829149e+04,1.2491447966e+03,3.5918858036e+04,1.6571133475e+05,1.3348032341e+06,4.2259540058e+04,1.0024427622e+02,1.4738580559e+02,2.9524755520e+03,1.9368161359e+01,8.2039014309e+01,-3.7245812697e-05,2.2145449003e+01,1.4738580559e+02,-6.3154936112e-04,6.9499232748e+01,5.9008965149e+01,3.2119008796e+01,8.0157976685e+01,6.4405948280e+00,5.4142892930e+01,1.3795792715e+02,5.3897055350e+00,1.2379411070e+02,-2.0379086778e-04,2.0658944257e+01,4.0250303344e+01,1.9473187348e+01,3.9966145920e-01,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6986637771e-02,1.5189341495e-03,1.6413757338e-02,3,19,26,64,21,3.5712649887e+01,17,2,21,197,11,1.1531600991e+02,
8.7500000000e-01,-9.5859001563e-02,-1.2797783987e-02,4.8751344099e-02,-8.5204654744e-02,5.4445258512e-02,2.8650095623e-01,5.5948828488e-01,5.4589907832e-02,2.0286022340e+00,2.2342480423e+00,2.4010747605e+00,2.2249788933e+00,-5.6570937924e+00,-9.4827864961e-02,4.1938916140e+00,3.0487920553e+00,-3.5217733203e-02,2.8420156930e-01,5.9507264633e-01,5.1753765527e-02,6.9781037164e+02,3.8309943845e+03,2.1947180180e+04,1.2706954349e+03,3.4965296063e+04,2.0573900843e+05,1.4783640917e+06,4.1249040948e+04,1.0016539531e+02,1.4738580845e+02,3.1331261947e+03,1.9251993276e+01,8.2043547615e+01,-5.6859476641e-05,2.3500443998e+01,1.4738580845e+02,-6.1021583616e-04,6.9254081005e+01,5.8624627806e+01,3.2117221272e+01,8.0446693260e+01,6.3442332441e+00,5.3893069777e+01,1.2077036053e+02,5.4222682644e+00,1.2444536529e+02,-2.0309161229e-04,2.0639058459e+01,3.9189722019e+01,1.9485332591e+01,1.6777638248e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7277871111e-02,1.5038779469e-03,1.6429263711e-02,3,20,28,68,22,3.5873077028e+01,17,2,21,197,11,1.1531600991e+02,
8.8000000000e-01,-9.4890245961e-02,-6.7271447974e-03,4.2806801565e-02,-8.1861055143e-02,5.4438819006e-02,3.1665985967e-01,5.6041106401e-01,5.4531433811e-02,2.0042525995e+00,2.2335844585e+00,2.4079966291e+00,2.2415651558e+00,-5.5351522382e+00,-1.6696442460e-01,4.5149538972e+00,3.5215602255e+00,-1.4227804482e-02,3.1436082113e-01,5.8900720098e-01,5.4669597381e-02,8.3860268199e+02,4.6681406033e+03,2.4508289501e+04,1.2885616074e+03,3.4438509699e+04,2.5521332309e+05,1.6184890899e+06,4.0253276462e+04,1.0006148896e+02,1.4738581108e+02,3.3629628369e+03,1.9104882500e+01,8.2056340313e+01,-8.1804381313e-05,2.5224365347e+01,1.4738581108e+02,-5.8398498663e-04,6.9010525877e+01,5.8242895848e+01,3.2115376972e+01,8.0755811271e+01,6.2416038218e+00,5.3731313693e+01,1.0332506813e+02,5.4505021802e+00,1.2501004360e+02,-2.0245707363e-04,2.0619698013e+01,3.8152239593e+01,1.9496633284e+01,3.7874777082e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7621553979e-02,1.4852402342e-03,1.6460403790e-02,3,21,29,71,23,3.5168867125e+01,17,2,21,197,11,1.1531600991e+02,
8.8500000000e-01,-9.5259056549e-02,-1.2579777228e-03,4.2535079062e-02,-4.7143237357e-02,5.4449032699e-02,3.4363458293e-01,5.5698302879e-01,5.4515175561e-02,1.9809281665e+00,2.2325043414e+00,2.4144190271e+00,2.2601408712e+00,-5.3462418268e+00,-2.5872602230e-01,4.8329938403e+00,3.8423359702e+00,-1.8588488929e-02,3.4142340478e-01,5.9134780743e-01,4.3021055904e-02,9.2893190687e+02,5.7073512697e+03,2.7744802252e+04,1.3051612185e+03,3.3876621704e+04,3.1529034843e+05,1.7568857691e+06,3.9587754902e+04,9.9927380580e+01,1.4738581343e+02,3.6506985926e+03,1.8929773957e+01,8.2081541677e+01,-1.1291253150e-04,2.7382566962e+01,1.4738581343e+02,-5.5198535517e-04,6.8768556558e+01,5.7863755061e+01,3.2113474561e+01,8.1079484956e+01,6.1357987411e+00,5.3675927143e+01,7.3786880582e+01,5.5662981083e+00,1.2546993613e+02,-2.0066196966e-04,2.0600849935e+01,3.7144293287e+01,1.9506838215e+01,6.7195730453e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.8003238313e-02,1.4626479149e-03,1.6512436601e-02,3,21,29,71,23,3.5645031480e+01,17,2,21,197,11,1.1531600991e+02,
8.9000000000e-01,-9.6842898311e-02,3.6062443074e-03,4.4750584081e-02,2.7804271386e-02,5.4438059823e-02,3.6675137127e-01,5.5577624901e-01,7.8880564039e-02,1.9587435022e+00,2.2309234689e+00,2.4202379653e+00,2.2796141746e+00,-5.1731654807e+00,-3.6493599212e-01,4.8554677028e+00,3.8852883033e+00,-2.8577477813e-02,3.6472263441e-01,5.8426889372e-01,5.8176228966e-02,9.2759380902e+02,6.9793053902e+03,3.1347686673e+04,1.3125992240e+03,3.3599257357e+04,3.8696242038e+05,1.9002069276e+06,3.9121349792e+04,9.9757640897e+01,1.4738581542e+02,4.0053297831e+03,1.8729937166e+01,8.2123194196e+01,-1.5103995062e-04,3.0042526988e+01,1.4738581542e+02,-5.1331716460e-04,6.8528162305e+01,5.7487190621e+01,3.2111513959e+01,8.1387986980e+01,6.0389590252e+00,5.3820967139e+01,2.2037039725e+01,5.8580671415e+00,1.2573100374e+02,-1.9652736721e-04,2.0582497963e+01,3.6172549834e+01,1.9515704895e+01,1.0438991647e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8395046122e-02,1.4359845373e-03,1.6589502616e-02,3,21,31,74,24,3.8619056109e+01,17,2,21,197,11,1.1531600991e+02,
8.9500000000e-01,-9.4547276207e-02,7.8397298106e-03,4.9062002493e-02,2.2603937606e-02,5.4423911732e-02,3.8593758695e-01,5.6139621180e-01,2.1709423077e-01,1.9379047431e+00,2.2287855613e+00,2.4260969412e+00,2.2982468150e+00,-4.9882778613e+00,-4.7955908666e-01,4.7230039444e+00,3.5351735681e+00,-1.7011925215e-02,3.8412482145e-01,5.8659137031e-01,1.9401995014e-01,1.0897796184e+03,8.5160743131e+03,3.5416007635e+04,1.3377691955e+03,3.3326639543e+04,4.7102115777e+05,2.0512650616e+06,4.0177555302e+04,9.9547469053e+01,1.4738581699e+02,4.4354034901e+03,1.8508897535e+01,8.2185117289e+01,-1.9699433670e-04,3.3268353985e+01,1.4738581699e+02,-4.6712556288e-04,6.8289332443e+01,5.7113185725e+01,3.2109498111e+01,8.1650230972e+01,5.9554990440e+00,5.4203490305e+01,-5.1056930790e-06,6.3217574136e+00,1.2575602576e+02,-1.9010702541e-04,2.0564622488e+01,3.5243705583e+01,1.9523006868e+01,1.4890337401e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8770296798e-02,1.4055590726e-03,1.6695507354e-02,3,22,32,77,25,3.8461427636e+01,17,2,21,197,11,1.1531600991e+02,
9.0000000000e-01,-9.8056713408e-02,1.1506125296e-02,4.3282913081e-02,2.2778865916e-02,5.4421073161e-02,4.0146739794e-01,5.5549071694e-01,3.5141244880e-01,1.9187615584e+00,2.2260693376e+00,2.4301763548e+00,2.3140866543e+00,-4.7358838965e+00,-5.9478186302e-01,4.9987791468e+00,2.8215482411e+00,-2.4524056948e-02,3.9989499720e-01,6.0227674067e-01,3.3138074269e-01,1.0914883896e+03,1.0350107101e+04,4.0040230329e+04,1.5370756931e+03,3.2954025221e+04,5.6803895209e+05,2.2415070092e+06,4.8696969916e+04,9.9291876257e+01,1.4738581805e+02,4.9491386758e+03,1.8270375054e+01,8.2270815961e+01,-2.5154798620e-04,3.7121695412e+01,1.4738581805e+02,-4.1258851141e-04,6.8052056376e+01,5.6741721157e+01,3.2107429293e+01,8.1927622760e+01,5.8605538986e+00,5.4612348551e+01,-1.4944850996e-05,6.9650579654e+00,1.2575602665e+02,-1.8129812690e-04,2.0547200581e+01,3.4364285627e+01,1.9528539405e+01,2.0002305463e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.9088312887e-02,1.3719567253e-03,1.6834314667e-02,3,23,31,77,25,3.7991736065e+01,17,2,21,197,11,1.1531600991e+02,
9.0500000000e-01,-9.8454922447e-02,1.4850690803e-02,4.6534137102e-02,2.3442204599e-02,5.4415353831e-02,4.1374269605e-01,5.5669888489e-01,4.6632396010e-01,1.9014761406e+00,2.2227959984e+00,2.4323010184e+00,2.3256783560e+00,-4.5150621364e+00,-7.0168021373e-01,5.0865724386e+00,1.8860065270e+00,-1.4136987430e-02,4.1238657459e-01,5.9247406014e-01,4.5512072198e-01,1.1139400430e+03,1.2512172488e+04,4.5285405345e+04,2.1124608939e+03,3.2898746405e+04,6.7834542655e+05,2.4390760099e+06,7.2537468212e+04,9.8986130629e+01,1.4738581852e+02,5.5537565616e+03,1.8018230069e+01,8.2383409686e+01,-3.1537155243e-04,4.1656715033e+01,1.4738581852e+02,-3.4898374781e-04,6.7816323590e+01,5.6372779336e+01,3.2105304949e+01,8.2245858805e+01,5.7527207558e+00,5.5022686701e+01,-2.7317935666e-05,7.7853384038e+00,1.2575602743e+02,-1.7013539305e-04,2.0530206125e+01,3.3540455882e+01,1.9532123866e+01,2.5691299122e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9329484770e-02,1.3359057393e-03,1.7009346630e-02,3,22,31,76,25,4.1182672345e+01,17,2,21,197,11,1.1531600991e+02,
9.1000000000e-01,-9.6696822518e-02,1.7758980072e-02,4.0987790779e-02,2.4125780010e-02,5.4388900111e-02,4.2324924742e-01,5.5599850638e-01,5.3473565159e-01,1.8840889848e+00,2.2190322644e+00,2.4369408829e+00,2.3323970927e+00,-4.3265479002e+00,-7.9147310697e-01,4.9619257621e+00,9.0872193464e-01,-1.4740636937e-02,4.2207622661e-01,5.9346228738e-01,5.3408658699e-01,1.1376326662e+03,1.5028501146e+04,5.1181504060e+04,3.3039362699e+03,3.3184286848e+04,8.0199599951e+05,2.6430630564e+06,1.2266058203e+05,9.8626419095e+01,1.4738581829e+02,6.2548276311e+03,1.7756415669e+01,8.2525577899e+01,-3.8896937932e-04,4.6915195025e+01,1.4738581829e+02,-2.7575408700e-04,6.7582123642e+01,5.6006345553e+01,3.2103122039e+01,8.2600270289e+01,5.6338351771e+00,5.5434699883e+01,-4.2130915388e-05,8.7775414269e+00,1.2575602808e+02,-1.5668586202e-04,2.0513610034e+01,3.2777855818e+01,1.9533610969e+01,3.1864412802e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9490370093e-02,1.2982005406e-03,1.7222323581e-02,3,23,30,76,25,4.0629039408e+01,17,2,21,197,11,1.1531600991e+02,
9.1500000000e-01,-9.6548737344e-02,1.9949506770e-02,4.2219409618e-02,2.4760488873e-02,5.4379523380e-02,4.3032714841e-01,5.5265949595e-01,5.3454966615e-01,1.8681292551e+00,2.2148810352e+00,2.4439380472e+00,2.3345836201e+00,-4.1282484984e+00,-8.5814152150e-01,4.7083710855e+00,8.8789860643e-02,-3.3855782352e-02,4.2935057321e-01,5.8528192700e-01,5.3644472105e-01,1.1651298952e+03,1.7918927806e+04,5.7725501765e+04,5.3385220761e+03,3.3795237646e+04,9.3877655591e+05,2.8531234238e+06,2.1182065397e+05,9.8210436115e+01,1.4738581728e+02,7.0559312682e+03,1.7488936007e+01,8.2699519208e+01,-4.7264602040e-04,5.2923983050e+01,1.4738581728e+02,-1.9254146288e-04,6.7349446147e+01,5.5642406475e+01,3.2100877981e+01,8.2984745454e+01,5.5059097384e+00,5.5848555483e+01,-5.9275117260e-05,9.9355497707e+00,1.2575602858e+02,-1.4103066860e-04,2.0497380545e+01,3.2081455511e+01,1.9532883157e+01,3.8421912007e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9577878842e-02,1.2596071717e-03,1.7472328619e-02,4,23,40,116,29,5.0551085261e+01,17,2,21,197,11,1.1531600991e+02,
9.2000000000e-01,-9.5614424738e-02,2.1717519824e-02,4.5842035026e-02,2.5027813250e-02,5.4384031068e-02,4.3499988843e-01,5.5774788378e-01,5.2174710122e-01,1.8538897288e+00,2.2104678061e+00,2.4529212768e+00,2.3335243784e+00,-3.8945590662e+00,-8.9869023072e-01,4.3883980779e+00,-4.0489798380e-01,-2.0708490164e-02,4.3422206645e-01,5.8679293684e-01,5.2325282284e-01,1.0991971746e+03,2.1195380781e+04,6.4888407620e+04,8.1525450895e+03,3.3382963219e+04,1.0882177929e+06,3.0684188467e+06,3.4092717949e+05,9.7738231755e+01,1.4738581538e+02,7.9580063101e+03,1.7219809674e+01,8.2906922071e+01,-5.6644178190e-04,5.9690120986e+01,1.4738581538e+02,-9.9251913630e-05,6.7118280777e+01,5.5280949142e+01,3.2098570721e+01,8.3392655085e+01,5.3711093937e+00,5.6264389105e+01,-7.8626411601e-05,1.1252223924e+01,1.2575602891e+02,-1.2326454672e-04,2.0481483582e+01,3.1455438089e+01,1.9529856201e+01,4.5259309156e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9601408804e-02,1.2207645204e-03,1.7755660903e-02,3,23,32,78,26,4.0200968482e+01,17,2,21,197,11,1.1531600991e+02,
9.2500000000e-01,-9.5160625616e-02,2.2681282849e-02,4.9237931081e-02,2.5066865221e-02,5.4364581350e-02,4.3729201371e-01,5.5725951435e-01,5.0908211482e-01,1.8413920366e+00,2.2059223455e+00,2.4599054768e+00,2.3307530651e+00,-3.7342106492e+00,-9.1422099766e-01,4.0446279793e+00,-6.5391315894e-01,-2.1120915286e-02,4.3677700634e-01,5.8411786110e-01,5.1050256118e-01,1.1457533498e+03,2.4858486178e+04,7.2620649447e+04,1.1584611698e+04,3.4978107623e+04,1.2495733149e+06,3.2877812083e+06,5.0255954794e+05,9.7219852440e+01,1.4737460563e+02,8.9452714249e+03,1.6953037113e+01,8.3148945089e+01,-6.6872519150e-04,6.7095238782e+01,1.4737460598e+02,2.4214749419e+01,6.6897956013e+01,5.4921960416e+01,3.2096198777e+01,8.3816952125e+01,5.2317247196e+00,5.6682302229e+01,-1.0004600123e-04,1.2719446146e+01,1.2575602904e+02,-1.0349524952e-04,2.0465883176e+01,3.0903107067e+01,1.9524480175e+01,5.2269113377e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9567981618e-02,1.1821060818e-03,1.8065443744e-02,4,23,28,99,24,5.2021132418e+01,17,2,21,197,11,1.1531600991e+02,
9.3000000000e-01,-9.4676710402e-02,2.3042636021e-02,3.7752237619e-02,2.4985964525e-02,5.4379850623e-02,4.3693450538e-01,5.5530219361e-01,4.9679921357e-01,1.8291731551e+00,2.1984632111e+00,2.4591615578e+00,2.3238209450e+00,-4.1301033337e+00,-1.8576554386e+00,1.9457388854e+00,-1.8339434942e+00,-3.4421629303e-02,4.3674346213e-01,5.8068451564e-01,4.9817463281e-01,1.1318540885e+03,2.7192681597e+04,7.6077686847e+04,1.4508994781e+04,3.5568606703e+04,1.3923942493e+06,3.4284587049e+06,6.7581911531e+05,9.7059321100e+01,1.4614684371e+02,9.3475796583e+03,1.6692570904e+01,8.3426205252e+01,-7.1242870253e-04,7.0112807026e+01,1.4614684371e+02,3.2052601033e+02,6.7692585804e+01,5.4893458283e+01,3.2093767868e+01,8.4250267783e+01,5.0901431766e+00,5.7102360328e+01,-1.2338143927e-04,1.4328170515e+01,1.2575602896e+02,-8.1842892013e-05,2.0450541913e+01,3.0426817099e+01,1.9516739893e+01,5.9342318816e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9399430838e-02,1.1385676632e-03,1.8258582393e-02,3,21,31,73,24,4.0390020446e+01,17,2,21,197,11,1.1531600991e+02,
9.3500000000e-01,-9.4633182432e-02,2.3251089586e-02,3.7472682260e-02,2.4839952475e-02,5.4368659049e-02,4.3386077100e-01,5.5353402056e-01,4.8491596350e-01,1.8164182875e+00,2.1881455340e+00,2.4540228849e+00,2.3132597279e+00,-4.3608663044e+00,-2.1972301782e+00,1.1422239946e+00,-2.2891605319e+00,-9.5624932843e-03,4.3396165045e-01,5.7629601976e-01,4.8624718890e-01,1.0180559140e+03,2.8697654643e+04,7.7261958942e+04,1.7051179690e+04,3.6029983389e+04,1.5204861330e+06,3.5224273490e+06,8.5480595221e+05,9.6885857593e+01,1.4428507880e+02,9.5795675964e+03,1.6442287842e+01,8.3738773420e+01,-7.3896438108e-04,7.1852864467e+01,1.4428507880e+02,3.7634087595e+02,6.9014023659e+01,5.5736875334e+01,3.2091331288e+01,8.4685106998e+01,4.9488187094e+00,5.7524591647e+01,-1.4846776817e-04,1.6068478696e+01,1.2575602864e+02,-5.8439228123e-05,2.0435421427e+01,3.0027926248e+01,1.9506654891e+01,6.6369687060e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.9132365285e-02,1.0803662367e-03,1.8376933541e-02,3,22,33,77,25,4.1371420592e+01,17,2,21,197,11,1.1531600991e+02,
9.4000000000e-01,-9.2994269207e-02,2.3245901671e-02,3.6731181215e-02,2.4657253110e-02,5.4368578943e-02,4.2857717946e-01,5.5300918248e-01,4.7343279805e-01,1.8037780519e+00,2.1765117920e+00,2.4469264075e+00,2.3010017034e+00,-4.6791584028e+00,-2.4249503414e+00,7.4206293787e-01,-2.5705187094e+00,-2.9227179484e-02,4.2890850366e-01,5.9584983762e-01,4.7471903074e-01,9.3739625773e+02,3.0255358907e+04,7.8240322750e+04,1.9667015964e+04,3.6252942508e+04,1.6480579229e+06,3.6138558644e+06,1.0409489425e+06,9.6686694034e+01,1.4219502216e+02,9.8184671808e+03,1.6205961617e+01,8.4086176024e+01,-7.6600515017e-04,7.3644763661e+01,1.4219502216e+02,4.1434954944e+02,7.0520853530e+01,5.7247856036e+01,3.2088955665e+01,8.5113929570e+01,4.8102400311e+00,5.7948986885e+01,-1.7512875418e-04,1.7929641095e+01,1.2575602808e+02,-3.3426924437e-05,2.0420482901e+01,2.9706767625e+01,1.9494279028e+01,7.3242871940e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8825021432e-02,1.0143892986e-03,1.8481696913e-02,3,22,32,76,25,4.0585666042e+01,17,2,21,197,11,1.1531600991e+02,
9.4500000000e-01,-9.2813488853e-02,2.3071807549e-02,3.9137127796e-02,2.4451660929e-02,5.4334469557e-02,4.2165626536e-01,5.4929630042e-01,4.6234184692e-01,1.7913429588e+00,2.1638741747e+00,2.4379778562e+00,2.2875761365e+00,-4.9737666828e+00,-2.6047098110e+00,2.8834690774e-01,-2.7676167566e+00,4.7311434861e-03,4.2214573453e-01,5.8044063828e-01,4.6358460488e-01,1.0566546523e+03,3.1845399787e+04,7.9135668587e+04,2.2310727805e+04,4.1734032230e+04,1.7741358089e+06,3.7161182869e+06,1.2304256796e+06,9.6469301201e+01,1.3993017944e+02,1.0066796851e+04,1.5987234900e+01,8.4467401672e+01,-7.9375428941e-04,7.5507394512e+01,1.3993017944e+02,4.4333184488e+02,7.2166114397e+01,5.9224195475e+01,3.2086689244e+01,8.5529114224e+01,4.6768978473e+00,5.8375498836e+01,-2.0317820468e-04,1.9900183012e+01,1.2575602725e+02,-6.9607865025e-06,2.0405687585e+01,2.9462638309e+01,1.9479699735e+01,7.9855431847e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8482074953e-02,9.4372652276e-04,1.8565020440e-02,3,22,32,76,25,4.3017102945e+01,17,2,21,197,11,1.1531600991e+02,
9.5000000000e-01,1.7667503996e-02,2.2810498680e-02,3.3332698024e-02,2.4228878351e-02,5.6377875144e-02,4.1371396327e-01,5.4508003700e-01,4.5163048970e-01,1.7792196745e+00,2.1504564527e+00,2.4275420752e+00,2.2733461955e+00,-5.1594551563e+00,-2.7421152162e+00,-2.9700380755e-01,-2.9024372632e+00,1.7222937693e-02,4.1427375978e-01,5.7415290469e-01,4.5283178809e-01,9.8659255510e+02,3.3428644721e+04,8.0151640822e+04,2.4931751092e+04,4.3275037849e+04,1.8971408442e+06,3.8102196253e+06,1.4189555991e+06,9.6240568726e+01,1.3753637601e+02,1.0320395452e+04,1.5789590033e+01,8.4880912789e+01,-8.2174925489e-04,7.7409545702e+01,1.3753637601e+02,4.6444015709e+02,7.3909951445e+01,6.1529650779e+01,3.2084566789e+01,8.5923057786e+01,4.5512514210e+00,5.8804042177e+01,-2.3155783108e-04,2.1903185594e+01,1.2543242415e+02,1.9514535311e+02,2.0423354124e+01,2.9351893219e+01,1.9463039081e+01,8.6103770974e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.8118725940e-02,8.6891011033e-04,1.8624028379e-02,3,23,34,80,26,4.5234788518e+01,17,2,21,197,11,1.1531600991e+02,
9.5500000000e-01,1.7055864892e-02,2.2515997390e-02,2.5138648174e-02,2.3990370167e-02,1.7637559759e-01,4.0530183225e-01,5.5923588866e-01,4.4128353884e-01,1.7672260019e+00,2.1364541393e+00,2.4159279084e+00,2.2585653434e+00,-5.2733223697e+00,-2.8432593732e+00,-8.4538381798e-01,-2.9948903788e+00,1.5088530894e-01,4.0588901436e-01,5.6868202659e-01,4.4244554963e-01,1.0436003461e+03,3.4977800446e+04,8.1195671246e+04,2.7493478581e+04,4.8053901262e+04,2.0155941283e+06,3.8964046236e+06,1.6032444257e+06,9.6006079113e+01,1.3504989749e+02,1.0576862149e+04,1.5616317619e+01,8.5324662153e+01,-8.4970609156e-04,7.9333209442e+01,1.3504989749e+02,4.7946220800e+02,7.5720948618e+01,6.4066886399e+01,3.2082613910e+01,8.6288295372e+01,4.4356949109e+00,5.9234493820e+01,-2.5731790247e-04,2.3719794921e+01,1.2393398707e+02,4.1934533003e+02,2.0558415932e+01,3.0056934507e+01,1.9444543619e+01,9.1888296434e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7743463520e-02,7.9060750511e-04,1.8659386716e-02,3,23,34,80,26,4.2172917930e+01,17,2,21,197,11,1.1531600991e+02,
9.6000000000e-01,1.6411836506e-02,2.2191923765e-02,2.5137894436e-02,2.3735616862e-02,3.0609496738e-01,3.9672305956e-01,5.5145230574e-01,4.3128463280e-01,1.7553450746e+00,2.1220316407e+00,2.4033821248e+00,2.2434091306e+00,-5.4432259880e+00,-2.9139970999e+00,-8.5887992568e-01,-3.0569948856e+00,2.8476842560e-01,3.9731586331e-01,5.6193445183e-01,4.3240956503e-01,1.0461811739e+03,3.6471367629e+04,8.2210773517e+04,2.9967566073e+04,4.9805690650e+04,2.1281873422e+06,3.9931020261e+06,1.7807903323e+06,9.5769714710e+01,1.3249961804e+02,1.0833941070e+04,1.5470483205e+01,8.5796117766e+01,-8.7735834106e-04,8.1261465250e+01,1.3249961804e+02,4.8946012172e+02,7.7574219325e+01,6.6764597683e+01,3.2080849770e+01,8.6617615024e+01,4.3325238917e+00,5.9666693865e+01,-2.7978436940e-04,2.5301748770e+01,1.2141502519e+02,5.9874695310e+02,2.0794845048e+01,3.2339139295e+01,1.9424744750e+01,9.7115808831e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.7363077492e-02,7.0936858213e-04,1.8669808129e-02,3,23,35,82,27,4.1147924166e+01,17,2,21,197,11,1.1531600991e+02,
9.6500000000e-01,1.5732857509e-02,2.1839848136e-02,2.5131564705e-02,2.3463367042e-02,3.0002376650e-01,3.8817981690e-01,5.4502578494e-01,4.2161712303e-01,1.7439630633e+00,2.1073282432e+00,2.3901024770e+00,2.2280081783e+00,-5.6837236951e+00,-2.9590508608e+00,-8.5816811880e-01,-3.0962168350e+00,2.9936475305e-01,3.8876001423e-01,5.4824037720e-01,4.2270714696e-01,1.1858519325e+03,3.7894345431e+04,8.3183644652e+04,3.2337230239e+04,6.1694468060e+04,2.2338148860e+06,4.0869681740e+06,1.9498455337e+06,9.5534539108e+01,1.2991003789e+02,1.1089554203e+04,1.5354892648e+01,8.6292300631e+01,-9.0446079342e-04,8.3178726716e+01,1.2991003789e+02,4.9515294999e+02,7.9448784166e+01,6.9568735365e+01,3.2079288871e+01,8.6904167550e+01,4.2439024797e+00,6.0100447123e+01,-2.9864611892e-04,2.6627875916e+01,1.1809976273e+02,7.3363098903e+02,2.1109336512e+01,3.6550343448e+01,1.9404380248e+01,1.0170184689e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6983451493e-02,6.2574573958e-04,1.8654979496e-02,4,23,47,128,32,5.6130771312e+01,17,2,21,197,11,1.1531600991e+02,
9.7000000000e-01,1.5015908969e-02,2.1461379629e-02,2.5118827330e-02,2.3172271493e-02,2.9410181210e-01,3.7981350330e-01,5.3633326933e-01,4.1226462550e-01,1.7331233532e+00,2.0924583816e+00,2.3762526265e+00,2.2124609209e+00,-5.8258696862e+00,-2.9833876891e+00,-8.2795549703e-01,-3.1178045201e+00,2.9346030005e-01,3.8037837603e-01,5.3944788924e-01,4.1332182622e-01,1.6419096700e+03,3.9236392287e+04,8.4102234303e+04,3.4591545481e+04,9.0582915686e+04,2.3316393658e+06,4.1861402972e+06,2.1092087475e+06,9.5302588709e+01,1.2730201570e+02,1.1342009355e+04,1.5272055394e+01,8.6809831094e+01,-9.3081077231e-04,8.5072301305e+01,1.2730201570e+02,4.9721403276e+02,8.1326900486e+01,7.2436777836e+01,3.2077942229e+01,8.7141571333e+01,4.1718314972e+00,6.0535525168e+01,-3.1379826449e-04,2.7692310083e+01,1.1420646432e+02,8.2625626019e+02,2.1479078448e+01,4.2736661167e+01,1.9384277227e+01,1.0557164955e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6608999715e-02,5.4028218674e-04,1.8615066974e-02,3,24,35,83,27,4.4443572017e+01,17,2,21,197,11,1.1531600991e+02,
9.7500000000e-01,1.4257436970e-02,2.1057566907e-02,2.5143539254e-02,2.2861171249e-02,2.8832302063e-01,3.7168060769e-01,5.3218980685e-01,4.0321134891e-01,1.7228614078e+00,2.0775138549e+00,2.3619633713e+00,2.1968434508e+00,-5.9023065304e+00,-2.9912334920e+00,-7.9254430988e-01,-3.1263610878e+00,2.8769746320e-01,3.7222988320e-01,5.3537822342e-01,4.0423769979e-01,2.4809291226e+03,4.0490854470e+04,8.4959585464e+04,3.6723370296e+04,1.4287965668e+05,2.4210763687e+06,4.3001215762e+06,2.2580926723e+06,9.5075294591e+01,1.2469330382e+02,1.1589794642e+04,1.5224145067e+01,8.7344977851e+01,-9.5622810991e-04,8.6930848935e+01,1.2469330382e+02,4.9613045291e+02,8.3193575043e+01,7.5334469850e+01,3.2076818155e+01,8.7324011499e+01,4.1181181251e+00,6.0971668900e+01,-3.2532387232e-04,2.8503088959e+01,1.0993822693e+02,8.8052987267e+02,2.1882803912e+01,5.0732005703e+01,1.9365267172e+01,1.0866028456e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.6243287493e-02,4.5350670989e-04,1.8550031637e-02,3,24,35,83,27,4.4127324136e+01,17,2,21,197,11,1.1531600991e+02,
9.8000000000e-01,1.3453325615e-02,2.0628782942e-02,2.5113349474e-02,2.2529153538e-02,2.8268139424e-01,3.6378672984e-01,5.1993784257e-01,3.9444227502e-01,1.7132070958e+00,2.0625666953e+00,2.3473649190e+00,2.1812122899e+00,-6.0021473809e+00,-2.9862313586e+00,-7.5367686478e-01,-3.1247435494e+00,2.8207017435e-01,3.6432110145e-01,5.2286339299e-01,3.9543962479e-01,3.6570804175e+03,4.1654809649e+04,8.5749562489e+04,3.8725442096e+04,2.1972121747e+05,2.5018653482e+06,4.4089360796e+06,2.3959648876e+06,9.4853469562e+01,1.2209892913e+02,1.1831783249e+04,1.5212957803e+01,8.7893706738e+01,-9.8057617786e-04,8.8745917772e+01,1.2209892913e+02,4.9245413243e+02,8.5036216548e+01,7.8233671852e+01,3.2075922805e+01,8.7446332624e+01,4.0843474934e+00,6.1408591595e+01,-3.3346036939e-04,2.9079606186e+01,1.0547571134e+02,9.0155849125e+02,2.2301606033e+01,6.0234366958e+01,1.9348127715e+01,1.1091247209e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5889053393e-02,3.6593524799e-04,1.8460015983e-02,3,25,33,83,27,4.7001216064e+01,17,2,21,197,11,1.1531600991e+02,
9.8500000000e-01,1.2598763313e-02,2.0174757259e-02,2.5130312450e-02,2.2175551438e-02,2.7717095057e-01,3.5612230473e-01,5.0733720325e-01,3.8594324354e-01,1.7041853136e+00,2.0476739046e+00,2.3325776657e+00,2.1656128807e+00,-6.0446929094e+00,-2.9708659228e+00,-7.1213065875e-01,-3.1146904265e+00,2.7657235151e-01,3.5664242226e-01,5.1020677328e-01,3.8691331196e-01,5.0592719290e+03,4.2726964388e+04,8.6637438527e+04,4.0594840801e+04,3.1710923534e+05,2.5739347930e+06,4.5076773742e+06,2.5225712702e+06,9.4637684786e+01,1.1953153119e+02,1.2066923948e+04,1.5239869465e+01,8.8451728581e+01,-1.0037315097e-03,9.0509622927e+01,1.1953153119e+02,4.8653299185e+02,8.6844330692e+01,8.1111209349e+01,3.2075260586e+01,8.7504123876e+01,4.0718566592e+00,6.1845982392e+01,-3.3855668581e-04,2.9449370761e+01,1.0097226988e+02,8.9514408366e+02,2.2719478805e+01,7.0867207000e+01,1.9333546164e+01,1.1228241888e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625132e-01,0.0000000000e+00,2.9360618707e+03,-1.5548480096e-02,2.7807496919e-04,1.8345857076e-02,3,25,35,86,28,4.5125539771e+01,17,2,21,197,11,1.1531600991e+02,
9.9000000000e-01,1.1688165097e-02,1.9694695524e-02,2.5044469842e-02,2.1799863443e-02,2.7178565855e-01,3.4867702435e-01,4.9510170137e-01,3.7770097584e-01,1.6958146435e+00,2.0328823185e+00,2.3176679217e+00,2.1500828430e+00,-6.0470652567e+00,-2.9468587683e+00,-6.6819077802e-01,-3.0979555399e+00,2.7119781284e-01,3.4918352113e-01,4.9790691517e-01,3.7864535516e-01,6.5849308160e+03,4.3707551278e+04,8.7939931204e+04,4.2331011210e+04,4.2916349172e+05,2.6373318569e+06,4.5963177205e+06,2.6378564427e+06,9.4428222543e+01,1.1700209094e+02,1.2294326633e+04,1.5305793323e+01,8.9014546554e+01,-1.0255929188e-03,9.2215288045e+01,1.1700209094e+02,4.7867992783e+02,8.8608894382e+01,8.3947751362e+01,3.2074834463e+01,8.7493795409e+01,4.0817114131e+00,6.2283510198e+01,-3.4102757429e-04,2.9644557509e+01,9.6551599278e+01,8.6728921114e+02,2.3123577730e+01,8.2227521950e+01,1.9322100336e+01,1.1273383000e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.5223328099e-02,1.9042226132e-04,1.8208359627e-02,3,26,34,86,28,4.5470329310e+01,17,2,21,197,11,1.1531600991e+02,
9.9500000000e-01,1.0715072178e-02,1.9187434923e-02,2.4890037505e-02,2.1401674002e-02,2.6651929080e-01,3.4144103178e-01,4.8325926155e-01,3.6970306128e-01,1.6881079966e+00,2.0182315160e+00,2.3065613097e+00,2.1346526826e+00,-6.0204416495e+00,-2.9154813641e+00,-6.2244527680e-01,-3.0754746058e+00,2.6594018382e-01,3.4193451698e-01,4.8599435806e-01,3.7062322123e-01,8.1562923091e+03,4.4598041658e+04,8.9135715422e+04,4.3934080439e+04,5.4988723484e+05,2.6922037080e+06,4.6749167272e+06,2.7418916770e+06,9.4225144662e+01,1.1451977449e+02,1.2513354181e+04,1.5403951626e+01,8.9577509034e+01,-1.0461870552e-03,9.3858134300e+01,1.1451977449e+02,4.6924925521e+02,9.0322471419e+01,8.6727088416e+01,3.2074646135e+01,8.7417515668e+01,4.1104581289e+00,6.2720830413e+01,-3.4136723229e-04,2.9698780686e+01,9.2307742442e+01,8.2376623448e+02,2.3504224308e+01,9.3921801101e+01,1.9314252340e+01,1.1225078627e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4914872348e-02,1.0345857674e-04,1.8048456980e-02,3,26,35,88,29,4.7978169620e+01,17,2,21,197,11,1.1531600991e+02,
1.0000000000e+00,9.6720248315e-03,1.8651497804e-02,2.4699300961e-02,2.0980587418e-02,2.6136537967e-01,3.3440495542e-01,4.7181271670e-01,3.6193792125e-01,1.6810740095e+00,2.0037554593e+00,2.2955983194e+00,2.1193486777e+00,-6.2125823969e+00,-2.8777245611e+00,-5.7552521207e-01,-3.0481187956e+00,2.6079280444e-01,3.3488600841e-01,4.7447532082e-01,3.6283521600e-01,9.7176023277e+03,4.5400420514e+04,9.0308059640e+04,4.5405963426e+04,6.7396992386e+05,2.7387693602e+06,4.7435853071e+06,2.8348696859e+06,9.4028491102e+01,1.1209232430e+02,1.2723369874e+04,1.5504519508e+01,9.0136219487e+01,-1.0658478790e-03,9.5433385891e+01,1.1209232430e+02,4.5842921642e+02,9.1978874185e+01,8.9435760566e+01,3.2074694262e+01,8.7322414555e+01,4.1410394284e+00,6.3157706120e+01,-3.4023466106e-04,2.9644412104e+01,8.8307028917e+01,7.6978704221e+02,2.3854701171e+01,1.0559117045e+02,1.9310329716e+01,1.1100568427e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4623991621e-02,1.7649204194e-05,1.7867239988e-02,3,26,36,89,29,4.8625840483e+01,17,2,21,197,11,1.1531600991e+02,


==> data/EM/electromechanics-sr-small.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9999123033e+00,2.2120654606e+00,2.3510620391e+00,2.1444024929e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.9608699188e+02,1.1797954536e+03,1.2733561280e+03,1.1212485350e+03,4.1834356671e+04,4.9549872858e+04,5.3479299362e+04,4.7090978511e+04,1.0048342761e+02,1.4087115100e+02,2.2376577586e+03,1.8612668802e+01,8.6878340000e+01,2.4167340975e+02,1.6783859817e+01,1.4087115100e+02,-7.4807962994e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5460956507e-02,1.4194395791e-03,1.5457149316e-02,0,0,0,0,0,0.0000000000e+00,18,1,14,137,7,1.5778336489e+01,
5.0000000000e-03,-9.2244622071e-02,-8.4630457267e-02,4.7155137675e-02,-8.5393046954e-02,5.4550357440e-02,5.4553196519e-02,5.5405764524e-02,5.4550404211e-02,2.0061846175e+00,2.2146839593e+00,2.3545091370e+00,2.1483115872e+00,2.3803813451e-01,6.0124733767e-01,1.1143005671e+00,4.5812448437e-01,5.4477258450e-02,5.4553112867e-02,5.5379746002e-02,5.4550404213e-02,1.0289306999e+03,1.1986993783e+03,1.3003906128e+03,1.1459262727e+03,3.9962575533e+04,4.8572275644e+04,5.2262353309e+04,4.5747790234e+04,1.0038528634e+02,1.4171790416e+02,2.3388692685e+03,1.8780288820e+01,8.6227621509e+01,1.6280724837e+02,1.7543010670e+01,1.4171790416e+02,-7.3439351771e-04,7.2610744187e+01,6.3942641571e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276092e-04,2.1061971489e+01,5.2785462856e+01,1.9450302460e+01,3.5743144094e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5540383399e-02,1.4268706160e-03,1.5598388915e-02,3,8,10,26,8,3.1764928310e+00,18,1,14,137,7,1.5778336489e+01,
1.0000000000e-02,-9.5610417427e-02,-8.3561461109e-02,4.8342972337e-02,-8.5394303453e-02,5.4490071203e-02,5.5072569130e-02,1.7012153269e-01,5.4496268660e-02,2.0089903454e+00,2.2177628344e+00,2.3572521127e+00,2.1504568299e+00,3.8850742248e-01,6.2027117657e-01,1.0106921968e+00,5.1404991202e-01,2.2677547791e-02,5.5038101699e-02,1.7474714092e-01,5.4496268603e-02,1.0239948891e+03,1.2120077857e+03,1.3121492081e+03,1.1472156227e+03,3.9849231283e+04,4.8013167967e+04,5.2181358461e+04,4.5616532094e+04,1.0039014877e+02,1.4247370682e+02,2.3773994705e+03,1.8942383149e+01,8.5637239648e+01,1.4588797671e+02,1.7832011750e+01,1.4247370682e+02,-7.2699881743e-04,7.2345096874e+01,6.3525330902e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395311e-04,2.1035769609e+01,5.1928086872e+01,1.9456339995e+01,2.9927539548e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5613946359e-02,1.4446368158e-03,1.5686991761e-02,3,8,10,26,8,3.1939338110e+00,18,1,14,137,7,1.5778336489e+01,
1.5000000000e-02,-9.6245977850e-02,-8.1797276943e-02,5.7893293230e-02,-8.5395519412e-02,5.4421496662e-02,5.7234194045e-02,3.0773848351e-01,5.4443883288e-02,2.0122966045e+00,2.2207601510e+00,2.3598166111e+00,2.1530658783e+00,3.5623026270e-01,5.7853426405e-01,7.3838671541e-01,5.3532242646e-01,1.1535377724e-03,5.7124073921e-02,3.3225087993e-01,5.4443881849e-02,1.0189885727e+03,1.2204381439e+03,1.4389897578e+03,1.1492134484e+03,3.9453347649e+04,4.7883119224e+04,5.6979851518e+04,4.5366863952e+04,1.0039734575e+02,1.4315489474e+02,2.4108604786e+03,1.9092773996e+01,8.5093512802e+01,1.3247781720e+02,1.8082990643e+01,1.4315489474e+02,-7.2013415135e-04,7.2081183227e+01,6.3110768951e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629644734e-04,2.1010006760e+01,5.1025505062e+01,1.9463850616e+01,2.4600495879e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5655375337e-02,1.4623735471e-03,1.5746536582e-02,3,8,10,26,8,3.1812633180e+00,18,1,14,137,7,1.5778336489e+01,
2.0000000000e-02,-9.4753722832e-02,-7.9234394402e-02,4.3862128392e-02,-8.5396696618e-02,5.4367488465e-02,6.1536420974e-02,4.3196741569e-01,5.4393173046e-02,2.0150657816e+00,2.2235284632e+00,2.3622135172e+00,2.1557720394e+00,-7.9172435923e-02,5.3557257367e-01,7.1030240508e-01,5.3434101216e-01,-1.4233814532e-02,6.1275976489e-02,4.5775015792e-01,5.4393172368e-02,1.0088449547e+03,1.2289464367e+03,1.9022907414e+03,1.1497467250e+03,3.9222932382e+04,4.8133564656e+04,7.7072684756e+04,4.5174965917e+04,1.0040649097e+02,1.4377771584e+02,2.4395880895e+03,1.9225340558e+01,8.4582585028e+01,1.2142486453e+02,1.8298466041e+01,1.4377771584e+02,-7.1376578728e-04,7.1818991814e+01,6.2698943860e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509850304e-04,2.0984704576e+01,5.0082109415e+01,1.9472671305e+01,1.9751472173e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5697535159e-02,1.4765272718e-03,1.5790046101e-02,3,8,10,26,8,3.1767521150e+00,18,1,14,137,7,1.5778336489e+01,
2.5000000000e-02,-9.5016480637e-02,-7.6081990331e-02,4.4639194280e-02,-8.5397836836e-02,5.4312158496e-02,6.8645186701e-02,5.2165716258e-01,5.4344066197e-02,2.0179072737e+00,2.2260982640e+00,2.3645379985e+00,2.1583869862e+00,-8.0700351823e-01,4.9432416117e-01,7.5440660288e-01,5.1819846614e-01,-1.5057828587e-02,6.8188952955e-02,5.5107525855e-01,5.4344026348e-02,9.9987476853e+02,1.2441878361e+03,2.8309183138e+03,1.1487372348e+03,3.8904707448e+04,4.8852971953e+04,1.2004998539e+05,4.5082472710e+04,1.0041949194e+02,1.4434665962e+02,2.4657879898e+03,1.9336968484e+01,8.4102421705e+01,1.1010837260e+02,1.8494981997e+01,1.4434665962e+02,-7.0767300430e-04,7.1558511250e+01,6.2289844229e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391812877e-04,2.0959882405e+01,4.9102660917e+01,1.9482636539e+01,1.5412860779e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5742965811e-02,1.4891860903e-03,1.5829292444e-02,3,8,10,26,8,3.2169474770e+00,18,1,14,137,7,1.5778336489e+01,
3.0000000000e-02,-9.5665866989e-02,-7.2381378343e-02,4.5410778891e-02,-8.5398941682e-02,5.4256141231e-02,7.8660653632e-02,5.5176964693e-01,5.4296494166e-02,2.0207205711e+00,2.2284239517e+00,2.3668380894e+00,2.1610204546e+00,-1.7152201981e+00,4.3973160378e-01,9.4801881603e-01,5.4015658001e-01,-2.1834429201e-03,7.8019493403e-02,5.8531044535e-01,5.4296550969e-02,9.6648701224e+02,1.2728814009e+03,4.2937110581e+03,1.1479351252e+03,3.8616556595e+04,5.0326333658e+04,1.9217927417e+05,4.5008865655e+04,1.0043368046e+02,1.4485638946e+02,2.4909081868e+03,1.9427318149e+01,8.3660995141e+01,9.7035410669e+01,1.8683399490e+01,1.4485638946e+02,-7.0171085021e-04,7.1299730199e+01,6.1883458934e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276292120e-04,2.0935557146e+01,4.8092227349e+01,1.9493571025e+01,1.1619992617e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5787888331e-02,1.5005750139e-03,1.5863583094e-02,3,8,10,26,8,3.2389202430e+00,18,1,14,137,7,1.5778336489e+01,
3.5000000000e-02,-9.6662562445e-02,-6.8310497897e-02,4.5881475211e-02,-8.5400012970e-02,5.4214069938e-02,9.1320555330e-02,5.5074161609e-01,5.4250391392e-02,2.0233871302e+00,2.2304505685e+00,2.3691302886e+00,2.1638647308e+00,-2.6434212219e+00,3.7552800166e-01,1.1739614922e+00,5.9559300843e-01,-1.2938993144e-02,9.0549129561e-02,5.9257918994e-01,5.4249940749e-02,9.2156583517e+02,1.3232098355e+03,6.3086448105e+03,1.1486227986e+03,3.8398917788e+04,5.3012540248e+04,2.9495908019e+05,4.4893908535e+04,1.0044645398e+02,1.4529321567e+02,2.5167828520e+03,1.9498582007e+01,8.3274771005e+01,8.0665049872e+01,1.8877475976e+01,1.4529321567e+02,-6.9569575693e-04,7.1042637373e+01,6.1479776964e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163993563e-04,2.0911743098e+01,4.7056154979e+01,1.9505292327e+01,8.3885501710e+00,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5831430353e-02,1.5098757186e-03,1.5887135522e-02,3,8,9,26,8,3.2245191370e+00,18,1,14,137,7,1.5778336489e+01,
4.0000000000e-02,-9.5040478358e-02,-6.3480380735e-02,4.7281324093e-02,-8.5401047049e-02,5.4174032163e-02,1.0630313529e-01,5.4749974094e-01,5.4205695205e-02,2.0259701168e+00,2.2321218779e+00,2.3714829856e+00,2.1670393666e+00,-3.4172797328e+00,2.9831048430e-01,1.4193793221e+00,6.7019581962e-01,-1.8917862521e-02,1.0540523970e-01,5.9418552273e-01,5.4205691444e-02,9.2673060791e+02,1.4039851334e+03,8.4968190470e+03,1.1510225635e+03,3.8224656567e+04,5.7506563716e+04,4.2390940734e+05,4.4734715350e+04,1.0045840206e+02,1.4563992831e+02,2.5439909523e+03,1.9554307107e+01,8.2963742800e+01,6.0893466567e+01,1.9081554074e+01,1.4563992830e+02,-6.8956967775e-04,7.0787221529e+01,6.1078787271e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055558955e-04,2.0888451838e+01,4.5999998268e+01,1.9517619238e+01,5.7022227960e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5878584053e-02,1.5166954453e-03,1.5899372432e-02,3,9,10,28,9,3.2328721670e+00,18,1,14,137,7,1.5778336489e+01,
4.5000000000e-02,-9.6233763937e-02,-5.8076564892e-02,4.2871429329e-02,-8.5402050391e-02,5.4121795004e-02,1.2357320930e-01,5.4781848410e-01,5.4162345649e-02,2.0285606150e+00,2.2333644803e+00,2.3739139402e+00,2.1706562020e+00,-4.0470970313e+00,2.0518306198e-01,1.6693072609e+00,7.7161325590e-01,-1.4454012516e-02,1.2259241096e-01,5.8629469942e-01,5.4160626237e-02,8.0376740732e+02,1.5239358139e+03,1.0594198783e+04,1.1552213871e+03,3.7574707954e+04,6.4488261950e+04,5.6995671828e+05,4.4532108542e+04,1.0046907283e+02,1.4587778593e+02,2.5737697723e+03,1.9598819383e+01,8.2749286256e+01,3.7069344851e+01,1.9304914210e+01,1.4587778592e+02,-6.8320873464e-04,7.0533471470e+01,6.0680478648e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951559870e-04,2.0865692141e+01,4.4929385851e+01,1.9530381631e+01,3.5152345214e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5934154552e-02,1.5206447408e-03,1.5900590487e-02,3,9,10,28,9,3.2746993080e+00,18,1,14,137,7,1.5778336489e+01,
5.0000000000e-02,-9.6206887575e-02,-5.1305196975e-02,4.2498494346e-02,-8.5402852708e-02,5.4088202824e-02,1.4309473358e-01,5.4893580474e-01,5.4120285554e-02,2.0312809094e+00,2.2340906105e+00,2.3763927496e+00,2.1748690657e+00,-4.5987901471e+00,9.3118070904e-02,1.9693844740e+00,9.0558434842e-01,-2.8701024676e-02,1.4196653192e-01,5.8220309297e-01,5.4110522194e-02,7.5715279069e+02,1.6915073884e+03,1.2511616325e+04,1.1614478954e+03,3.7904512218e+04,7.4675690399e+04,7.2277845339e+05,4.4275508685e+04,1.0047694063e+02,1.4598393591e+02,2.6077013043e+03,1.9637748604e+01,8.2656594013e+01,8.4790075833e+00,1.9559422333e+01,1.4598393527e+02,-6.7645457941e-04,7.0281376048e+01,6.0284839627e+01,3.2093253935e+01,7.9174383627e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852494380e-04,2.0843469983e+01,4.3849841841e+01,1.9543429557e+01,1.7519902398e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6002488934e-02,1.5210677966e-03,1.5890252007e-02,3,10,11,31,10,3.3417574460e+00,18,1,14,137,7,1.5778336489e+01,
5.5000000000e-02,-9.6163574728e-02,-4.3674301411e-02,4.9530039952e-02,-8.5404527746e-02,5.4037139362e-02,1.6566897258e-01,5.4738856210e-01,5.4079461497e-02,2.0343099890e+00,2.2343119953e+00,2.3790620888e+00,2.1799794199e+00,-4.9636043208e+00,2.4602288486e-02,2.3271818949e+00,1.1448693380e+00,-2.0946132329e-02,1.6431018013e-01,5.8420359416e-01,5.4075381922e-02,7.3854676101e+02,1.9176602134e+03,1.4287650658e+04,1.1706285925e+03,3.6656479137e+04,8.8793734501e+04,8.7717483770e+05,4.3907962187e+04,1.0046785789e+02,1.4598731263e+02,2.6587939416e+03,1.9663926282e+01,8.2658643096e+01,-3.9402303573e-06,1.9942649687e+01,1.4598731263e+02,-6.6800622176e-04,7.0030924166e+01,5.9891858414e+01,3.2091658852e+01,7.9346467215e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758786445e-04,2.0821788640e+01,4.2766578331e+01,1.9556641389e+01,3.3521773357e-01,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6094110342e-02,1.5173671302e-03,1.5877581975e-02,3,10,12,32,10,3.3760171240e+00,18,1,14,137,7,1.5778336489e+01,
6.0000000000e-02,-9.6215186457e-02,-3.5527237111e-02,4.6685042428e-02,-8.5402256188e-02,5.4005576630e-02,1.9178825780e-01,5.5007722729e-01,5.4039816571e-02,2.0379676601e+00,2.2343723458e+00,2.3824667585e+00,2.1865552062e+00,-5.2547868214e+00,3.7073327539e-03,2.6548465764e+00,1.4706901097e+00,-7.4834214661e-03,1.9018062515e-01,5.9409736688e-01,5.4007838589e-02,6.0284448945e+02,2.2224460887e+03,1.6038482608e+04,1.1840717588e+03,3.2878533423e+04,1.0767199501e+05,1.0309082863e+06,4.3341844792e+04,1.0044207105e+02,1.4598731590e+02,2.7351085889e+03,1.9652745054e+01,8.2657955953e+01,-1.1716362414e-05,2.0515058197e+01,1.4598731590e+02,-6.5705742221e-04,6.9782104782e+01,5.9501522838e+01,3.2090015446e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670787553e-04,2.0800648882e+01,4.1684376625e+01,1.9569896622e+01,-6.0987465003e-01,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6229350206e-02,1.5106219946e-03,1.5879172217e-02,3,11,12,34,11,3.4379572450e+00,18,1,14,137,7,1.5778336489e+01,
6.5000000000e-02,-9.7704853380e-02,-2.7407624941e-02,4.5499733541e-02,-8.5409912589e-02,5.3965666603e-02,2.2112260093e-01,5.4779891008e-01,5.4001287791e-02,2.0426936516e+00,2.2343429832e+00,2.3863769187e+00,2.1950465868e+00,-5.4513595697e+00,-1.5018113522e-02,3.1452653420e+00,1.8968230783e+00,-1.8595560517e-02,2.1924560185e-01,5.8865618200e-01,5.3936269412e-02,6.5391361932e+02,2.6238371127e+03,1.7808993378e+04,1.2013308195e+03,3.6708481908e+04,1.3233307920e+05,1.1818952358e+06,4.2583636606e+04,1.0040264769e+02,1.4598731907e+02,2.8402460453e+03,1.9604207785e+01,8.2653947044e+01,-2.2876218165e-05,2.1303656150e+01,1.4598731907e+02,-6.4324795352e-04,6.9534906907e+01,5.9113820329e+01,3.2088321183e+01,7.9791201177e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588779939e-04,2.0780049129e+01,4.0607932775e+01,1.9583021966e+01,-9.0485702704e-01,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6414217646e-02,1.5019321295e-03,1.5892768148e-02,3,12,13,37,12,2.9809365420e+00,18,1,14,137,7,1.5778336489e+01,
7.0000000000e-02,-9.6382500230e-02,-1.9669970074e-02,4.7525588305e-02,-8.5375214797e-02,5.3930131446e-02,2.5259537484e-01,5.4826693952e-01,5.3964031356e-02,2.0488696172e+00,2.2341859518e+00,2.3905505752e+00,2.2058674910e+00,-5.5461920746e+00,-4.7289015232e-02,3.5722542242e+00,2.3903686367e+00,-2.7359244863e-02,2.5047376619e-01,6.0048174129e-01,5.3971409866e-02,7.1180500970e+02,3.1440966545e+03,1.9658320940e+04,1.2213281232e+03,3.5701612380e+04,1.6393503479e+05,1.3294509202e+06,4.1677953415e+04,1.0034669387e+02,1.4598732208e+02,2.9799536189e+03,1.9519835341e+01,8.2650145528e+01,-3.7971460871e-05,2.2351552024e+01,1.4598732208e+02,-6.2600293781e-04,6.9289319607e+01,5.8728737904e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0512980617e-04,2.0759985382e+01,3.9542314484e+01,1.9595799348e+01,-4.3661767723e-01,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6652490317e-02,1.4908672462e-03,1.5918359368e-02,3,12,14,38,12,3.5491395840e+00,18,1,14,137,7,1.5778336489e+01,
7.5000000000e-02,-9.5968123533e-02,-1.2827970303e-02,4.8448824360e-02,-8.5226667953e-02,5.3892057488e-02,2.8443042611e-01,5.4860356010e-01,5.3927552430e-02,2.0295786859e+00,2.2338200592e+00,2.3950191237e+00,2.2192329824e+00,-5.5268945271e+00,-9.7222896101e-02,4.0138106722e+00,2.9023873549e+00,-3.5214120865e-02,2.8221156649e-01,5.9216502992e-01,5.1125286292e-02,7.0455102673e+02,3.8089534336e+03,2.1842291051e+04,1.2421279228e+03,3.4469081491e+04,2.0370327842e+05,1.4741553959e+06,4.0718770805e+04,1.0027022967e+02,1.4598732492e+02,3.1612797589e+03,1.9401723912e+01,8.2650524246e+01,-5.7678590208e-05,2.3711613679e+01,1.4598732492e+02,-6.0461738360e-04,6.9045332006e+01,5.8346262182e+01,3.2084771514e+01,8.0344993699e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0443545812e-04,2.0740450987e+01,3.8493143527e+01,1.9607984625e+01,8.5610243868e-01,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6947997965e-02,1.4766969849e-03,1.5958385079e-02,3,13,15,41,13,3.6265894440e+00,18,1,14,137,7,1.5778336489e+01,
8.0000000000e-02,-9.4903824229e-02,-6.7389946888e-03,4.3089652217e-02,-8.1841712581e-02,5.3857344609e-02,3.1451736221e-01,5.4907762137e-01,5.3892513069e-02,2.0051482685e+00,2.2331501357e+00,2.4017012159e+00,2.2350468415e+00,-5.4176131444e+00,-1.6705014339e-01,4.3241375767e+00,3.3627729013e+00,-1.4129948953e-02,3.1230706453e-01,5.8566143239e-01,5.4029735634e-02,8.4646450744e+02,4.6461127564e+03,2.4761384304e+04,1.2596622293e+03,3.4184824868e+04,2.5285567862e+05,1.6175775874e+06,3.9761947012e+04,1.0016915828e+02,1.4598732752e+02,3.3919685147e+03,1.9252453305e+01,8.2659266658e+01,-8.2737504509e-05,2.5441926424e+01,1.4598732752e+02,-5.7831674005e-04,6.8802933287e+01,5.7966379393e+01,3.2082912560e+01,8.0654137173e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0380575514e-04,2.0721436356e+01,3.7466579812e+01,1.9619322328e+01,2.9938173625e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7297206956e-02,1.4589126828e-03,1.6017360382e-02,3,12,14,39,13,3.2135810860e+00,18,1,14,137,7,1.5778336489e+01,
8.5000000000e-02,-9.5542580846e-02,-1.2505634145e-03,4.2655676767e-02,-4.6294133747e-02,5.3825013817e-02,3.4144748589e-01,5.4763603603e-01,5.3898908057e-02,1.9817029767e+00,2.2320795685e+00,2.4079188005e+00,2.2528305643e+00,-5.2402595789e+00,-2.5500571585e-01,4.6394235466e+00,3.6865718961e+00,-1.8717331444e-02,3.3933233319e-01,5.8656927217e-01,4.2489853137e-02,9.2772497099e+02,5.6851831394e+03,2.8036946398e+04,1.2761897706e+03,3.3620679325e+04,3.1254540439e+05,1.7590365241e+06,3.9103864186e+04,1.0003828024e+02,1.4598732983e+02,3.6808543683e+03,1.9075003196e+01,8.2680583321e+01,-1.1399188434e-04,2.7608754507e+01,1.4598732983e+02,-5.4621741369e-04,6.8562112696e+01,5.7589075407e+01,3.2080995647e+01,8.0977833847e+01,6.1358461123e+00,5.3676310664e+01,7.3717068086e+01,5.5668692849e+00,1.2548116921e+02,-2.0201529176e-04,2.0702928719e+01,3.6469193181e+01,1.9629557277e+01,5.9648822389e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7685454356e-02,1.4371426832e-03,1.6099289620e-02,3,12,15,40,13,3.8271888690e+00,18,1,14,137,7,1.5778336489e+01,
9.0000000000e-02,-9.6853423882e-02,3.6308558249e-03,4.4932874408e-02,2.7497919439e-02,5.3783353834e-02,3.6454505783e-01,5.4757080093e-01,7.8899650647e-02,1.9594822350e+00,2.2305304957e+00,2.4143290647e+00,2.2715647427e+00,-5.0584022467e+00,-3.5624196632e-01,4.6556210161e+00,3.7454625549e+00,-2.8515902918e-02,3.6261840241e-01,5.8086545259e-01,5.8288474479e-02,9.2682395428e+02,6.9569055362e+03,3.1675101352e+04,1.2837403694e+03,3.3305485150e+04,3.8376196059e+05,1.9001799782e+06,3.8617902412e+04,9.9872406443e+01,1.4598733179e+02,4.0369926832e+03,1.8872677024e+01,8.2718566918e+01,-1.5230320595e-04,3.0280018926e+01,1.4598733179e+02,-5.0741372379e-04,6.8322859540e+01,5.7214335482e+01,3.2079020693e+01,8.1286353488e+01,6.0389871519e+00,5.3821199183e+01,2.1963655853e+01,5.8586477832e+00,1.2574188009e+02,-1.9788503229e-04,2.0684911966e+01,3.5507778906e+01,1.9638443752e+01,9.7322358384e+00,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8085918510e-02,1.4113047134e-03,1.6207306378e-02,3,13,15,41,13,3.7549148820e+00,18,1,14,137,7,1.5778336489e+01,
9.5000000000e-02,-9.4522971385e-02,7.8821680179e-03,4.9038723482e-02,2.2393661114e-02,5.3751023854e-02,3.8373247966e-01,5.4982719129e-01,2.1700374942e-01,1.9387100253e+00,2.2284524465e+00,2.4200205179e+00,2.2895674302e+00,-4.8712895213e+00,-4.6474328422e-01,4.5661021178e+00,3.4215609425e+00,-1.6916627984e-02,3.8202743184e-01,5.8326144240e-01,1.9417586076e-01,1.0695668445e+03,8.4937356658e+03,3.5778257099e+04,1.3091824027e+03,3.3123910068e+04,4.6730517522e+05,2.0493601609e+06,3.9636980432e+04,9.9666706932e+01,1.4598733332e+02,4.4691778424e+03,1.8649033357e+01,8.2777077756e+01,-1.9850345575e-04,3.3521683161e+01,1.4598733332e+02,-4.6102608883e-04,6.8085163197e+01,5.6842142897e+01,3.2076990645e+01,8.1548652705e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333510e-06,6.3223755421e+00,1.2576675748e+02,-1.9146859139e-04,2.0667366573e+01,3.4589152499e+01,1.9645752689e+01,1.4238777830e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8463255047e-02,1.3817095721e-03,1.6344616653e-02,3,13,16,42,14,3.8494042180e+00,18,1,14,137,7,1.5778336489e+01,
1.0000000000e-01,-9.7894912615e-02,1.1568220925e-02,4.3416983839e-02,2.2666328078e-02,5.3728573786e-02,3.9927914485e-01,5.4566923844e-01,3.5112728547e-01,1.9195863491e+00,2.2258291786e+00,2.4240495518e+00,2.3049216126e+00,-4.6301769371e+00,-5.7294309539e-01,4.8473288775e+00,2.7375996100e+00,-2.4640729050e-02,3.9781802130e-01,5.9794006765e-01,3.3143586599e-01,1.0741950617e+03,1.0328667025e+04,4.0439510019e+04,1.5063083625e+03,3.2797641738e+04,5.6376017899e+05,2.2395092296e+06,4.8028030319e+04,9.9416119850e+01,1.4598733434e+02,4.9859453002e+03,1.8407824584e+01,8.2859653727e+01,-2.5339614766e-04,3.7397768562e+01,1.4598733434e+02,-4.0620082165e-04,6.7849013122e+01,5.6472478520e+01,3.2074907767e+01,8.1826181685e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916019e-05,6.9657389950e+00,1.2576675838e+02,-1.8266318689e-04,2.0650269646e+01,3.3719945924e+01,1.9651277283e+01,1.9411718304e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8784994200e-02,1.3489073415e-03,1.6515025675e-02,3,13,16,42,14,3.8688832080e+00,18,1,14,137,7,1.5778336489e+01,
1.0500000000e-01,-9.8435974391e-02,1.4930625032e-02,4.7021211995e-02,2.3405153680e-02,5.3698362750e-02,4.1158398411e-01,5.4739320924e-01,4.6578986189e-01,1.9022815587e+00,2.2226869876e+00,2.4273010619e+00,2.3161656827e+00,-4.4279846722e+00,-6.7168634090e-01,4.9035058365e+00,1.8273302720e+00,-1.4071740675e-02,4.1034139357e-01,5.8842080568e-01,4.5499271821e-01,1.0976429915e+03,1.2493538215e+04,4.5730087298e+04,2.0811252610e+03,3.2752270620e+04,6.7348079478e+05,2.4380501977e+06,7.1797397596e+04,9.9115677720e+01,1.4598733476e+02,5.5950490147e+03,1.8152942654e+01,8.2969440155e+01,-3.1770478751e-04,4.1966434757e+01,1.4598733476e+02,-3.4216238689e-04,6.7614398851e+01,5.6105324859e+01,3.2072769502e+01,8.2144549711e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806770e-05,7.7860996393e+00,1.2576675916e+02,-1.7150364797e-04,2.0633595047e+01,3.2906418260e+01,1.9654837290e+01,2.5166138780e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9031807491e-02,1.3135697800e-03,1.6722311614e-02,3,13,16,43,14,3.9305256790e+00,18,1,14,137,7,1.5778336489e+01,
1.1000000000e-01,-9.6042986643e-02,1.7854325039e-02,4.0923078106e-02,2.4152018526e-02,5.3666309979e-02,4.2113171877e-01,5.4603018821e-01,5.3391155995e-01,1.8869348346e+00,2.2190987217e+00,2.4321370510e+00,2.3226587843e+00,-4.2386471578e+00,-7.5197657403e-01,4.7881644733e+00,8.7415903292e-01,-1.4006654383e-02,4.2007424008e-01,5.9050099087e-01,5.3367800715e-01,1.1192771609e+03,1.5016491861e+04,5.1691346337e+04,3.2664571555e+03,3.3008798553e+04,7.9656266858e+05,2.6433653567e+06,1.2166485344e+05,9.8761127465e+01,1.4598733449e+02,6.3028771381e+03,1.7888371404e+01,8.3109136008e+01,-3.9201507642e-04,4.7275596961e+01,1.4598733449e+02,-2.6827183345e-04,6.7381309992e+01,5.5740667287e+01,3.2070572808e+01,8.2499083166e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770338e-05,8.7783996786e+00,1.2576675982e+02,-1.5805701857e-04,2.0617313627e+01,3.2154287972e+01,1.9656282247e+01,3.1407936334e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9198624200e-02,1.2764079966e-03,1.6968743967e-02,3,13,15,42,14,3.9135670820e+00,18,1,14,137,7,1.5778336489e+01,
1.1500000000e-01,-9.6967201517e-02,2.0055488516e-02,4.2476677984e-02,2.4841304101e-02,5.3630390585e-02,4.2825784780e-01,5.4530983823e-01,5.3372330841e-01,1.8733542791e+00,2.2151742438e+00,2.4416174802e+00,2.3247311310e+00,-3.9883587640e+00,-8.0783339524e-01,4.5942922518e+00,7.5727640636e-02,-3.1606116686e-02,4.2739803747e-01,5.7995757515e-01,5.3609426289e-01,1.1434931084e+03,1.7920603666e+04,5.8336857006e+04,5.2799599252e+03,3.3557768462e+04,9.3285296606e+05,2.8553970510e+06,2.0991899912e+05,9.8349547854e+01,1.4598733342e+02,7.1142111055e+03,1.7618144803e+01,8.3280953671e+01,-4.7675137580e-04,5.3361118986e+01,1.4598733342e+02,-1.8405089217e-04,6.7149736211e+01,5.5378492554e+01,3.2068315104e+01,8.2883669643e+01,5.5056805906e+00,5.5846397623e+01,-5.9291124203e-05,9.9365212510e+00,1.2576676033e+02,-1.4240444005e-04,2.0601393523e+01,3.1468590070e+01,1.9655493797e+01,3.8036276663e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9290150855e-02,1.2380878521e-03,1.7254273483e-02,3,13,16,42,14,3.9453229700e+00,18,1,14,137,7,1.5778336489e+01,
1.2000000000e-01,-9.5391300477e-02,2.1832414684e-02,4.5778487798e-02,2.5150399857e-02,5.3613308746e-02,4.3298280105e-01,5.4712485918e-01,5.2101799593e-01,1.8600509864e+00,2.2110452185e+00,2.4514181762e+00,2.3236423134e+00,-3.7918280710e+00,-8.3632439618e-01,4.2751703511e+00,-4.0729466993e-01,-2.2172270838e-02,4.3232301561e-01,5.8423597866e-01,5.2299029601e-01,1.0772296941e+03,2.1222734486e+04,6.5656152891e+04,8.0622872881e+03,3.2840016192e+04,1.0819751211e+06,3.0736133170e+06,3.3747406400e+05,9.7880150088e+01,1.4598733144e+02,8.0315872845e+03,1.7346310268e+01,8.3486590065e+01,-5.7211336097e-04,6.0242025206e+01,1.4598733144e+02,-8.9245864189e-05,6.6919667230e+01,5.5018787781e+01,3.2065994337e+01,8.3291679636e+01,5.3708357214e+00,5.6261726096e+01,-7.8644728620e-05,1.1253324147e+01,1.2576676066e+02,-1.2464065387e-04,2.0585800534e+01,3.0853559006e+01,1.9652387263e+01,4.4945651521e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9314296171e-02,1.1991527644e-03,1.7575926417e-02,3,13,15,41,13,4.0071695810e+00,18,1,14,137,7,1.5778336489e+01,
1.2500000000e-01,-9.4981072438e-02,2.2798144461e-02,4.8964380659e-02,2.5219698108e-02,5.3555340743e-02,4.3533098175e-01,5.4481682730e-01,5.0844297472e-01,1.8477484495e+00,2.2068172809e+00,2.4586690113e+00,2.3208417716e+00,-3.6665212962e+00,-8.9950498280e-01,3.9212953006e+00,-7.2471171713e-01,-2.1072753269e-02,4.3493541343e-01,5.8177048454e-01,5.1031756685e-01,1.1248855881e+03,2.4911485245e+04,7.3546839622e+04,1.1449723758e+04,3.4290606212e+04,1.2430103265e+06,3.2959247305e+06,4.9715102732e+05,9.7391885187e+01,1.4592485636e+02,8.9931814381e+03,1.7076896006e+01,8.3727207300e+01,-6.7186488847e-04,6.7454594426e+01,1.4592485624e+02,9.2706186649e+01,6.6743153018e+01,5.4662790038e+01,3.2063609022e+01,8.3716066094e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0487342155e-04,2.0570498536e+01,3.0312536642e+01,1.9646912595e+01,5.2027616038e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9273529721e-02,1.1599378110e-03,1.7922361697e-02,3,13,15,41,13,3.9883917660e+00,18,1,14,137,7,1.5778336489e+01,
1.3000000000e-01,-9.5346222227e-02,2.3170601852e-02,3.9631202789e-02,2.5160052969e-02,5.3562785601e-02,4.3502884157e-01,5.4512916655e-01,4.9624376811e-01,1.8350965309e+00,2.1991420113e+00,2.4572804320e+00,2.3133846610e+00,-4.0875368701e+00,-1.8552006661e+00,1.7777387343e+00,-1.8824527378e+00,-3.4387641101e-02,4.3495744674e-01,5.7820757916e-01,4.9806066278e-01,1.1100693106e+03,2.7012541918e+04,7.6398203058e+04,1.4156207602e+04,3.5241444312e+04,1.3810464886e+06,3.4266896735e+06,6.6343812880e+05,9.7244970377e+01,1.4454060753e+02,9.3576500014e+03,1.6813881222e+01,8.4003421207e+01,-7.1181840201e-04,7.0188341019e+01,1.4454060753e+02,3.3372688401e+02,6.7669111089e+01,5.4731126369e+01,3.2061168059e+01,8.4149465342e+01,5.0897912031e+00,5.7098688404e+01,-1.2340481009e-04,1.4329571500e+01,1.2576676073e+02,-8.3222867109e-05,2.0555449950e+01,2.9847903750e+01,1.9639054780e+01,5.9172268763e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9079416272e-02,1.1132636000e-03,1.8132393903e-02,3,13,15,41,13,4.0032675560e+00,18,1,14,137,7,1.5778336489e+01,
1.3500000000e-01,-9.4279236953e-02,2.3389505618e-02,3.7527047138e-02,2.5028645237e-02,5.3532208434e-02,4.3201503765e-01,5.4362134031e-01,4.8443924760e-01,1.8215739433e+00,2.1889158679e+00,2.4526993034e+00,2.3027000574e+00,-4.2948030392e+00,-2.1726110724e+00,1.0842015475e+00,-2.3040630327e+00,-1.1244012725e-02,4.3223387713e-01,5.7303521872e-01,4.8619938090e-01,9.9165198226e+02,2.8527507004e+04,7.7565818214e+04,1.6651215978e+04,3.5438618154e+04,1.5084187775e+06,3.5208327841e+06,8.3787905118e+05,9.7064286132e+01,1.4262373784e+02,9.5924122925e+03,1.6561168147e+01,8.4315297187e+01,-7.3866391400e-04,7.1949207877e+01,1.4262373784e+02,3.8613043365e+02,6.9036944206e+01,5.5678344193e+01,3.2058730384e+01,8.4584402172e+01,4.9484326270e+00,5.7520415922e+01,-1.4849386243e-04,1.6070049847e+01,1.2576676042e+02,-5.9820753149e-05,2.0540616230e+01,2.9461033045e+01,1.9628833811e+01,6.6269528696e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8797105397e-02,1.0517148862e-03,1.8278247141e-02,3,13,16,42,14,4.0857564160e+00,18,1,14,137,7,1.5778336489e+01,
1.4000000000e-01,-9.3121666347e-02,2.3390713175e-02,3.6687587787e-02,2.4855851645e-02,5.3511022774e-02,4.2679912158e-01,5.4344471962e-01,4.7303064450e-01,1.8081745951e+00,2.1774177722e+00,2.4457300512e+00,2.2903896282e+00,-4.6501954979e+00,-2.3960128687e+00,7.4604474436e-01,-2.5771114745e+00,-2.9848423349e-02,4.2724659743e-01,5.9081704269e-01,4.7473358498e-01,9.1668229427e+02,3.0103146621e+04,7.8497115180e+04,1.9253325713e+04,3.5698539276e+04,1.6355137994e+06,3.6031750309e+06,1.0210942862e+06,9.6857906022e+01,1.4048319270e+02,9.8361903349e+03,1.6322554614e+01,8.4662352097e+01,-7.6622302492e-04,7.3777698616e+01,1.4048319270e+02,4.2339793552e+02,7.0585924685e+01,5.7275957340e+01,3.2056361611e+01,8.5013338796e+01,4.8098228388e+00,5.7944307887e+01,-1.7515768945e-04,1.7931394229e+01,1.2576675986e+02,-3.4809746047e-05,2.0525958377e+01,2.9152261624e+01,1.9616304257e+01,7.3210256795e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8470784796e-02,9.8305736267e-04,1.8406566304e-02,3,13,15,41,13,4.0290012290e+00,18,1,14,137,7,1.5778336489e+01,
1.4500000000e-01,-9.1111920392e-02,2.3224098765e-02,3.9393245308e-02,2.4656961351e-02,5.3500264059e-02,4.1995085443e-01,5.4135745902e-01,4.6201059385e-01,1.7950066833e+00,2.1649352409e+00,2.4369035824e+00,2.2769560366e+00,-4.9336570868e+00,-2.5720780952e+00,3.2535234361e-01,-2.7654434033e+00,4.6584267560e-03,4.2055328293e-01,5.7606231903e-01,4.6365826602e-01,1.0252631516e+03,3.1708709216e+04,7.9345804167e+04,2.1879921176e+04,4.0693414594e+04,1.7611568548e+06,3.6998459823e+06,1.2075750037e+06,9.6633169633e+01,1.3817419794e+02,1.0088220699e+04,1.6101706053e+01,8.5043561108e+01,-7.9437052330e-04,7.5668087029e+01,1.3817419794e+02,4.5121024075e+02,7.2267718254e+01,5.9326797903e+01,3.2054108782e+01,8.5428651060e+01,4.6764521660e+00,5.8370317166e+01,-2.0321008860e-04,1.9902128823e+01,1.2576675904e+02,-8.3441160985e-06,2.0511437460e+01,2.8920880660e+01,1.9601554504e+01,7.9887266699e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8109636434e-02,9.0981701748e-04,1.8512677923e-02,3,13,16,42,14,4.0684497860e+00,18,1,14,137,7,1.5778336489e+01,
1.5000000000e-01,1.7687494453e-02,2.2970165991e-02,3.2509486128e-02,2.4438756541e-02,5.5942089237e-02,4.1208616422e-01,5.3943414472e-01,4.5136682237e-01,1.7821595804e+00,2.1516883820e+00,2.4265832172e+00,2.2627548046e+00,-5.1121122203e+00,-2.7068449589e+00,-2.2725282904e-01,-2.8943745426e+00,1.8967350196e-02,4.1275577555e-01,5.7047918590e-01,4.5296165136e-01,9.6686194102e+02,3.3306740503e+04,8.0127659106e+04,2.4483436040e+04,4.2447232778e+04,1.8837953712e+06,3.7939304589e+06,1.3931449789e+06,9.6396486112e+01,1.3574088644e+02,1.0345406392e+04,1.5902126059e+01,8.5457369588e+01,-8.2274999842e-04,7.7597143700e+01,1.3574088644e+02,4.7158968064e+02,7.4043927443e+01,6.1696610070e+01,3.2052005718e+01,8.5822734013e+01,4.5507794149e+00,5.8798358501e+01,-2.3171308734e-04,2.1914358776e+01,1.2548824746e+02,1.8310124996e+02,2.0524863897e+01,2.8810250242e+01,1.9584707109e+01,8.6196264901e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7727823022e-02,8.3247313819e-04,1.8594564413e-02,3,13,16,43,14,4.1309799890e+00,18,1,14,137,7,1.5778336489e+01,
1.5500000000e-01,1.7076539432e-02,2.2682008225e-02,2.5315243924e-02,2.4203455957e-02,1.7960998684e-01,4.0375386056e-01,5.4739009845e-01,4.4108440474e-01,1.7697025929e+00,2.1378674138e+00,2.4150725217e+00,2.2480248379e+00,-5.2201617397e+00,-2.8062767146e+00,-8.2491135837e-01,-2.9827622847e+00,1.5437797209e-01,4.0444785363e-01,5.6371786570e-01,4.4262896829e-01,1.0530205031e+03,3.4869381277e+04,8.0851325129e+04,2.7024092769e+04,4.6610031088e+04,2.0019451797e+06,3.8803066330e+06,1.5744849984e+06,9.6153660315e+01,1.3321873886e+02,1.0604987807e+04,1.5727124841e+01,8.5901709832e+01,-8.5104135634e-04,7.9544169804e+01,1.3321873886e+02,4.8587067438e+02,7.5883844999e+01,6.4290209786e+01,3.2050077271e+01,8.6188121794e+01,4.4351982177e+00,5.9228308860e+01,-2.5764819358e-04,2.3744072118e+01,1.2404445744e+02,4.0973913753e+02,2.0654740553e+01,2.9469837379e+01,1.9565999996e+01,9.2036971814e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7333463808e-02,7.5162238007e-04,1.8651792971e-02,3,14,16,44,14,4.1823738150e+00,18,1,14,137,7,1.5778336489e+01,
1.6000000000e-01,1.6433283719e-02,2.2362941225e-02,2.5315688058e-02,2.3951057630e-02,3.0437576385e-01,3.9525581320e-01,5.4085401325e-01,4.3114719461e-01,1.7576996816e+00,2.1236330900e+00,2.4026159541e+00,2.2329405721e+00,-5.3465059140e+00,-2.8759696626e+00,-8.3963792240e-01,-3.0408403629e+00,2.8826212131e-01,3.9595233929e-01,5.5936980761e-01,4.3264409697e-01,1.0326956156e+03,3.6375388400e+04,8.1613716262e+04,2.9479064477e+04,4.8696350138e+04,2.1143026858e+06,3.9761873477e+06,1.7492233236e+06,9.5908791845e+01,1.3063677047e+02,1.0864714951e+04,1.5579785664e+01,8.6374025818e+01,-8.7897849068e-04,8.1492288979e+01,1.3063677047e+02,4.9513281110e+02,7.7762497472e+01,6.7037502690e+01,3.2048341986e+01,8.6517602174e+01,4.3320035635e+00,5.9660008396e+01,-2.8028230545e-04,2.5338576744e+01,1.2156846209e+02,5.9134582516e+02,2.0887181850e+01,3.1681284398e+01,1.9545954333e+01,9.7315457009e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6933612334e-02,6.6781416894e-04,1.8683743641e-02,3,14,16,44,14,4.1842220730e+00,18,1,14,137,7,1.5778336489e+01,
1.6500000000e-01,1.5755186572e-02,2.2014933050e-02,2.5323017680e-02,2.3680664026e-02,2.9835242564e-01,3.8679352217e-01,5.3707167688e-01,4.2153873002e-01,1.7462028572e+00,2.1091210235e+00,2.3894083988e+00,2.2176304763e+00,-5.5503895316e+00,-2.9206733359e+00,-8.4298492919e-01,-3.0765319344e+00,2.9780787249e-01,3.8747470051e-01,5.4560517362e-01,4.2299052249e-01,1.1795447333e+03,3.7809968536e+04,8.2596926530e+04,3.1832385749e+04,6.0841085251e+04,2.2197829012e+06,4.0706891660e+06,1.9156562864e+06,9.5664956229e+01,1.2801931100e+02,1.1122552508e+04,1.5462929976e+01,8.6871310883e+01,-9.0632025295e-04,8.3426235042e+01,1.2801931100e+02,5.0011530774e+02,7.9659074456e+01,6.9885104588e+01,3.2046813827e+01,8.6804326145e+01,4.2433589355e+00,6.0093261974e+01,-2.9929995539e-04,2.6676374175e+01,1.1828572051e+02,7.2817327329e+02,2.1198767819e+01,3.5813722545e+01,1.9525304324e+01,1.0194654902e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6534096541e-02,5.8159438137e-04,1.8690037875e-02,3,14,16,44,14,4.1204037920e+00,18,1,14,137,7,1.5778336489e+01,
1.7000000000e-01,1.5039179059e-02,2.1639917696e-02,2.5311869327e-02,2.3391172608e-02,2.9247710224e-01,3.7850679837e-01,5.3522161392e-01,4.1224279332e-01,1.7352545812e+00,2.0944429174e+00,2.3756112766e+00,2.2021911549e+00,-5.6816233991e+00,-2.9450976868e+00,-8.1293726634e-01,-3.0949539453e+00,2.9194297243e-01,3.7917009179e-01,5.3878382998e-01,4.1365192588e-01,1.6368631275e+03,3.9162500619e+04,8.3528555544e+04,3.4073657438e+04,8.9797875848e+04,2.3175362424e+06,4.1604154715e+06,2.0726135891e+06,9.5424374636e+01,1.2538736328e+02,1.1376701634e+04,1.5379080471e+01,8.7390154325e+01,-9.3285312527e-04,8.5332515520e+01,1.2538736328e+02,5.0139758310e+02,8.1555737779e+01,7.2790896351e+01,3.2045503317e+01,8.7041912564e+01,4.1712644886e+00,6.0527841221e+01,-3.1459297654e-04,2.7751351420e+01,1.1441584522e+02,8.2246517491e+02,2.1566553023e+01,4.1924673360e+01,1.9504878254e+01,1.0585485962e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6139491700e-02,4.9350844636e-04,1.8670532881e-02,3,14,16,44,14,4.1965408760e+00,18,1,14,137,7,1.5778336489e+01,
1.7500000000e-01,1.4281910387e-02,2.1239202164e-02,2.5336919893e-02,2.3081601591e-02,2.8674377975e-01,3.7045096958e-01,5.3244914973e-01,4.0324374298e-01,1.7248888650e+00,2.0796889226e+00,2.3613524862e+00,2.1866961219e+00,-5.7565482386e+00,-2.9533221638e+00,-7.7782014752e-01,-3.1006958329e+00,2.8621927854e-01,3.7109620793e-01,5.3599096164e-01,4.0461253687e-01,2.4685931803e+03,4.0426436590e+04,8.4401325264e+04,3.6194673628e+04,1.4180121645e+05,2.4069762099e+06,4.2689361694e+06,2.2193025231e+06,9.5188564203e+01,1.2275898380e+02,1.1625642127e+04,1.5330421492e+01,8.7926790900e+01,-9.5839596495e-04,8.7199727933e+01,1.2275898380e+02,4.9948903997e+02,8.3437264400e+01,7.5720664850e+01,3.2044418293e+01,8.7224547199e+01,4.1175267148e+00,6.0963487097e+01,-3.2624235612e-04,2.8571389543e+01,1.1016332660e+02,8.7812677973e+02,2.1969127749e+01,4.9855053671e+01,1.9485511874e+01,1.0897494126e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5753611627e-02,4.0409531589e-04,1.8625515235e-02,3,14,17,45,15,4.1790271570e+00,18,1,14,137,7,1.5778336489e+01,
1.8000000000e-01,1.3478963152e-02,2.0813370486e-02,2.5324092750e-02,2.2751141515e-02,2.8114653399e-01,3.6263130625e-01,5.2023811757e-01,3.9452669586e-01,1.7151340179e+00,2.0649298215e+00,2.3467617664e+00,2.1712000818e+00,-5.8276830475e+00,-2.9488962273e+00,-7.3957156609e-01,-3.0966821689e+00,2.8063085834e-01,3.6325925872e-01,5.2352733421e-01,3.9585733017e-01,3.6274294807e+03,4.1598655249e+04,8.5208972705e+04,3.8188235128e+04,2.1783657278e+05,2.4878211209e+06,4.3735263984e+06,2.3552000187e+06,9.4958381405e+01,1.2014946227e+02,1.1868224414e+04,1.5318757167e+01,8.8477150204e+01,-9.8280976121e-04,8.9019249740e+01,1.2014946227e+02,4.9494487012e+02,8.5290867804e+01,7.8646150901e+01,3.2043564433e+01,8.7347075313e+01,4.0837300482e+00,6.1399912935e+01,-3.3448463562e-04,2.9155815076e+01,1.0571020023e+02,9.0027495377e+02,2.2387441481e+01,5.9306613717e+01,1.9467988933e+01,1.1125112014e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5379394761e-02,3.1388069847e-04,1.8555557847e-02,3,14,17,45,15,4.2249886830e+00,18,1,14,137,7,1.5778336489e+01,
1.8500000000e-01,1.2625843775e-02,2.0362318531e-02,2.5337441595e-02,2.2399246365e-02,2.7567945359e-01,3.5503836897e-01,5.0772389971e-01,3.8607761260e-01,1.7060139346e+00,2.0502217178e+00,2.3319636430e+00,2.1557471909e+00,-5.8596756082e+00,-2.9342809992e+00,-6.9902122310e-01,-3.0845580009e+00,2.7517178315e-01,3.5564975942e-01,5.1094649700e-01,3.8737212047e-01,5.0043841830e+03,4.2678129679e+04,8.6200754725e+04,4.0051454813e+04,3.1391840353e+05,2.5600056574e+06,4.4732316848e+06,2.4800580825e+06,9.4734434258e+01,1.1757159364e+02,1.2103402535e+04,1.5345468417e+01,8.9036905117e+01,-1.0059715073e-03,9.0783235591e+01,1.1757159364e+02,4.8813226267e+02,8.7105948706e+01,8.1543991523e+01,3.2042945654e+01,8.7405086715e+01,4.0712108572e+00,6.1836807941e+01,-3.3966892996e-04,2.9532150184e+01,1.0121111897e+02,8.9473175784e+02,2.2805350681e+01,6.9904246288e+01,1.9453003786e+01,1.1263732921e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5019242981e-02,2.2338291331e-04,1.8461532323e-02,3,14,17,45,15,4.2024535910e+00,18,1,14,137,7,1.5778336489e+01,
1.9000000000e-01,1.1716750367e-02,1.9885394236e-02,2.5286774413e-02,2.2025464737e-02,2.7033655726e-01,3.4766201623e-01,4.9556906187e-01,3.7788332329e-01,1.6975461222e+00,2.0356106631e+00,2.3190926224e+00,2.1403733526e+00,-5.8543801236e+00,-2.9111573671e+00,-6.5644051299e-01,-3.0658734661e+00,2.6983604516e-01,3.4825754802e-01,4.9871652556e-01,3.7914359345e-01,6.5001226147e+03,4.3665047756e+04,8.7621161991e+04,4.1783281277e+04,4.2426923091e+05,2.6235721894e+06,4.5630118986e+06,2.5938130437e+06,9.4517054504e+01,1.1503648441e+02,1.2330270863e+04,1.5411470422e+01,8.9601519767e+01,-1.0277784386e-03,9.2484892687e+01,1.1503648441e+02,4.7935918041e+02,8.8873404578e+01,8.4394700881e+01,3.2042564415e+01,8.7394992104e+01,4.0810342658e+00,6.2273841087e+01,-3.4221104180e-04,2.9732647780e+01,9.6790962346e+01,8.6752697623e+02,2.3209884758e+01,8.1244768526e+01,1.9441141573e+01,1.1309711447e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4675107557e-02,1.3311317735e-04,1.8344616776e-02,3,14,17,45,15,4.2716870790e+00,18,1,14,137,7,1.5778336489e+01,
1.9500000000e-01,1.0745553564e-02,1.9381546976e-02,2.5157490633e-02,2.1629442771e-02,2.6511170543e-01,3.4049254062e-01,4.8380250203e-01,3.6993151439e-01,1.6897424789e+00,2.0211357354e+00,2.3082724868e+00,2.1251084078e+00,-5.8228096507e+00,-2.8807504593e+00,-6.1232629899e-01,-3.0416896651e+00,2.6461746926e-01,3.4107288890e-01,4.8686934088e-01,3.7115929696e-01,8.0401506491e+03,4.4561041300e+04,8.8975083500e+04,4.3384222627e+04,5.4302827036e+05,2.6786654640e+06,4.6429540320e+06,2.6965436248e+06,9.4306328615e+01,1.1255341310e+02,1.2548200738e+04,1.5509934533e+01,9.0166302964e+01,-1.0482587304e-03,9.4119505690e+01,1.1255341310e+02,4.6899744617e+02,9.0585731398e+01,8.7181923651e+01,3.2042421896e+01,8.7318959486e+01,4.1097467490e+00,6.2710667844e+01,-3.4260682583e-04,2.9791046526e+01,9.2544809345e+01,8.2446436656e+02,2.3591254140e+01,9.2933444302e+01,1.9432871540e+01,1.1261457858e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4348419025e-02,4.3569863681e-05,1.8206006630e-02,3,14,17,45,15,4.2538660060e+00,18,1,14,137,7,1.5778336489e+01,
2.0000000000e-01,9.7044012979e-03,1.8849400783e-02,2.4983871209e-02,2.1210833155e-02,2.5999851075e-01,3.3352070670e-01,4.7242795545e-01,3.6221069496e-01,1.6826107827e+00,2.0068304890e+00,2.2974772518e+00,2.1099776568e+00,-5.7915806591e+00,-2.8440380049e+00,-5.6729295682e-01,-3.0127785431e+00,2.5950962182e-01,3.3408651305e-01,4.7541214659e-01,3.6340760824e-01,9.5714920357e+03,4.5368160687e+04,9.0213860755e+04,4.4855963108e+04,6.6502159942e+05,2.7255001245e+06,4.7131737379e+06,2.7884359269e+06,9.4102315348e+01,1.1013014196e+02,1.2756567920e+04,1.5610827796e+01,9.0726821091e+01,-1.0677503647e-03,9.5682392405e+01,1.1013014196e+02,4.5724646520e+02,9.2236751433e+01,8.9892108521e+01,3.2042516230e+01,8.7224110169e+01,4.1402935939e+00,6.3147051342e+01,-3.4151727020e-04,2.9739869927e+01,8.8539864418e+01,7.7078860151e+02,2.3942647269e+01,1.0460956159e+02,1.9428527733e+01,1.1136346324e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4040159240e-02,-4.4766727819e-05,1.8047113149e-02,3,14,17,45,15,4.2355016520e+00,18,1,14,137,7,1.5778336489e+01,
2.0500000000e-01,8.5851920837e-03,1.8287260197e-02,2.4783388877e-02,2.0769529765e-02,2.5499024448e-01,3.2673773757e-01,4.6143954896e-01,3.5471014919e-01,1.6761544901e+00,1.9927245607e+00,2.2869672912e+00,2.0950030081e+00,-5.9657461482e+00,-2.8016850352e+00,-5.2151460630e-01,-2.9797425290e+00,2.5450572546e-01,3.2728960769e-01,4.6434123323e-01,3.5587768844e-01,1.1057297839e+04,4.6089247134e+04,9.1335571177e+04,4.6201091474e+04,7.8604916291e+05,2.7643525893e+06,4.7738824504e+06,2.8697571016e+06,9.3904982357e+01,1.0777333879e+02,1.2954910320e+04,1.5710376986e+01,9.1279872145e+01,-1.0862574379e-03,9.7170086858e+01,1.0777333879e+02,4.4433925360e+02,9.3821251087e+01,9.2513946510e+01,3.2042841076e+01,8.7129526619e+01,4.1708072322e+00,6.3582960461e+01,-3.3935838425e-04,2.9608453700e+01,8.4818787650e+01,7.1096945725e+02,2.4259876551e+01,1.1596279374e+02,1.9428261269e+01,1.0961686424e+02,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.3769044541e-02,-1.3144418022e-04,1.7869550089e-02,3,14,17,45,15,4.2468696990e+00,18,1,14,137,7,1.5778336489e+01,
2.1000000000e-01,7.3779793371e-03,1.7693105073e-02,2.4564663129e-02,2.0304620173e-02,2.5007976653e-01,3.2013528011e-01,4.5082591417e-01,3.4741987841e-01,1.6703731951e+00,1.9788446737e+00,2.2766776909e+00,2.0802038935e+00,-6.1035906046e+00,-2.7542071348e+00,-4.7509783720e-01,-2.9429917365e+00,2.4959859441e-01,3.2067378362e-01,4.5364662535e-01,3.4855942922e-01,1.2472771802e+04,4.6727747410e+04,9.2340507665e+04,4.7423072242e+04,9.0291401457e+05,2.7955501538e+06,4.8253447254e+06,2.9408383458e+06,9.3714237131e+01,1.0548842109e+02,1.3142906866e+04,1.5808221803e+01,9.1823454463e+01,-1.1037526464e-03,9.8580180808e+01,1.0548842109e+02,4.3050515023e+02,9.5335102083e+01,9.5038081472e+01,3.2043388655e+01,8.7035738262e+01,4.2012878903e+00,6.4018398433e+01,-3.3646279333e-04,2.9421747042e+01,8.1403841090e+01,6.4860091957e+02,2.4540936310e+01,1.2674168756e+02,1.9432059422e+01,1.0757368169e+02,1.8000000000e-01,2.6354340871e+00,7.0000000000e-02,4.4984738743e-01,0.0000000000e+00,2.9360618707e+03,-1.3520461906e-02,-2.1604566936e-04,1.7675071154e-02,3,14,17,45,15,4.2477238890e+00,18,1,14,137,7,1.5778336489e+01,
2.1500000000e-01,6.0720907500e-03,1.7064544370e-02,2.4328924022e-02,1.9815621659e-02,2.4525950164e-01,3.1370535707e-01,4.4057274702e-01,3.4033055339e-01,1.6649654586e+00,1.9652153412e+00,2.2664502846e+00,2.0655980757e+00,-6.2012678768e+00,-2.7019927374e+00,-4.2801330983e-01,-2.9028047834e+00,2.4478061616e-01,3.1423102861e-01,4.4331483131e-01,3.4144339615e-01,1.3802506814e+04,4.7287509637e+04,9.3230455870e+04,4.8526219650e+04,1.0133285370e+06,2.8194554088e+06,4.8899853636e+06,3.0020622147e+06,9.3529958018e+01,1.0327964581e+02,1.3320350922e+04,1.5904155761e+01,9.2356420892e+01,-1.1202180795e-03,9.9911124359e+01,1.0327964580e+02,4.1595424874e+02,9.6775178820e+01,9.7456957523e+01,3.2044150464e+01,8.6942730034e+01,4.2317358450e+00,6.4453369215e+01,-3.3309807745e-04,2.9199820391e+01,7.8301309468e+01,5.8639850706e+02,2.4785530634e+01,1.3675548869e+02,1.9439786037e+01,1.0537398395e+02,1.8000000000e-01,2.7501850959e+00,7.0000000000e-02,4.6868710530e-01,0.0000000000e+00,2.9360618707e+03,-1.3289936396e-02,-2.9819479282e-04,1.7465511036e-02,3,14,17,45,15,4.2225818880e+00,18,1,14,137,7,1.5778336489e+01,
2.2000000000e-01,4.6558194104e-03,1.6398769598e-02,2.4077642437e-02,1.9301645759e-02,2.4052149106e-01,3.0744031147e-01,4.3066430040e-01,3.3343344885e-01,1.6596181033e+00,1.9518593915e+00,2.2562985716e+00,2.0512021931e+00,-6.2547287826e+00,-2.6453412799e+00,-3.8012772377e-01,-2.8593671809e+00,2.4003806457e-01,3.0795365270e-01,4.3333056578e-01,3.3452077038e-01,1.4668816131e+04,4.7772648490e+04,9.4061813533e+04,4.9515521342e+04,1.1157723380e+06,2.8364543766e+06,4.9453329932e+06,3.0538496723e+06,9.3352012375e+01,1.0115021723e+02,1.3487134820e+04,1.5998080040e+01,9.2878222445e+01,-1.1356442879e-03,1.0116210993e+02,1.0115021723e+02,4.0087487867e+02,9.8139261252e+01,9.9764670259e+01,3.2045117435e+01,8.6850473518e+01,4.2621513649e+00,6.4887876641e+01,-3.2946774585e-04,2.8957938474e+01,7.5505758421e+01,5.2626976342e+02,2.4994617723e+01,1.4587107602e+02,1.9451216199e+01,1.0311491038e+02,1.8000000000e-01,2.8595402976e+00,7.0000000000e-02,4.8664094438e-01,0.0000000000e+00,2.9360618707e+03,-1.3077066428e-02,-3.7755999390e-04,1.7242742618e-02,3,14,17,45,15,4.2929015970e+00,18,1,14,137,7,1.5778336489e+01,
2.2500000000e-01,3.1170163414e-03,1.5692506635e-02,2.3809048067e-02,1.8761604648e-02,2.3585753116e-01,3.0133274760e-01,4.2108436449e-01,3.2672038857e-01,1.6533173701e+00,1.9387983374e+00,2.2462359841e+00,2.0370321475e+00,-6.2595202606e+00,-2.5844894441e+00,-3.3124071502e-01,-2.8127984933e+00,2.3536301654e-01,3.0183422975e-01,4.2367784555e-01,3.2778329054e-01,1.5197274302e+04,4.8187423496e+04,9.4883568985e+04,5.0396458001e+04,1.2093393012e+06,2.8469468073e+06,5.0002434808e+06,3.0966489185e+06,9.3180269711e+01,9.9102413301e+01,1.3643231536e+04,1.6089969851e+01,9.3388721394e+01,-1.1500288995e-03,1.0233293482e+02,9.9102413300e+01,3.8543019324e+02,9.9425923035e+01,1.0195681093e+02,3.2046280067e+01,8.6758938607e+01,4.2925347082e+00,6.5321924403e+01,-3.2571743333e-04,2.8707025064e+01,7.3003826277e+01,4.6943044998e+02,2.5170003208e+01,1.5400670638e+02,1.9466065100e+01,1.0086234094e+02,1.8000000000e-01,2.9628254810e+00,7.0000000000e-02,5.0359821329e-01,0.0000000000e+00,2.9360618707e+03,-1.2881236078e-02,-4.5385750072e-04,1.7008635988e-02,3,14,17,45,15,4.2029331150e+00,18,1,14,137,7,1.5778336489e+01,
2.3000000000e-01,1.4432787216e-03,1.4941957528e-02,2.3521883123e-02,1.8194092777e-02,2.3125941791e-01,2.9537547208e-01,4.1181686535e-01,3.2018368581e-01,1.6470828976e+00,1.9260526448e+00,2.2362759968e+00,2.0231033759e+00,-6.2108842351e+00,-2.5196235975e+00,-2.8111401031e-01,-2.7631724939e+00,2.3075060531e-01,2.9586553864e-01,4.1434067443e-01,3.2122319460e-01,1.5721171954e+04,4.8536143890e+04,9.5597576926e+04,5.1174838557e+04,1.2935960539e+06,2.8513383133e+06,5.0496893532e+06,3.1309259535e+06,9.3014608157e+01,9.7137724258e+01,1.3788677039e+04,1.6179849967e+01,9.3888055370e+01,-1.1633751812e-03,1.0342386882e+02,9.7137724257e+01,3.6975671345e+02,1.0063441006e+02,1.0403029714e+02,3.2047628547e+01,8.6668094130e+01,4.3228861226e+00,6.5755516038e+01,-3.2194404314e-04,2.8454348755e+01,7.0777379268e+01,4.1654124441e+02,2.5314000689e+01,1.6112401659e+02,1.9484011500e+01,9.8659482175e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2701660374e-02,-5.2685228774e-04,1.6765026195e-02,3,14,17,45,15,4.2286779270e+00,18,1,14,137,7,1.5778336489e+01,
2.3500000000e-01,-3.7861279618e-04,1.4142758262e-02,2.3214851350e-02,1.7597417902e-02,2.2671903382e-01,2.8956143684e-01,4.0284623955e-01,3.1381608629e-01,1.6415659412e+00,1.9136419623e+00,2.2264321677e+00,2.0094310439e+00,-6.1053964088e+00,-2.4508933966e+00,-2.2948492506e-01,-2.7105298494e+00,2.2619286555e-01,2.9004050636e-01,4.0530346086e-01,3.1483316123e-01,1.6283941677e+04,4.8823090555e+04,9.6209495863e+04,5.1856668149e+04,1.3684635724e+06,2.8500331530e+06,5.0895036071e+06,3.1571569170e+06,9.2854919990e+01,9.5256998433e+01,1.3923551931e+04,1.6267777026e+01,9.4376539034e+01,-1.1756904378e-03,1.0443551650e+02,9.5256998432e+01,3.5396285634e+02,1.0176451378e+02,1.0598319158e+02,3.2049152851e+01,8.6577908194e+01,4.3532058448e+00,6.6188654926e+01,-3.1820592000e-04,2.8204286000e+01,6.8805975118e+01,3.6784496283e+02,2.5429165616e+01,1.6721942937e+02,1.9504716217e+01,9.6533196530e+01,1.8000000000e-01,3.1486799924e+00,7.0000000000e-02,5.3411164054e-01,0.0000000000e+00,2.9360618707e+03,-1.2537427914e-02,-5.9635644155e-04,1.6513692386e-02,3,14,17,45,15,4.2160775710e+00,18,1,14,137,7,1.5778336489e+01,
2.4000000000e-01,-2.3657745257e-03,1.3289904766e-02,2.2887162174e-02,1.6969506356e-02,2.2222778550e-01,2.8388368066e-01,3.9415764260e-01,3.0761070869e-01,1.6367554203e+00,1.9015853090e+00,2.2167181661e+00,1.9960301588e+00,-5.9449976625e+00,-2.3784095799e+00,-1.7610261314e-01,-2.6548967832e+00,2.2168114597e-01,2.8435214955e-01,3.9655126252e-01,3.0860625064e-01,1.6918911395e+04,4.9052439880e+04,9.6725306055e+04,5.2448003377e+04,1.4249958499e+06,2.8434276513e+06,5.1210661623e+06,3.1758211060e+06,9.2701113167e+01,9.3460580645e+01,1.4047970412e+04,1.6353826820e+01,9.4854593446e+01,-1.1869850790e-03,1.0536873443e+02,9.3460580643e+01,3.3813386602e+02,1.0281645145e+02,1.0781451331e+02,3.2050842832e+01,8.6488348477e+01,4.3834941002e+00,6.6621344289e+01,-3.1453265312e-04,2.7959056400e+01,6.7068665661e+01,3.2329070011e+02,2.5518099539e+01,1.7231579892e+02,1.9527836225e+01,9.4498672463e+01,1.8000000000e-01,3.2301034656e+00,7.0000000000e-02,5.4747967345e-01,0.0000000000e+00,2.9360618707e+03,-1.2387540067e-02,-6.6222536249e-04,1.6256344912e-02,3,14,17,45,15,4.2371855560e+00,18,1,14,137,7,1.5778336489e+01,
2.4500000000e-01,-4.5459464268e-03,1.2377650767e-02,2.2538062156e-02,1.6307893666e-02,2.1777461442e-01,2.7833525669e-01,3.8573702249e-01,3.0156098416e-01,1.6326121472e+00,1.8899010913e+00,2.2071478296e+00,1.9829156188e+00,-5.7411861604e+00,-2.3022997864e+00,-1.2071646917e-01,-2.5962908137e+00,2.1720351629e-01,2.7879350222e-01,3.8806991154e-01,3.0253584343e-01,1.7638580677e+04,4.9228295539e+04,9.7151147310e+04,5.2954825473e+04,1.4656827730e+06,2.8319143092e+06,5.1478415659e+06,3.1873950108e+06,9.2553110786e+01,9.1748414401e+01,1.4162074737e+04,1.6438085258e+01,9.5322695880e+01,-1.1972721852e-03,1.0622458962e+02,9.1748414400e+01,3.2233811322e+02,1.0379077732e+02,1.0952406122e+02,3.2052688297e+01,8.6399382476e+01,4.4137511029e+00,6.7053587184e+01,-3.1093364570e-04,2.7719365467e+01,6.5545223079e+01,2.8263741464e+02,2.5583316011e+01,1.7645484229e+02,1.9553034965e+01,9.2562868726e+01,1.8000000000e-01,3.3031722753e+00,7.0000000000e-02,5.5947604520e-01,0.0000000000e+00,2.9360618707e+03,-1.2264319851e-02,-7.2435332887e-04,1.5994623350e-02,3,14,17,45,15,4.2244636980e+00,18,1,14,137,7,1.5778336489e+01,
2.5000000000e-01,-6.9670290195e-03,1.1399291305e-02,2.2167283129e-02,1.5609648030e-02,2.1334240356e-01,2.7290912200e-01,3.7757119987e-01,2.9566059226e-01,1.6264721931e+00,1.8786071327e+00,2.1977351287e+00,1.9701022622e+00,-5.5130152051e+00,-2.2226748379e+00,-4.2041567772e-02,-2.5347209506e+00,2.1274053117e-01,2.7335750593e-01,3.7984606984e-01,2.9661557671e-01,1.8426760299e+04,4.9354531745e+04,9.7493036724e+04,5.3382993521e+04,1.4985381204e+06,2.8158720151e+06,5.1659337988e+06,3.1923485279e+06,9.2410864250e+01,9.0120149706e+01,1.4266014998e+04,1.6520642046e+01,9.5781344697e+01,-1.2065655692e-03,1.0700420784e+02,9.0120149705e+01,3.0661924303e+02,1.0468828984e+02,1.1111225884e+02,3.2054679062e+01,8.6310977698e+01,4.4439770555e+00,6.7485386508e+01,-3.0740505048e-04,2.7484924835e+01,6.4216899832e+01,2.4553448320e+02,2.5627156669e+01,1.7969065616e+02,1.9579989484e+01,9.0727049356e+01,1.8000000000e-01,3.3674359280e+00,7.0000000000e-02,5.7002679415e-01,0.0000000000e+00,2.9360618707e+03,-1.2345428438e-02,-7.8266880309e-04,1.5730105573e-02,3,14,17,45,15,4.2268549800e+00,18,1,14,137,7,1.5778336489e+01,
2.5500000000e-01,-9.7062440012e-03,1.0346772570e-02,2.1774838113e-02,1.4871315806e-02,2.0890391527e-01,2.6759796266e-01,3.6964783253e-01,2.8990339300e-01,1.6210648062e+00,1.8677208107e+00,2.1885292720e+00,1.9576048816e+00,-5.2780472910e+00,-2.1395936708e+00,8.1671220669e-02,-2.4701965820e+00,2.0826113774e-01,2.6803683612e-01,3.7186723596e-01,2.9083927581e-01,1.9167745574e+04,4.9434745461e+04,9.7756737925e+04,5.3738177667e+04,1.5090381558e+06,2.7956593682e+06,5.1758271821e+06,3.1911413461e+06,9.2274365553e+01,8.8575263870e+01,1.4359941649e+04,1.6601586354e+01,9.6231035298e+01,-1.2148790879e-03,1.0770871761e+02,8.8575263869e+01,2.9100243905e+02,1.0550992869e+02,1.1257999498e+02,3.2056804999e+01,8.6223101823e+01,4.4741721495e+00,6.7916744993e+01,-3.0393501426e-04,2.7254845632e+01,6.3066836278e+01,2.1158025361e+02,2.5651745525e+01,1.8208442703e+02,1.9608395042e+01,8.8988641864e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2514170724e-02,-8.3712750133e-04,1.5464299921e-02,3,14,17,45,15,4.2230496250e+00,18,1,14,137,7,1.5778336489e+01,
2.6000000000e-01,-1.2874551224e-02,9.2100503598e-03,2.1359817839e-02,1.4088840873e-02,2.0441966977e-01,2.6239394107e-01,3.6195538324e-01,2.8428335266e-01,1.6163839634e+00,1.8572595065e+00,2.1797159619e+00,1.9454382154e+00,-5.1205276756e+00,-2.0529938134e+00,2.6466373672e-01,-2.4027311764e+00,2.0372163140e-01,2.6282365112e-01,3.6412172309e-01,2.8520087995e-01,1.9496008632e+04,4.9472054054e+04,9.7948800833e+04,5.4025800883e+04,1.5125452114e+06,2.7715960987e+06,5.1779967212e+06,3.1842199005e+06,9.2143666424e+01,8.7113204747e+01,1.4443962901e+04,1.6681003949e+01,9.6672244160e+01,-1.2222224190e-03,1.0833893057e+02,8.7113204745e+01,2.7546794398e+02,1.0625665374e+02,1.1392846791e+02,3.2059056070e+01,8.6135722815e+01,4.5043365649e+00,6.8347665213e+01,-3.0050739134e-04,2.7027917011e+01,6.2080219654e+01,1.8036165928e+02,2.5658970493e+01,1.8370030693e+02,1.9637967709e+01,8.7342590663e+01,1.8000000000e-01,3.4680196648e+00,7.0000000000e-02,5.8654054198e-01,0.0000000000e+00,2.9360618707e+03,-1.2680279610e-02,-8.8770347032e-04,1.5198633855e-02,3,14,17,45,15,4.2202830550e+00,18,1,14,137,7,1.5778336489e+01,
2.6500000000e-01,-1.6609167197e-02,7.9762597656e-03,2.0921704410e-02,1.3257469457e-02,1.9984091932e-01,2.5728838898e-01,3.5448308731e-01,2.7879446183e-01,1.6123914675e+00,1.8472418099e+00,2.1710985092e+00,1.9336170023e+00,-4.9555649949e+00,-1.9624307662e+00,5.2276489604e-01,-2.3323110911e+00,1.9907090933e-01,2.5770928627e-01,3.5659862110e-01,2.7969436002e-01,1.9790999887e+04,4.9468517139e+04,9.8078125849e+04,5.4251127192e+04,1.5111835502e+06,2.7439059780e+06,5.1728998041e+06,3.1720174784e+06,9.2018873843e+01,8.5733724634e+01,1.4518088529e+04,1.6758975376e+01,9.7105418756e+01,-1.2285954659e-03,1.0889492004e+02,8.5733724632e+01,2.5993208456e+02,1.0692916594e+02,1.1515894844e+02,3.2061422344e+01,8.6048808996e+01,4.5344704706e+00,6.8778149581e+01,-2.9710419382e-04,2.6802789934e+01,6.1244280465e+01,1.5147880349e+02,2.5650483002e+01,1.8460234238e+02,1.9668445467e+01,8.5782333861e+01,1.8000000000e-01,3.5037196167e+00,7.0000000000e-02,5.9240172811e-01,0.0000000000e+00,2.9360618707e+03,-1.2856610827e-02,-9.3436618968e-04,1.4934395270e-02,3,14,17,45,15,4.2067351460e+00,18,1,14,137,7,1.5778336489e+01,
2.7000000000e-01,-2.1044447650e-02,6.6288249881e-03,2.0460412344e-02,1.2371647055e-02,1.9512132654e-01,2.5227153381e-01,3.4722091038e-01,2.7343064423e-01,1.6090702060e+00,1.8376889623e+00,2.1626903654e+00,1.9221558859e+00,-4.7759708566e+00,-1.8674056471e+00,8.0839480069e-01,-2.2590134690e+00,1.9426550457e-01,2.5268397952e-01,3.4928774919e-01,2.7431362696e-01,2.0050303578e+04,4.9425919523e+04,9.8148368839e+04,5.4419006568e+04,1.5052535308e+06,2.7127399080e+06,5.1679160360e+06,3.1549482978e+06,9.1900196553e+01,8.4437117405e+01,1.4582243613e+04,1.6835574903e+01,9.7530971684e+01,-1.2339897467e-03,1.0937612407e+02,8.4437117403e+01,2.4428732396e+02,1.0752770996e+02,1.1627246178e+02,3.2063893994e+01,8.5962329052e+01,4.5645740246e+00,6.9208200351e+01,-2.9370707432e-04,2.6578088394e+01,6.0548192486e+01,1.2455843577e+02,2.5627708572e+01,1.8485230013e+02,1.9699588219e+01,8.4300499301e+01,1.8000000000e-01,3.5293779705e+00,7.0000000000e-02,5.9661429366e-01,0.0000000000e+00,2.9360618707e+03,-1.3011470759e-02,-9.7705003048e-04,1.4672856910e-02,3,14,16,44,14,4.1321026270e+00,18,1,14,137,7,1.5778336489e+01,
2.7500000000e-01,-2.6266630502e-02,5.1468197195e-03,1.9974989079e-02,1.1424879005e-02,1.9023767715e-01,2.4733241559e-01,3.4015948973e-01,2.6818565549e-01,1.6038371937e+00,1.8286253013e+00,2.1545050223e+00,1.9110683442e+00,-4.5860581839e+00,-1.7671811275e+00,1.0993678083e+00,-2.1831927581e+00,1.8929317296e-01,2.4773678468e-01,3.4217960471e-01,2.6905242960e-01,2.0162682278e+04,4.9346218780e+04,9.8159981012e+04,5.4532421553e+04,1.4572382114e+06,2.6782191690e+06,5.1569068277e+06,3.1333778002e+06,9.1787891445e+01,8.3224161436e+01,1.4636326427e+04,1.6910870003e+01,9.7949277793e+01,-1.2383941890e-03,1.0978177966e+02,8.3224161434e+01,2.2845361178e+02,1.0805212331e+02,1.1726956610e+02,3.2066461259e+01,8.5876251959e+01,4.5946473737e+00,6.9637819624e+01,-2.9029811448e-04,2.6352468548e+01,5.9982923890e+01,9.9259786786e+01,2.5591863188e+01,1.8450822064e+02,1.9731177035e+01,8.2889391956e+01,1.8000000000e-01,3.5448365340e+00,7.0000000000e-02,5.9915226678e-01,0.0000000000e+00,2.9360618707e+03,-1.3144713222e-02,-1.0156530025e-03,1.4415392837e-02,3,14,17,45,15,4.1479888870e+00,18,1,14,137,7,1.5778336489e+01,
2.8000000000e-01,-3.2304432666e-02,3.5049225399e-03,1.9464924339e-02,1.0409584717e-02,1.8520663286e-01,2.4245912670e-01,3.3329006768e-01,2.6305297310e-01,1.5913440738e+00,1.8200784392e+00,2.1465565812e+00,1.9003663823e+00,-4.4292076712e+00,-1.6611334007e+00,1.4027099559e+00,-2.1050135439e+00,1.8418687524e-01,2.4285580442e-01,3.3526530758e-01,2.6390424309e-01,1.9972170120e+04,4.9230975980e+04,9.8111542612e+04,5.4593205329e+04,1.4047062505e+06,2.6404530394e+06,5.1396855353e+06,3.1076333065e+06,9.1682256551e+01,8.2096088053e+01,1.4680168758e+04,1.6984921206e+01,9.8360673365e+01,-1.2417911646e-03,1.1011062509e+02,8.2096088051e+01,2.1233492203e+02,1.0850186468e+02,1.1815029454e+02,3.2069114414e+01,8.5790546862e+01,4.6246906541e+00,7.0067009344e+01,-2.8686014345e-04,2.6124642613e+01,5.9541071021e+01,7.5275619551e+01,2.5543972011e+01,1.8362353679e+02,1.9763012899e+01,8.1541327008e+01,1.8000000000e-01,3.5500000000e+00,7.0000000000e-02,6.0000000000e-01,0.0000000000e+00,2.9360618707e+03,-1.3256062086e-02,-1.0500503301e-03,1.4163524956e-02,3,14,16,44,14,4.2003246490e+00,18,1,14,137,7,1.5778336489e+01,
2.8500000000e-01,-3.9226920859e-02,1.6735043266e-03,1.8928895108e-02,9.3169462739e-03,1.8007473192e-01,2.3763928868e-01,3.2660444365e-01,2.5802568256e-01,1.5797911582e+00,1.8120799181e+00,2.1388586647e+00,1.8900621370e+00,-4.2878882022e+00,-1.5483703957e+00,1.7262542300e+00,-2.0243551589e+00,1.7895576472e-01,2.3802866039e-01,3.2853654365e-01,2.5886215218e-01,1.9907542587e+04,4.9080987213e+04,9.8002656154e+04,5.4604709201e+04,1.3302712054e+06,2.5995056658e+06,5.1166212330e+06,3.0780557410e+06,9.1583658642e+01,8.1054660803e+01,1.4713543024e+04,1.7057782207e+01,9.8765456706e+01,-1.2441571992e-03,1.1036095336e+02,8.1054660801e+01,1.9583487484e+02,1.0887595017e+02,1.1891409230e+02,3.2071843712e+01,8.5705182936e+01,4.6547039911e+00,7.0495771302e+01,-2.8364319788e-04,2.5913365017e+01,5.9212798727e+01,5.4941873325e+01,2.5485277712e+01,1.8224734097e+02,1.9794915195e+01,8.0248849592e+01,1.8000000000e-01,3.5479823891e+00,7.0000000000e-02,5.9966875046e-01,0.0000000000e+00,2.9360618707e+03,-1.3345564428e-02,-1.0801066714e-03,1.3918903074e-02,3,14,17,45,15,4.3406544340e+00,18,1,14,137,7,1.5778336489e+01,
2.9000000000e-01,-4.7326359482e-02,-3.8257706930e-04,1.8365614171e-02,8.1367674258e-03,1.7488496469e-01,2.3286045472e-01,3.2009490444e-01,2.5309637220e-01,1.5691558126e+00,1.8046653357e+00,2.1314231563e+00,1.8801680943e+00,-4.1366842946e+00,-1.4282035386e+00,2.0711074497e+00,-1.9411819001e+00,1.7368072741e-01,2.3324289648e-01,3.2198550783e-01,2.5391874153e-01,1.9847695648e+04,4.8896796423e+04,9.7893942703e+04,5.4570924822e+04,1.2575181102e+06,2.5554482499e+06,5.0879940769e+06,3.0449854473e+06,9.1492586709e+01,8.0102253491e+01,1.4736108986e+04,1.7129500134e+01,9.9163889632e+01,-1.2454576406e-03,1.1053021246e+02,8.0102253489e+01,1.7881178370e+02,1.0917289084e+02,1.1955975905e+02,3.2074639344e+01,8.5620129226e+01,4.6846874995e+00,7.0924107136e+01,-2.8077349899e-04,2.5728103252e+01,5.8975017963e+01,3.9182976116e+01,2.5418323357e+01,1.8043306104e+02,1.9826721207e+01,7.9004875271e+01,1.8000000000e-01,3.5419344172e+00,7.0000000000e-02,5.9867579983e-01,0.0000000000e+00,2.9360618707e+03,-1.3413411483e-02,-1.1056727557e-03,1.3683218681e-02,3,14,16,44,14,4.1736669990e+00,18,1,14,137,7,1.5778336489e+01,
2.9500000000e-01,-5.7097426218e-02,-2.7079351048e-03,1.7773448733e-02,6.8574018149e-03,1.6961332629e-01,2.2811015983e-01,3.1375419419e-01,2.4825706054e-01,1.5570662343e+00,1.7978741898e+00,2.1242611686e+00,1.8706965911e+00,-3.9886245050e+00,-1.2995385124e+00,2.4427788076e+00,-1.8556036241e+00,1.6836769881e-01,2.2848604213e-01,3.1560484924e-01,2.4906601653e-01,1.9765764471e+04,4.8678210337e+04,9.7892538945e+04,5.4495253109e+04,1.1866724514e+06,2.5083576191e+06,5.0540807008e+06,3.0087385647e+06,9.1409534130e+01,7.9242106275e+01,1.4747381460e+04,1.7200115922e+01,9.9556199564e+01,-1.2456434247e-03,1.1061476321e+02,7.9242106272e+01,1.6107444698e+02,1.0939048220e+02,1.2008529832e+02,3.2077491369e+01,8.5535354484e+01,4.7146412830e+00,7.1352018328e+01,-2.7810643334e-04,2.5558010515e+01,5.8809049882e+01,2.6281214213e+01,2.5345182258e+01,1.7824174634e+02,1.9858288330e+01,7.7802792728e+01,1.8000000000e-01,3.5318706542e+00,7.0000000000e-02,5.9702354024e-01,0.0000000000e+00,2.9360618707e+03,-1.3459811422e-02,-1.1265874468e-03,1.3458102833e-02,3,14,16,44,14,4.1866230840e+00,18,1,14,137,7,1.5778336489e+01,
3.0000000000e-01,-6.7789662595e-02,-5.3579884392e-03,1.7149963326e-02,5.4658199244e-03,1.6420349569e-01,2.2337556995e-01,3.0757542241e-01,2.4349919412e-01,1.5440569044e+00,1.7917531697e+00,2.1173838008e+00,1.8616592907e+00,-3.8339181112e+00,-1.1610157015e+00,2.8586203425e+00,-1.7677706868e+00,1.6299098320e-01,2.2374527732e-01,3.0938761069e-01,2.4429539331e-01,1.9656585924e+04,4.8424692012e+04,9.7836228553e+04,5.4380063503e+04,1.1173979972e+06,2.4582583713e+06,5.0151681558e+06,2.9695970468e+06,9.1335110472e+01,7.8478706234e+01,1.4746682817e+04,1.7269664776e+01,9.9942582092e+01,-1.2446463188e-03,1.1060952294e+02,7.8478706233e+01,1.4237644793e+02,1.0952549089e+02,1.2048764131e+02,3.2080389651e+01,8.5450826939e+01,4.7445654342e+00,7.1779506203e+01,-2.7555138940e-04,2.5396290470e+01,5.8703227280e+01,1.5167604998e+01,2.5267195990e+01,1.7573330669e+02,1.9889495055e+01,7.6636548436e+01,1.8000000000e-01,3.5178153447e+00,7.0000000000e-02,5.9471595211e-01,0.0000000000e+00,2.9360618707e+03,-1.3484964671e-02,-1.1426443413e-03,1.3318393900e-02,3,14,16,44,14,4.2114780290e+00,18,1,14,137,7,1.5778336489e+01,
3.0500000000e-01,-7.5860480638e-02,-8.3745914926e-03,1.6493806504e-02,3.9478869791e-03,1.5877277861e-01,2.1864328153e-01,3.0155203186e-01,2.3881375577e-01,1.5320757362e+00,1.7863552805e+00,2.1107990749e+00,1.8530666707e+00,-3.6733318150e+00,-1.0111296880e+00,3.3520763273e+00,-1.6779666554e+00,1.5756898069e-01,2.1900723280e-01,3.0332716972e-01,2.3959780048e-01,1.9517181000e+04,4.8134611397e+04,9.7707813107e+04,5.4226396537e+04,1.0493511572e+06,2.4051932446e+06,4.9714124715e+06,2.9278021419e+06,9.1270055820e+01,7.7817898557e+01,1.4733132617e+04,1.7338176701e+01,1.0032320389e+02,-1.2423778788e-03,1.1050788780e+02,7.7817898555e+01,1.2241754523e+02,1.0957356704e+02,1.2076235901e+02,3.2083323747e+01,8.5366514020e+01,4.7744600347e+00,7.2206571924e+01,-2.7305046363e-04,2.5238600073e+01,5.8650162248e+01,5.2395435146e+00,2.5185249502e+01,1.7296151381e+02,1.9920239615e+01,7.5500699254e+01,1.8000000000e-01,3.4998023491e+00,7.0000000000e-02,5.9175859463e-01,0.0000000000e+00,2.9360618707e+03,-1.3489306088e-02,-1.1535672621e-03,1.3332673202e-02,3,14,16,44,14,4.1663281890e+00,18,1,14,137,7,1.5778336489e+01,
3.1000000000e-01,-7.9971339606e-02,-1.1755064591e-02,1.5800910645e-02,2.2887513510e-03,1.5345066082e-01,2.1390027135e-01,2.9567772852e-01,2.3419147103e-01,1.5210766529e+00,1.7817424148e+00,2.1045164349e+00,1.8449273065e+00,-3.5277736471e+00,-8.4793832420e-01,3.9343886320e+00,-1.5866663248e+00,1.5227605884e-01,2.1425892163e-01,2.9741717776e-01,2.3496388418e-01,1.9296571251e+04,4.7806366013e+04,9.7510387006e+04,5.4033526857e+04,9.8229242277e+05,2.3492285520e+06,4.9230865414e+06,2.8835456161e+06,9.1215120897e+01,7.7267406245e+01,1.4705578854e+04,1.7405677052e+01,1.0069820584e+02,-1.2387225658e-03,1.1030121701e+02,7.7267406245e+01,1.0083199727e+02,1.0952881742e+02,1.2090331201e+02,3.2086282787e+01,8.5282381980e+01,4.8043251542e+00,7.2633216489e+01,-2.7053348901e-04,2.5079676430e+01,5.8641010022e+01,-6.0354345326e-07,2.5100348231e+01,1.6997293786e+02,1.9950437604e+01,7.4390427729e+01,1.8000000000e-01,3.4778750624e+00,7.0000000000e-02,5.8815859233e-01,0.0000000000e+00,2.9360618707e+03,-1.3473553573e-02,-1.1590273716e-03,1.3333663816e-02,3,14,16,44,14,4.1716181830e+00,18,1,14,137,7,1.5778336489e+01,
3.1500000000e-01,-8.1782540026e-02,-1.5468939521e-02,1.5068453462e-02,4.7270795664e-04,1.4833484406e-01,2.0913538186e-01,2.8994638563e-01,2.2962290279e-01,1.5110211761e+00,1.7779886296e+00,2.0985419398e+00,1.8372477238e+00,-3.3754242324e+00,-6.6866297149e-01,4.6055853181e+00,-1.4942812823e+00,1.4721005052e-01,2.0948918653e-01,2.9165148907e-01,2.3038411609e-01,1.9057039200e+04,4.7436491592e+04,9.7238097393e+04,5.3799752008e+04,9.1579656056e+05,2.2903406944e+06,4.8702923386e+06,2.8369838296e+06,9.1171097160e+01,7.6837026423e+01,1.4662557991e+04,1.7472187101e+01,1.0106770611e+02,-1.2335337423e-03,1.0997853311e+02,7.6837026430e+01,7.7169928888e+01,1.0938364979e+02,1.2090226464e+02,3.2089255319e+01,8.5198395446e+01,4.8341608506e+00,7.3059440723e+01,-2.6772868947e-04,2.4899134702e+01,5.8641008681e+01,-1.7925553303e-06,2.5016065531e+01,1.6682135567e+02,1.9980020911e+01,7.3301529689e+01,1.8000000000e-01,3.4520863092e+00,7.0000000000e-02,5.8392461793e-01,0.0000000000e+00,2.9360618707e+03,-1.3446694072e-02,-1.1586549973e-03,1.3321329111e-02,3,14,16,44,14,4.1450761220e+00,18,1,14,137,7,1.5778336489e+01,
3.2000000000e-01,-8.2588064834e-02,-1.9480642860e-02,1.4292301469e-02,-1.5191014977e-03,1.4346424604e-01,2.0434044732e-01,2.8435200731e-01,2.2509782245e-01,1.5018615577e+00,1.7751826239e+00,2.0928798997e+00,1.8300318408e+00,-3.2075681551e+00,-4.7015582927e-01,5.3969364609e+00,-1.4012831292e+00,1.4239549964e-01,2.0468981950e-01,2.8602408805e-01,2.2584821953e-01,1.8799177619e+04,4.7020732369e+04,9.6886253360e+04,5.3521978987e+04,8.4951667478e+05,2.2285066644e+06,4.8131335839e+06,2.7882310018e+06,9.1138993954e+01,7.6539219862e+01,1.4602234556e+04,1.7537724580e+01,1.0143180322e+02,-1.2266276239e-03,1.0952606889e+02,7.6539219916e+01,5.0903694137e+01,1.0912829109e+02,1.2074841893e+02,3.2092229112e+01,8.5114516854e+01,4.8639671688e+00,7.3485245269e+01,-2.6456966778e-04,2.4691994728e+01,5.8641007362e+01,-3.4435021006e-06,2.4933383507e+01,1.6356937191e+02,2.0008941490e+01,7.2230413480e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.3413159186e-02,-1.1519936294e-03,1.3295480864e-02,3,14,16,44,14,4.1373629020e+00,18,1,14,137,7,1.5778336489e+01,
3.2500000000e-01,-8.2977104968e-02,-2.3758093182e-02,1.3467727653e-02,-3.7153804373e-03,1.3884635555e-01,1.9951116265e-01,2.7888863119e-01,2.2060291837e-01,1.4935335457e+00,1.7734305180e+00,2.0875308556e+00,1.8232815316e+00,-3.0367188908e+00,-2.4864675272e-01,6.3325129275e+00,-1.3082278407e+00,1.3783293808e-01,1.9985644848e-01,2.8052900897e-01,2.2134298268e-01,1.8517134242e+04,4.6554091534e+04,9.6443546674e+04,5.3197000139e+04,7.8330471993e+05,2.1637444505e+06,4.7515820934e+06,2.7373839335e+06,9.1120023172e+01,7.6389638320e+01,1.4522214255e+04,1.7602304246e+01,1.0179057915e+02,-1.2177645842e-03,1.0892586561e+02,7.6389639572e+01,2.1321880225e+01,1.0875035880e+02,1.2042788113e+02,3.2095190929e+01,8.5030705770e+01,4.8937441402e+00,7.3910630574e+01,-2.6106307659e-04,2.4458755529e+01,5.8641006069e+01,-5.4696777989e-06,2.4852340967e+01,1.6026488812e+02,2.0037169963e+01,7.1174112702e+01,1.8000000000e-01,3.3891820660e+00,7.0000000000e-02,5.7359705561e-01,0.0000000000e+00,2.9360618707e+03,-1.3369057994e-02,-1.1384628685e-03,1.3255737383e-02,3,14,16,44,14,4.1563525430e+00,18,1,14,137,7,1.5778336489e+01,
3.3000000000e-01,-8.3194969005e-02,-2.8275805490e-02,1.2588614337e-02,-6.1663721174e-03,1.3447580116e-01,1.9464751118e-01,2.7355024853e-01,2.1611743674e-01,1.4859317298e+00,1.7727965282e+00,2.0858402173e+00,1.8169380431e+00,-2.8804816049e+00,-4.9154278430e-02,7.3174861718e+00,-1.2551212983e+00,1.3351622163e-01,1.9498896013e-01,2.7516024128e-01,2.1684796438e-01,1.8196354228e+04,4.5973005365e+04,9.5714133955e+04,5.2728267915e+04,7.1646329154e+05,2.0955688979e+06,4.6823305002e+06,2.6828285769e+06,9.1137602356e+01,7.6375462159e+01,1.4380917736e+04,1.7665938427e+01,1.0214410237e+02,-1.2027865139e-03,1.0786605164e+02,7.6375462159e+01,-5.4913465839e-06,1.0826126380e+02,1.1992678850e+02,3.2098126268e+01,8.4946918068e+01,4.9234917814e+00,7.4335596878e+01,-2.5721640702e-04,2.4199979001e+01,5.8641004804e+01,-7.8599202512e-06,2.4772955831e+01,1.5694290465e+02,2.0064690848e+01,7.0130258227e+01,1.8000000000e-01,3.3522181178e+00,7.0000000000e-02,5.6752834770e-01,0.0000000000e+00,2.9360618707e+03,-1.3308033175e-02,-1.1173600653e-03,1.3200402262e-02,3,14,16,44,14,4.1230922460e+00,18,1,14,137,7,1.5778336489e+01,
3.3500000000e-01,-8.3341551952e-02,-3.3009767842e-02,1.1649204621e-02,-8.9576446261e-03,1.3034245445e-01,1.8975347530e-01,2.6833065604e-01,2.1160806003e-01,1.4787610916e+00,1.7728445476e+00,2.1093868258e+00,1.8106971853e+00,-2.7423934990e+00,5.0676337439e-02,7.6714296519e+00,-1.2433417412e+00,1.2943462504e-01,1.9009120251e-01,2.6991162408e-01,2.1233027194e-01,1.7828199324e+04,4.5044810353e+04,9.4091059938e+04,5.1785530421e+04,6.6075583178e+05,2.0249054173e+06,4.5944134040e+06,2.6184451967e+06,9.1241503659e+01,7.6375456305e+01,1.4100875432e+04,1.7728637535e+01,1.0249243075e+02,-1.1739462994e-03,1.0576555582e+02,7.6375456305e+01,-2.6845422083e-05,1.0776273084e+02,1.1928941090e+02,3.2101021158e+01,8.4863108321e+01,4.9532100933e+00,7.4760144190e+01,-2.5303797060e-04,2.3916288560e+01,5.8641003573e+01,-1.0605065490e-05,2.4695230787e+01,1.5362885275e+02,2.0091498845e+01,6.9097017482e+01,1.8000000000e-01,3.3116954218e+00,7.0000000000e-02,5.6087536775e-01,0.0000000000e+00,2.9360618707e+03,-1.3230219091e-02,-1.0890372863e-03,1.3123155170e-02,3,14,16,44,14,4.1247059790e+00,18,1,14,137,7,1.5778336489e+01,
3.4000000000e-01,-8.3456953536e-02,-3.7926975817e-02,1.0641602699e-02,-1.2220269344e-02,1.2643467687e-01,1.8483634198e-01,2.6322340433e-01,2.0702618430e-01,1.4722734146e+00,1.7732905461e+00,2.1319790336e+00,1.8045074305e+00,-2.5997417615e+00,1.1713365990e-01,7.6001478080e+00,-1.2332697105e+00,1.2557608869e-01,1.8517036838e-01,2.6477672624e-01,2.0774159428e-01,1.7442509882e+04,4.3892376082e+04,9.1946395462e+04,5.0548698666e+04,6.2168838093e+05,1.9543912667e+06,4.4940229376e+06,2.5473096711e+06,9.1391007252e+01,7.6375450750e+01,1.3740574136e+04,1.7790410525e+01,1.0283561403e+02,-1.1370925144e-03,1.0306306638e+02,7.6375450750e+01,-5.6265979265e-05,1.0726700079e+02,1.1858240592e+02,3.2103866975e+01,8.4779244029e+01,4.9828990623e+00,7.5184272319e+01,-2.4853687925e-04,2.3608367644e+01,5.8641002378e+01,-1.3695582043e-05,2.4619157493e+01,1.5034106968e+02,2.0117596055e+01,6.8073020378e+01,1.8000000000e-01,3.2677116006e+00,7.0000000000e-02,5.5365414338e-01,0.0000000000e+00,2.9360618707e+03,-1.3134423965e-02,-1.0561528508e-03,1.3023662020e-02,3,14,16,44,14,4.0902254990e+00,18,1,14,137,7,1.5778336489e+01,
3.4500000000e-01,-8.3557842819e-02,-4.2961182974e-02,9.5566337182e-03,-1.6127665686e-02,1.2274059148e-01,1.7990608646e-01,2.5822162598e-01,2.0231232018e-01,1.4664377355e+00,1.7740133444e+00,2.1520574984e+00,1.7983723687e+00,-2.4729354923e+00,1.6498047569e-01,7.1517525356e+00,-1.2217286439e+00,1.2192869383e-01,1.8023634065e-01,2.5974871859e-01,2.0302236656e-01,1.7048721644e+04,4.2626796458e+04,8.9555368696e+04,4.9160399175e+04,5.9738040203e+05,1.8843397874e+06,4.3860372611e+06,2.4720748719e+06,9.1565105842e+01,7.6375445550e+01,1.3340102185e+04,1.7851265289e+01,1.0317369605e+02,-1.0962338965e-03,1.0005927143e+02,7.6375445550e+01,-8.9744152853e-05,1.0677428830e+02,1.1784171387e+02,3.2106659428e+01,8.4695308236e+01,5.0125586663e+00,7.5607980947e+01,-2.4372302328e-04,2.3276958063e+01,5.8641001222e+01,-1.7121229418e-05,2.4544719686e+01,1.4709263710e+02,2.0142989902e+01,6.7057283417e+01,1.8000000000e-01,3.2203726152e+00,7.0000000000e-02,5.4588207116e-01,0.0000000000e+00,2.9360618707e+03,-1.3022192445e-02,-1.0207364472e-03,1.2918594586e-02,3,13,16,43,14,4.0822139020e+00,18,1,14,137,7,1.5778336489e+01,
3.5000000000e-01,-8.3650492893e-02,-4.7984218449e-02,8.3844922535e-03,-2.0862187494e-02,1.1924857528e-01,1.7497576996e-01,2.5331794100e-01,1.9741348529e-01,1.4612358148e+00,1.7749482542e+00,2.1692547096e+00,1.7922972499e+00,-2.4665180150e+00,2.0434204669e-01,6.4166618099e+00,-1.2095566374e+00,1.1848085531e-01,1.7530206020e-01,2.5482024440e-01,1.9811856488e-01,1.6656375260e+04,4.1298869320e+04,8.7034350864e+04,4.7688694814e+04,5.8312043500e+05,1.8144093313e+06,4.2726733519e+06,2.3941325652e+06,9.1753830082e+01,7.6375440736e+01,1.2917926314e+04,1.7911208966e+01,1.0350671648e+02,-1.0532170285e-03,9.6892683235e+01,7.6375440736e+01,-1.2543438625e-04,1.0628469456e+02,1.1708600120e+02,3.2109396502e+01,8.4611292825e+01,5.0421888786e+00,7.6031269695e+01,-2.3860704745e-04,2.2922858212e+01,5.8641000108e+01,-2.0871004918e-05,2.4471895485e+01,1.4389274673e+02,2.0167691581e+01,6.6049138438e+01,1.8000000000e-01,3.1697925094e+00,7.0000000000e-02,5.3757787467e-01,0.0000000000e+00,2.9360618707e+03,-1.2895473745e-02,-9.8382032077e-04,1.2803176253e-02,3,13,16,42,14,4.1027278470e+00,18,1,14,137,7,1.5778336489e+01,
3.5500000000e-01,-8.3737913469e-02,-5.2840772407e-02,7.1118538889e-03,-2.6549186422e-02,1.1594744096e-01,1.7006215511e-01,2.4850433924e-01,1.9231248330e-01,1.4566435510e+00,1.7760733101e+00,2.1839035690e+00,1.7862807740e+00,-2.4596388390e+00,2.4197221601e-01,5.7146218352e+00,-1.1983854851e+00,1.1522146907e-01,1.7038414225e-01,2.4998331502e-01,1.9301019177e-01,1.6267194631e+04,3.9924059905e+04,8.4417183437e+04,4.6158423691e+04,5.7280861924e+05,1.7441039536e+06,4.1547011944e+06,2.3140912065e+06,9.1953842549e+01,7.6375436324e+01,1.2480254042e+04,1.7970248201e+01,1.0383471223e+02,-1.0086625751e-03,9.3609862152e+01,7.6375436324e+01,-1.6271643852e-04,1.0579826181e+02,1.1632495486e+02,3.2112077356e+01,8.4527194279e+01,5.0717896707e+00,7.6454138153e+01,-2.3320032533e-04,2.2546921150e+01,5.8640999041e+01,-2.4933154950e-05,2.4400659095e+01,1.4074771473e+02,2.0191714904e+01,6.5048169088e+01,1.8000000000e-01,3.1160931350e+00,7.0000000000e-02,5.2876155947e-01,0.0000000000e+00,2.9360618707e+03,-1.2755727344e-02,-9.4587809028e-04,1.2677010120e-02,3,13,15,41,13,4.1284882470e+00,18,1,14,137,7,1.5778336489e+01,
3.6000000000e-01,-8.3821162942e-02,-5.7396355678e-02,5.7264474079e-03,-3.3234499069e-02,1.1282650565e-01,1.6518502811e-01,2.4377215798e-01,1.8704360191e-01,1.4526312275e+00,1.7773896406e+00,2.1965613579e+00,1.7803155978e+00,-2.4524904553e+00,2.8094861730e-01,5.2661037591e+00,-1.1889684414e+00,1.1213995256e-01,1.6550217247e-01,2.4522927530e-01,1.8772904104e-01,1.5879791982e+04,3.8504417112e+04,8.1701055283e+04,4.4576211020e+04,5.6105529004e+05,1.6731001780e+06,4.0322127510e+06,2.2321991050e+06,9.2164778490e+01,7.6375432329e+01,1.2028275175e+04,1.8028389351e+01,1.0415771862e+02,-9.6268943258e-04,9.0219732493e+01,7.6375432329e+01,-2.0147146765e-04,1.0531500172e+02,1.1556359393e+02,3.2114701766e+01,8.4443011472e+01,5.1013610131e+00,7.6876585901e+01,-2.2751493187e-04,2.2150052543e+01,5.8640998022e+01,-2.9295204161e-05,2.4330982070e+01,1.3766173516e+02,2.0215075445e+01,6.4054156109e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2604065578e-02,-9.0705617551e-04,1.2541952387e-02,3,13,16,42,14,4.0920193580e+00,18,1,14,137,7,1.5778336489e+01,
3.6500000000e-01,-8.3900622219e-02,-6.1564004360e-02,4.2121853751e-03,-4.1033344982e-02,1.0987560597e-01,1.6036564649e-01,2.3911214488e-01,1.8166469352e-01,1.4491697336e+00,1.7789054456e+00,2.2077076794e+00,1.7743959118e+00,-2.4449512684e+00,3.2149508980e-01,5.1073328572e+00,-1.1804786925e+00,1.0922625117e-01,1.6067721689e-01,2.4054888875e-01,1.8233312733e-01,1.5460853322e+04,3.7041335993e+04,7.8879524266e+04,4.2948978803e+04,5.4476509825e+05,1.6013279437e+06,3.9052098664e+06,2.1486851216e+06,9.2386680854e+01,7.6375428765e+01,1.1562624209e+04,1.8085638638e+01,1.0447577021e+02,-9.1536096752e-04,8.6727053367e+01,7.6375428765e+01,-2.4163596197e-04,1.0483491016e+02,1.1480451112e+02,3.2117269821e+01,8.4358744511e+01,5.1309028762e+00,7.7298612517e+01,-2.2156361433e-04,2.1733208482e+01,5.8640997054e+01,-3.3943990021e-05,2.4262834236e+01,1.3463743951e+02,2.0237789900e+01,6.3067031378e+01,1.8000000000e-01,2.9998612494e+00,7.0000000000e-02,5.0967871258e-01,0.0000000000e+00,2.9360618707e+03,-1.2441368399e-02,-8.6739276483e-04,1.2398973450e-02,3,13,16,42,14,4.0532276190e+00,18,1,14,137,7,1.5778336489e+01,
3.7000000000e-01,-8.3976598834e-02,-6.5311068672e-02,2.5538967675e-03,-5.0402754983e-02,1.0708509595e-01,1.5562491356e-01,2.3451463093e-01,1.7621027686e-01,1.4462319345e+00,1.7806258728e+00,2.2176613166e+00,1.7685155135e+00,-2.4354136285e+00,3.6257243861e-01,4.9662226635e+00,-1.1725972764e+00,1.0647083063e-01,1.5593010566e-01,2.3593252707e-01,1.7685806609e-01,1.5041198133e+04,3.5539241668e+04,7.5958302614e+04,4.1281555437e+04,5.2264314768e+05,1.5289340793e+06,3.7739055418e+06,2.0637316317e+06,9.2619051713e+01,7.6375425645e+01,1.1084960295e+04,1.8142002270e+01,1.0478890150e+02,-8.6684301275e-04,8.3144269472e+01,7.6375425645e+01,-2.8304383867e-04,1.0435797483e+02,1.1404903785e+02,3.2119781772e+01,8.4274394145e+01,5.1604152305e+00,7.7720217579e+01,-2.1535976154e-04,2.1297393181e+01,5.8640996141e+01,-3.8865699196e-05,2.4196184376e+01,1.3167631220e+02,2.0259875623e+01,6.2086840066e+01,1.8000000000e-01,2.9376087510e+00,7.0000000000e-02,4.9945815315e-01,0.0000000000e+00,2.9360618707e+03,-1.2268330586e-02,-8.2692445580e-04,1.2248250556e-02,3,13,15,41,13,4.0614664420e+00,18,1,14,137,7,1.5778336489e+01,
3.7500000000e-01,-8.4049256655e-02,-6.8640798701e-02,7.3407166784e-04,-6.1773043062e-02,1.0444583516e-01,1.5098205813e-01,2.2996964853e-01,1.7067080041e-01,1.4437965065e+00,1.7825511754e+00,2.2266045317e+00,1.7626734846e+00,-2.4304164679e+00,4.0336864595e-01,4.7819818391e+00,-1.1649386030e+00,1.0386466081e-01,1.5128004735e-01,2.3137026828e-01,1.7129906093e-01,1.4624448462e+04,3.4005599417e+04,7.2951350500e+04,3.9583410627e+04,4.9553636593e+05,1.4561836064e+06,3.6386745208e+06,1.9776082705e+06,9.2860745111e+01,7.6375422981e+01,1.0597903112e+04,1.8197486533e+01,1.0509714741e+02,-8.1739745313e-04,7.9491030077e+01,7.6375422981e+01,-3.2543290777e-04,1.0388417925e+02,1.1329785003e+02,3.2122237958e+01,8.4189961445e+01,5.1898980471e+00,7.8141400672e+01,-2.0891737164e-04,2.0843656557e+01,5.8640995285e+01,-4.4045904628e-05,2.4131000732e+01,1.2877899896e+02,2.0281350281e+01,6.1113709961e+01,1.8000000000e-01,2.8727963350e+00,7.0000000000e-02,4.8881730874e-01,0.0000000000e+00,2.9360618707e+03,-1.2085766887e-02,-7.8572939319e-04,1.2088973603e-02,3,13,15,41,13,4.0788023600e+00,18,1,14,137,7,1.5778336489e+01,
3.8000000000e-01,-8.4118604388e-02,-7.1567320433e-02,-1.2673311413e-03,-7.2511683915e-02,1.0194917324e-01,1.4645425632e-01,2.2546638234e-01,1.6504240238e-01,1.4418435778e+00,1.7846785920e+00,2.2346570088e+00,1.7568745595e+00,-2.4173898143e+00,4.4346327141e-01,4.6670201885e+00,-1.1553532076e+00,1.0139919835e-01,1.4674419408e-01,2.2685139043e-01,1.6564975370e-01,1.4211868384e+04,3.2449669195e+04,6.9878160475e+04,3.7866577753e+04,4.6679201996e+05,1.3833742028e+06,3.5000226043e+06,1.8906415454e+06,9.3110280879e+01,7.6375420780e+01,1.0104634304e+04,1.8252097855e+01,1.0540054364e+02,-7.6734236799e-04,7.5791199530e+01,7.6375420780e+01,-3.6848475565e-04,1.0341350485e+02,1.1255128289e+02,3.2124638755e+01,8.4105447649e+01,5.2193512970e+00,7.8562161386e+01,-2.0225101839e-04,2.0373091700e+01,5.8640994487e+01,-4.9469603084e-05,2.4067251367e+01,1.2594553572e+02,2.0302231602e+01,6.0147826953e+01,1.8000000000e-01,2.8055801403e+00,7.0000000000e-02,4.7778181408e-01,0.0000000000e+00,2.9360618707e+03,-1.1894292041e-02,-7.4392109984e-04,1.1920833425e-02,3,13,15,41,13,4.0913372070e+00,18,1,14,137,7,1.5778336489e+01,
3.8500000000e-01,-8.4184566555e-02,-7.4112173441e-02,-3.4803057046e-03,-7.8659130237e-02,9.9586932545e-02,1.4205662863e-01,2.2099093856e-01,1.5943955480e-01,1.4403574417e+00,1.7870039415e+00,2.2430857890e+00,1.7511301939e+00,-2.3860420563e+00,4.8260106436e-01,4.6244105190e+00,-1.1430747255e+00,9.9066368615e-02,1.4233768382e-01,2.2236232289e-01,1.6001900353e-01,1.3804920948e+04,3.0880877797e+04,6.6759911069e+04,3.6143843359e+04,4.3747205155e+05,1.3107928507e+06,3.3585330360e+06,1.8031866779e+06,9.3366138229e+01,7.6375419046e+01,9.6083602150e+03,1.8305842844e+01,1.0569912691e+02,-7.1699830451e-04,7.2068827463e+01,7.6375419046e+01,-4.1187848515e-04,1.0294593205e+02,1.1180949468e+02,3.2126984563e+01,8.4020854075e+01,5.2487749522e+00,7.8982499318e+01,-1.9537581603e-04,1.9886832242e+01,5.8640993751e+01,-5.5121253170e-05,2.4004904431e+01,1.2317551829e+02,2.0322537197e+01,5.9189415693e+01,1.8000000000e-01,2.7361220965e+00,7.0000000000e-02,4.6637825465e-01,0.0000000000e+00,2.9360618707e+03,-1.1694411974e-02,-7.0162732002e-04,1.1743699833e-02,3,13,15,41,13,4.0912993590e+00,18,1,14,137,7,1.5778336489e+01,
3.9000000000e-01,-8.4247460544e-02,-7.6304459800e-02,-5.9571576486e-03,-8.1281766912e-02,9.7351389383e-02,1.3780195638e-01,2.1652178839e-01,1.5401021244e-01,1.4393238106e+00,1.7895222087e+00,2.2505877906e+00,1.7454566185e+00,-2.3483880910e+00,5.2076346710e-01,4.5753720035e+00,-1.1268418316e+00,9.6858547144e-02,1.3807334822e-01,2.1788218821e-01,1.5455873065e-01,1.3402852086e+04,2.9308116608e+04,6.3617851577e+04,3.4426313996e+04,4.0839179885e+05,1.2387150411e+06,3.2148432649e+06,1.7155850671e+06,9.3626847112e+01,7.6375417781e+01,9.1121216048e+03,1.8358728326e+01,1.0599293515e+02,-6.6666924838e-04,6.8346721507e+01,7.6375417781e+01,-4.5530975175e-04,1.0248144077e+02,1.1107255177e+02,3.2129275789e+01,8.3936182077e+01,5.2781689848e+00,7.9402414069e+01,-1.8830738290e-04,1.9386049624e+01,5.8640993079e+01,-6.0984813897e-05,2.3943928353e+01,1.2046822811e+02,2.0342284429e+01,5.8238724504e+01,1.8000000000e-01,2.6645895342e+00,7.0000000000e-02,4.5463410263e-01,0.0000000000e+00,2.9360618707e+03,-1.1486478572e-02,-6.5898202776e-04,1.1557940722e-02,3,13,15,41,13,3.9601344450e+00,18,1,14,137,7,1.5778336489e+01,
3.9500000000e-01,-8.4307226373e-02,-7.8174912646e-02,-8.7888891387e-03,-8.2359822387e-02,9.5235255454e-02,1.3370032038e-01,2.1202402317e-01,1.4882618424e-01,1.4387292120e+00,1.7922292223e+00,2.2571478029e+00,1.7398780769e+00,-2.3031087446e+00,5.5818195159e-01,4.5762538265e+00,-1.1057826218e+00,9.4768540491e-02,1.3396138799e-01,2.1337674824e-01,1.4934419692e-01,1.2234851595e+04,2.7739512752e+04,6.0470915219e+04,3.2726563485e+04,3.8008290647e+05,1.1673829355e+06,3.0695968270e+06,1.6282269710e+06,9.3891116757e+01,7.6375416984e+01,8.6186549854e+03,1.8410761353e+01,1.0628200752e+02,-6.1662875749e-04,6.4645407250e+01,7.6375416984e+01,-4.9850463351e-04,1.0202001079e+02,1.1034047284e+02,3.2131512844e+01,8.3851433023e+01,5.3075333676e+00,7.9821905251e+01,-1.8106180379e-04,1.8871950272e+01,5.8640992472e+01,-6.7043783863e-05,2.3884291972e+01,1.1782272535e+02,2.0361490323e+01,5.7296013781e+01,1.8000000000e-01,2.5911547815e+00,7.0000000000e-02,4.4257765069e-01,0.0000000000e+00,2.9360618707e+03,-1.1270928445e-02,-6.1611026166e-04,1.1364041576e-02,3,13,16,42,14,4.0100676400e+00,18,1,14,137,7,1.5778336489e+01,
4.0000000000e-01,-8.4364073636e-02,-7.9744356989e-02,-1.2118350323e-02,-8.2836759188e-02,9.3231658368e-02,1.2975901328e-01,2.0744580942e-01,1.4390650000e-01,1.4385635967e+00,1.7951215010e+00,2.2627478150e+00,1.7344188430e+00,-2.3074490155e+00,5.9496836647e-01,4.5226497477e+00,-1.0799781523e+00,9.2789566989e-02,1.3000923471e-01,2.0879468987e-01,1.4439533479e-01,1.1083773962e+04,2.6182365204e+04,5.7336113390e+04,3.1051028373e+04,3.5185344332e+05,1.0970319613e+06,2.9234391552e+06,1.5414142408e+06,9.4157779074e+01,7.6375416650e+01,8.1304042141e+03,1.8461949215e+01,1.0656638453e+02,-5.6712112105e-04,6.0983215179e+01,7.6375416650e+01,-5.4121847381e-04,1.0156162185e+02,1.0961325192e+02,3.2133696140e+01,8.3766608284e+01,5.3368680736e+00,8.0240972480e+01,-1.7365559121e-04,1.8345772695e+01,5.8640991933e+01,-7.3281241096e-05,2.3825964636e+01,1.1523791772e+02,2.0380171507e+01,5.6361547163e+01,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.1102850132e-02,-5.7312869599e-04,1.1162368915e-02,3,13,15,41,13,4.0365608050e+00,18,1,14,137,7,1.5778336489e+01,
4.0500000000e-01,-8.4417826177e-02,-8.1019649718e-02,-1.6138830166e-02,-8.3083362324e-02,9.1334122348e-02,1.2598298397e-01,2.0272256399e-01,1.3924898494e-01,1.4389113167e+00,1.7981967792e+00,2.2673690031e+00,1.7291002355e+00,-2.3025405332e+00,6.3153487242e-01,4.5413078535e+00,-1.0495752821e+00,9.0915237496e-02,1.2622197273e-01,2.0407216097e-01,1.3971012509e-01,9.9892630960e+03,2.4643218618e+04,5.4228740206e+04,2.9401455809e+04,3.2379364507e+05,1.0278752252e+06,2.7770091128e+06,1.4553776719e+06,9.4425905668e+01,7.6375416773e+01,7.6495105265e+03,1.8512299438e+01,1.0684610799e+02,-5.1836036286e-04,5.7376205926e+01,7.6375416773e+01,-5.8323687900e-04,1.0110625374e+02,1.0889087030e+02,3.2135826088e+01,8.3681709226e+01,5.3661730766e+00,8.0659615380e+01,-1.6610564559e-04,1.7808784500e+01,5.8640991462e+01,-7.9679883584e-05,2.3768916262e+01,1.1271261126e+02,2.0398344170e+01,5.5435584947e+01,1.8000000000e-01,2.4392905044e+00,7.0000000000e-02,4.1764470968e-01,0.0000000000e+00,2.9360618707e+03,-1.0984328594e-02,-5.3013584357e-04,1.0953271341e-02,3,13,15,41,13,4.0209601490e+00,18,1,14,137,7,1.5778336489e+01,
4.1000000000e-01,-8.4468751536e-02,-8.2009193248e-02,-2.1058132745e-02,-8.3240616934e-02,8.9536549369e-02,1.2237535651e-01,1.9779618238e-01,1.3484397466e-01,1.4400649452e+00,1.8014553955e+00,2.2709923238e+00,1.7239479191e+00,-2.2871724639e+00,6.6817846245e-01,4.4864796402e+00,-1.0140589224e+00,8.9139536279e-02,1.2260288307e-01,1.9914933279e-01,1.3527891484e-01,8.9615891883e+03,2.3128174484e+04,5.1162738825e+04,2.7783167150e+04,2.9556300622e+05,9.6009832985e+05,2.6309351031e+06,1.3704202154e+06,9.4694846646e+01,7.6375417346e+01,7.1778685675e+03,1.8561819780e+01,1.0712122100e+02,-4.7053584459e-04,5.3838590537e+01,7.6375417346e+01,-6.2437011587e-04,1.0065388634e+02,1.0817330279e+02,3.2137903096e+01,8.3596737210e+01,5.3954483508e+00,8.1077833583e+01,-1.5842921460e-04,1.7262279335e+01,5.8640991062e+01,-8.6222070470e-05,2.3713117380e+01,1.1024554766e+02,2.0416024036e+01,5.4518379243e+01,1.8000000000e-01,2.3612268344e+00,7.0000000000e-02,4.0482828624e-01,0.0000000000e+00,2.9360618707e+03,-1.0856319792e-02,-4.8719680190e-04,1.0737248185e-02,3,13,15,41,13,4.0279523850e+00,18,1,14,137,7,1.5778336489e+01,
4.1500000000e-01,-8.4517152643e-02,-8.2732011925e-02,-2.7020448000e-02,-8.3361709459e-02,8.7833199852e-02,1.1893755009e-01,1.9264871440e-01,1.3067945403e-01,1.4420574735e+00,1.8048958203e+00,2.2735994621e+00,1.7189866934e+00,-2.2609344577e+00,7.0420404486e-01,4.4790135186e+00,-9.7343306795e-01,8.7456802133e-02,1.1915354900e-01,1.9400057521e-01,1.3108964318e-01,8.0058350321e+03,2.1642490841e+04,4.8150613293e+04,2.6199097275e+04,2.6893791060e+05,8.9390919161e+05,2.4858243259e+06,1.2868054419e+06,9.4964084800e+01,7.6375418357e+01,6.7171522756e+03,1.8610518221e+01,1.0739176789e+02,-4.2381485426e-04,5.0382924615e+01,7.6375418357e+01,-6.6445052341e-04,1.0020449966e+02,1.0746052091e+02,3.2139927569e+01,8.3511693587e+01,5.4246938707e+00,8.1495626724e+01,-1.5064385159e-04,1.6707573778e+01,5.8640990733e+01,-9.2889863896e-05,2.3658539160e+01,1.0783543176e+02,2.0433226354e+01,5.3610170511e+01,1.8000000000e-01,2.2819918013e+00,7.0000000000e-02,3.9181954947e-01,0.0000000000e+00,2.9360618707e+03,-1.0718441000e-02,-4.4435924014e-04,1.0514786047e-02,3,12,15,40,13,3.9498338720e+00,18,1,14,137,7,1.5778336489e+01,
4.2000000000e-01,-8.4562885371e-02,-8.3227369863e-02,-3.4080772000e-02,-8.3466792941e-02,8.6218674413e-02,1.1566919490e-01,1.8731935937e-01,1.2674292714e-01,1.4448217863e+00,1.8085127073e+00,2.2751750005e+00,1.7142440352e+00,-2.2200729346e+00,7.3880089164e-01,4.4636475138e+00,-9.2727553677e-01,8.5861709872e-02,1.1587380896e-01,1.8865888697e-01,1.2712975027e-01,7.1252149169e+03,2.0192322961e+04,4.5205871237e+04,2.4653460574e+04,2.4474107499e+05,8.2959518176e+05,2.3423000235e+06,1.2048168569e+06,9.5232922754e+01,7.6375419796e+01,6.2690325579e+03,1.8658402951e+01,1.0765779417e+02,-3.7836437405e-04,4.7021741033e+01,7.6375419796e+01,-7.0331074540e-04,9.9758073806e+01,1.0675249456e+02,3.2141899913e+01,8.3426579698e+01,5.4539096115e+00,8.1912994450e+01,-1.4276737330e-04,1.6146004160e+01,5.8640990477e+01,-9.9665071430e-05,2.3605153422e+01,1.0548095151e+02,2.0449965892e+01,5.2711185170e+01,1.8000000000e-01,2.2017762894e+00,7.0000000000e-02,3.7864983855e-01,0.0000000000e+00,2.9360618707e+03,-1.0570441717e-02,-4.0168387579e-04,1.0340092218e-02,3,12,15,39,13,3.9661854940e+00,18,1,14,137,7,1.5778336489e+01,
4.2500000000e-01,-8.4606329643e-02,-8.3559996330e-02,-4.2394322174e-02,-8.3563570868e-02,8.4687895440e-02,1.1256762903e-01,1.8186945544e-01,1.2302209252e-01,1.4483189229e+00,1.8122972917e+00,2.2757059910e+00,1.7097487337e+00,-2.1627470449e+00,7.7140461967e-01,4.4143581075e+00,-8.7499740759e-01,8.4349252246e-02,1.1276119193e-01,1.8318367036e-01,1.2338686709e-01,6.3209890241e+03,1.8783197309e+04,4.2341473210e+04,2.3149838399e+04,2.2281472392e+05,7.6742834039e+05,2.2009707218e+06,1.1247197143e+06,9.5500558593e+01,7.6375421649e+01,5.8350266711e+03,1.8705482360e+01,1.0791934645e+02,-3.3433601849e-04,4.3766420179e+01,7.6375421649e+01,-7.4079879245e-04,9.9314589035e+01,1.0604919295e+02,3.2143820527e+01,8.3341396876e+01,5.4830955488e+00,8.2329936412e+01,-1.3481781698e-04,1.5578923349e+01,5.8640990295e+01,-1.0652928903e-04,2.3552932644e+01,1.0318079255e+02,2.0466256940e+01,5.1821634023e+01,1.8000000000e-01,2.1207735447e+00,7.0000000000e-02,3.6535088048e-01,0.0000000000e+00,2.9360618707e+03,-1.0412154826e-02,-3.5927146728e-04,1.0192179122e-02,3,12,14,38,12,3.9714139590e+00,18,1,14,137,7,1.5778336489e+01,
4.3000000000e-01,-8.4647240782e-02,-8.3785184245e-02,-5.2527469747e-02,-8.3655012573e-02,8.3236089663e-02,1.0962794687e-01,1.7632896515e-01,1.1950508493e-01,1.4525265839e+00,1.8162380763e+00,2.2752330959e+00,1.7055335619e+00,-2.0863433509e+00,8.0148437326e-01,4.4277662028e+00,-8.1589569680e-01,8.2914722394e-02,1.0981089458e-01,1.7760937254e-01,1.1984906158e-01,5.5936010588e+03,1.7419891075e+04,3.9568308668e+04,2.1692720108e+04,2.0301173151e+05,7.0763661081e+05,2.0623964545e+06,1.0467851473e+06,9.5766128288e+01,7.6375423901e+01,5.4164596380e+03,1.8751765020e+01,1.0817647233e+02,-2.9186217643e-04,4.0626900572e+01,7.6375423901e+01,-7.7678190031e-04,9.8874025724e+01,1.0535058497e+02,3.2145689810e+01,8.3256146444e+01,5.5122516586e+00,8.2746452266e+01,-1.2681339690e-04,1.5007697489e+01,5.8640990187e+01,-1.1346394444e-04,2.3501849961e+01,1.0093364867e+02,2.0482113312e+01,5.0941711315e+01,1.8000000000e-01,2.0391787101e+00,7.0000000000e-02,3.5195471359e-01,0.0000000000e+00,2.9360618707e+03,-1.0243403786e-02,-3.1724518401e-04,1.0037878198e-02,3,12,14,38,12,3.9393641300e+00,18,1,14,137,7,1.5778336489e+01,
4.3500000000e-01,-8.4685837137e-02,-8.3937467554e-02,-6.4638649557e-02,-8.3742263941e-02,8.1858654993e-02,1.0684390039e-01,1.7068106019e-01,1.1618055778e-01,1.4572881292e+00,1.8203226967e+00,2.2739723455e+00,1.7016337355e+00,-1.9998254432e+00,8.2919343049e-01,4.3381509617e+00,-7.4943028374e-01,8.1553696851e-02,1.0701672246e-01,1.7193422416e-01,1.1650492229e-01,4.9092700143e+03,1.6106012469e+04,3.6895625541e+04,2.0285641304e+04,1.8515394144e+05,6.5037376349e+05,1.9270920759e+06,9.7125438574e+05,9.6028722430e+01,7.6375426536e+01,5.0144053002e+03,1.8797259671e+01,1.0842922040e+02,-2.5105011659e-04,3.7611236707e+01,7.6375426536e+01,-8.1115242466e-04,9.8436364380e+01,1.0465663950e+02,3.2147508157e+01,8.3170829714e+01,5.5413779175e+00,8.3162541679e+01,-1.1877246050e-04,1.4433702710e+01,5.8640990154e+01,-1.2045034102e-04,2.3451879155e+01,9.8738229297e+01,2.0497548359e+01,5.0071594270e+01,1.8000000000e-01,1.9571883545e+00,7.0000000000e-02,3.3849361044e-01,0.0000000000e+00,2.9360618707e+03,-1.0064359674e-02,-2.7574212142e-04,9.8771967640e-03,3,12,14,38,12,3.8861967240e+00,18,1,14,137,7,1.5778336489e+01,
4.4000000000e-01,-8.4722392281e-02,-8.4043570822e-02,-7.4774730902e-02,-8.3825769931e-02,8.0551449550e-02,1.0420854128e-01,1.6494811836e-01,1.1303770539e-01,1.4622488099e+00,1.8245387844e+00,2.2719982309e+00,1.6980890649e+00,-1.9066343319e+00,8.5436959834e-01,4.3580251001e+00,-6.7432803494e-01,8.0262019208e-02,1.0437175777e-01,1.6616465920e-01,1.1334358097e-01,4.2517811415e+03,1.4844839277e+04,3.4474092062e+04,1.8932534642e+04,1.6913014500e+05,5.9576354176e+05,1.7954988423e+06,8.9836026530e+05,9.6287485679e+01,7.6375429538e+01,4.6298112463e+03,1.8841975206e+01,1.0867764003e+02,-2.1199448077e-04,3.4726536103e+01,7.6375429538e+01,-8.4381534828e-04,9.8001585642e+01,1.0396732548e+02,3.2149275961e+01,8.3085447988e+01,5.5704743025e+00,8.3578204321e+01,-1.1071344423e-04,1.3858321814e+01,5.8640990196e+01,-1.2746970177e-04,2.3402994651e+01,9.6593264689e+01,2.0512574980e+01,4.9211442980e+01,1.8000000000e-01,1.8750000000e+00,7.0000000000e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-9.8751502546e-03,-2.3490713671e-04,9.7101086291e-03,3,12,14,38,12,3.8606643970e+00,18,1,14,137,7,1.5778336489e+01,
4.4500000000e-01,-8.4756998904e-02,-8.4125265032e-02,-7.9791269838e-02,-8.3905705037e-02,7.9310563724e-02,1.0171447446e-01,1.5928513020e-01,1.1006626172e-01,1.4678632450e+00,1.8288748213e+00,2.2692424105e+00,1.6949472944e+00,-1.7937479817e+00,8.7736764770e-01,4.3034039607e+00,-5.8892716698e-01,7.9035784418e-02,1.0186860940e-01,1.6044772377e-01,1.1035471136e-01,3.6676214565e+03,1.3639347757e+04,3.2112889342e+04,1.7638330445e+04,1.5484348742e+05,5.4387773403e+05,1.6680469293e+06,8.2833733888e+05,9.6541527089e+01,7.6375432888e+01,4.2635901313e+03,1.8885920654e+01,1.0892178141e+02,-1.7478641656e-04,3.1979644254e+01,7.6375432888e+01,-8.7467914898e-04,9.7569670276e+01,1.0328261201e+02,3.2150993613e+01,8.3000002560e+01,5.5995407909e+00,8.3993439870e+01,-1.0265482914e-04,1.3282940940e+01,5.8640990314e+01,-1.3450321357e-04,2.3355171502e+01,9.4497509556e+01,2.0527205631e+01,4.8361400568e+01,1.8000000000e-01,1.7928116455e+00,7.0000000000e-02,3.1150638956e-01,0.0000000000e+00,2.9360618707e+03,-9.6758184452e-03,-1.9489672270e-04,9.5367303433e-03,3,12,14,38,12,3.8764869900e+00,18,1,14,137,7,1.5778336489e+01,
4.5000000000e-01,-8.4789459183e-02,-8.4195099775e-02,-8.1772730766e-02,-8.3982150305e-02,7.8132275775e-02,9.9354142352e-02,1.5383057060e-01,1.0725648933e-01,1.4741299593e+00,1.8333197375e+00,2.2656225294e+00,1.6922669576e+00,-1.7613561993e+00,8.9818533678e-01,4.2371783538e+00,-4.9073323763e-01,7.7871323792e-02,9.9499705318e-02,1.5493306557e-01,1.0752851817e-01,3.1574016476e+03,1.2491965110e+04,2.9800040012e+04,1.6408805512e+04,1.4212311169e+05,4.9475402412e+05,1.5450966412e+06,7.6141821207e+05,9.6790184382e+01,7.6375436569e+01,3.9164443130e+03,1.8929105168e+01,1.0916169538e+02,-1.3949604199e-04,2.9375829293e+01,7.6375436569e+01,-9.0367333614e-04,9.7140599181e+01,1.0260246834e+02,3.2152661500e+01,8.2914494713e+01,5.6285773608e+00,8.4408248011e+01,-9.4615096411e-05,1.2708946229e+01,5.8640990507e+01,-1.4153207159e-04,2.3308385381e+01,9.2449745414e+01,2.0541452339e+01,4.7521593531e+01,1.8000000000e-01,1.7108212899e+00,7.0000000000e-02,2.9804528641e-01,0.0000000000e+00,2.9360618707e+03,-9.4663337169e-03,-1.5585440553e-04,9.3574559431e-03,3,12,13,37,12,3.7871938620e+00,18,1,14,137,7,1.5778336489e+01,
4.5500000000e-01,-8.4820340577e-02,-8.4258523526e-02,-8.2563495733e-02,-8.4055156011e-02,7.7013089197e-02,9.7120125956e-02,1.4863757759e-01,1.0459916412e-01,1.4810626986e+00,1.8378632526e+00,2.2610572284e+00,1.6901225796e+00,-1.7217554466e+00,9.1703559547e-01,4.2125047813e+00,-3.7558881345e-01,7.6765190698e-02,9.7257604018e-02,1.4968012802e-01,1.0485572180e-01,2.7185808130e+03,1.1404405391e+04,2.7548490802e+04,1.5251176011e+04,1.2719322762e+05,4.4840796358e+05,1.4269644643e+06,6.9784266825e+05,9.7032921642e+01,7.6375440560e+01,3.5888985223e+03,1.8971538008e+01,1.0939743338e+02,-1.0617571542e-04,2.6919027034e+01,7.6375440560e+01,-9.3074518352e-04,9.6714353379e+01,1.0192686392e+02,3.2154280007e+01,8.2828925719e+01,5.6575839904e+00,8.4822628434e+01,-8.6612682863e-05,1.2137720480e+01,5.8640990776e+01,-1.4853752356e-04,2.3262612559e+01,9.0448782068e+01,2.0555326721e+01,4.6692132231e+01,1.8000000000e-01,1.6292264553e+00,7.0000000000e-02,2.8464911952e-01,0.0000000000e+00,2.9360618707e+03,-9.2463077821e-03,-1.1791598016e-04,9.1731707001e-03,3,11,13,35,11,3.7811704600e+00,18,1,14,137,7,1.5778336489e+01,
4.6000000000e-01,-8.4849545840e-02,-8.4317718889e-02,-8.2918955867e-02,-8.4124775074e-02,7.5949719002e-02,9.5005305581e-02,1.4371568122e-01,1.0208555804e-01,1.4886805189e+00,1.8424975459e+00,2.2554712583e+00,1.6886025847e+00,-1.6717891618e+00,9.3480157238e-01,4.0876466146e+00,-2.4270285459e-01,7.5714146972e-02,9.5135160867e-02,1.4470053392e-01,1.0232754103e-01,2.3466226337e+03,1.0377804841e+04,2.5386771952e+04,1.4170697055e+04,1.1419023510e+05,4.0482143842e+05,1.3139005756e+06,6.3779694548e+05,9.7269411733e+01,7.6375444842e+01,3.2813671099e+03,1.9013228525e+01,1.0962904736e+02,-7.4866768565e-05,2.4612345374e+01,7.6375444842e+01,-9.5585300467e-04,9.6290914023e+01,1.0125576839e+02,3.2155849515e+01,8.2743296842e+01,5.6865606586e+00,8.5236580837e+01,-7.8665936649e-05,1.1570639824e+01,5.8640991119e+01,-1.5550091403e-04,2.3217829899e+01,8.8493458435e+01,2.0568839990e+01,4.5873111471e+01,1.8000000000e-01,1.5482237106e+00,7.0000000000e-02,2.7135016145e-01,0.0000000000e+00,2.9360618707e+03,-9.0165226886e-03,-8.1214232234e-05,8.9851200633e-03,3,11,13,35,11,3.6930233310e+00,18,1,14,137,7,1.5778336489e+01,
4.6500000000e-01,-8.4877113019e-02,-8.4373578929e-02,-8.3115683770e-02,-8.4191068540e-02,7.4939078642e-02,9.3002916225e-02,1.3905869073e-01,9.9707420689e-02,1.4934349417e+00,1.8472168335e+00,2.2487998160e+00,1.6877929653e+00,-1.7660143812e+00,9.5090573230e-01,4.1028824520e+00,-9.2985900661e-02,7.4715150031e-02,9.3125585735e-02,1.3998867178e-01,9.9935674569e-02,2.0351481728e+03,9.4127945159e+03,2.3444574577e+04,1.3165948011e+04,1.0295427338e+05,3.6399067110e+05,1.2060959098e+06,5.8132769068e+05,9.7499414583e+01,7.6375449395e+01,2.9940253706e+03,1.9054186151e+01,1.0985658973e+02,-4.5586676253e-05,2.2457099133e+01,7.6375449395e+01,-9.7897902044e-04,9.5870262390e+01,1.0058915160e+02,3.2157370405e+01,8.2657609337e+01,5.7155073447e+00,8.5650104924e+01,-7.0793073181e-05,1.1009070406e+01,5.8640991536e+01,-1.6240372831e-04,2.3174014837e+01,8.6582642893e+01,2.0582002974e+01,4.5064611145e+01,1.8000000000e-01,1.4680081987e+00,7.0000000000e-02,2.5818045053e-01,0.0000000000e+00,2.9360618707e+03,-8.7787559330e-03,-4.5884047729e-05,8.7951065639e-03,3,11,13,35,11,3.6690925060e+00,18,1,14,137,7,1.5778336489e+01,
4.7000000000e-01,-8.4903227615e-02,-8.4426499136e-02,-8.3253032428e-02,-8.4254109788e-02,7.3978267696e-02,9.1106557644e-02,1.3465531184e-01,9.7456960305e-02,1.4949122253e+00,1.8520088849e+00,2.2409950836e+00,1.6877953976e+00,-2.0142954899e+00,9.6412579433e-01,4.1857837441e+00,8.3274946711e-02,7.3765340678e-02,9.1222453910e-02,1.3553333526e-01,9.7672282121e-02,1.7775775377e+03,8.5094036503e+03,2.1659914961e+04,1.2211452956e+04,9.3402388944e+04,3.2595255266e+05,1.1037080838e+06,5.2732395575e+05,9.7722359493e+01,7.6375454200e+01,2.7269498772e+03,1.9094420386e+01,1.1008011325e+02,-1.8343441717e-05,2.0453862657e+01,7.6375454200e+01,-1.0001153256e-03,9.5452379884e+01,9.9926983585e+01,3.2158843054e+01,8.2571864447e+01,5.7444240283e+00,8.6063200405e+01,-6.3012131472e-05,1.0454365092e+01,5.8640992027e+01,-1.6922763623e-04,2.3131145368e+01,8.4715233282e+01,2.0594826130e+01,4.4266696910e+01,1.8000000000e-01,1.3887731656e+00,7.0000000000e-02,2.4517171376e-01,0.0000000000e+00,2.9360618707e+03,-8.5357732752e-03,-1.2100470482e-05,8.6069085062e-03,3,11,12,34,11,3.6823840880e+00,18,1,14,137,7,1.5778336489e+01,
4.7500000000e-01,-8.4927928501e-02,-8.4476690954e-02,-8.3366520720e-02,-8.4313985003e-02,7.3064560200e-02,8.9310187235e-02,1.3049287072e-01,9.5326824490e-02,1.4979329065e+00,1.8569063036e+00,2.2321296419e+00,1.6888237561e+00,-2.1245755395e+00,1.0437764891e+00,4.4388015919e+00,3.6020279432e-01,7.2862031598e-02,8.9419699272e-02,1.3132178342e-01,9.5529964990e-02,1.5687340092e+03,7.6712632068e+03,2.0042465745e+04,1.1197378190e+04,8.5364138838e+04,2.9065412955e+05,1.0139589902e+06,4.7051210891e+05,9.7916273745e+01,7.6413387809e+01,2.5085134045e+03,1.9127113683e+01,1.1026174268e+02,3.9433832333e+01,1.8815449847e+01,7.6413388044e+01,-1.0164243898e-03,9.5037248034e+01,9.9269234585e+01,3.2160267835e+01,8.2486063407e+01,5.7733106897e+00,8.6475866995e+01,-5.5340931081e-05,9.9078602129e+00,5.8640992591e+01,-1.7595453534e-04,2.3089200032e+01,8.2890156662e+01,2.0607319522e+01,4.3483672731e+01,1.8000000000e-01,1.3107094956e+00,7.0000000000e-02,2.3235529032e-01,0.0000000000e+00,2.9360618707e+03,-8.2918311096e-03,1.9985543905e-05,8.4665180753e-03,3,10,12,32,10,3.5960732310e+00,18,1,14,137,7,1.5778336489e+01,
4.8000000000e-01,-8.4951246747e-02,-8.4524295244e-02,-8.3468747922e-02,-8.4370791248e-02,7.2195393670e-02,8.7608106661e-02,1.2655859727e-01,9.3310080722e-02,1.5037801134e+00,1.8635903743e+00,2.2247444050e+00,1.6921971622e+00,-2.0341859954e+00,1.5685370544e+00,5.5249100650e+00,9.1220310324e-01,7.2002696519e-02,8.7711601042e-02,1.2734113307e-01,9.3501746614e-02,1.4536300071e+03,6.9766934695e+03,1.9290541185e+04,1.0246269616e+04,7.9615685292e+04,2.5605780971e+05,9.4364853603e+05,4.1022643369e+05,9.8016717758e+01,7.6942070998e+01,2.3877682118e+03,1.9070864781e+01,1.0994924878e+02,1.5264854504e+02,1.7909783920e+01,7.6942070999e+01,-1.0230007315e-03,9.4624848523e+01,9.8615875055e+01,3.2161645121e+01,8.2400207443e+01,5.8021673093e+00,8.6888104418e+01,-4.7797029916e-05,9.3708723455e+00,5.8640993226e+01,-1.8256659356e-04,2.3048157893e+01,8.1106434121e+01,2.0619459306e+01,4.3081895509e+01,1.8000000000e-01,1.2340052508e+00,7.0000000000e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-8.0789664349e-03,5.5321417262e-05,8.4821755092e-03,3,10,12,32,10,3.5012067370e+00,18,1,14,137,7,1.5778336489e+01,
4.8500000000e-01,-8.4973390708e-02,-8.4569429657e-02,-8.3565025901e-02,-8.4424634952e-02,7.1368358741e-02,8.5994946339e-02,1.2284007331e-01,9.1400196909e-02,1.5120823003e+00,1.8727383683e+00,2.2185120211e+00,1.6981382884e+00,-1.9921315263e+00,2.0315832480e+00,6.6213672962e+00,1.4198294739e+00,7.1184960003e-02,8.6092768270e-02,1.2357883684e-01,9.1581053067e-02,1.3879107669e+03,6.3506000299e+03,1.8836199715e+04,9.3299676876e+03,7.5326028555e+04,2.2278577855e+05,8.8024119489e+05,3.5204226871e+05,9.8144763907e+01,7.7955813694e+01,2.2844576432e+03,1.8927344040e+01,1.0915191133e+02,2.3682644129e+02,1.7134888789e+01,7.7955813693e+01,-1.0278697922e-03,9.4215163134e+01,9.7966875656e+01,3.2162975280e+01,8.2314297771e+01,5.8309938682e+00,8.7299912403e+01,-4.0397683413e-05,8.8446951380e+00,5.8640993931e+01,-1.8904628897e-04,2.3007998350e+01,7.9364071533e+01,2.0631033956e+01,4.3760524501e+01,1.8000000000e-01,1.1588452185e+00,7.0000000000e-02,2.0742234931e-01,0.0000000000e+00,2.9360618707e+03,-7.9165141875e-03,1.0259924308e-04,8.6868298723e-03,3,10,12,32,10,3.5074936050e+00,18,1,14,137,7,1.5778336489e+01,
4.9000000000e-01,-8.4994305998e-02,-8.4612204343e-02,-8.3656393590e-02,-8.4475629550e-02,7.0581189460e-02,8.4465649337e-02,1.1932537778e-01,8.9591022046e-02,1.5225976994e+00,1.8839414429e+00,2.2125602307e+00,1.7067265435e+00,-2.0045152259e+00,2.3949083383e+00,7.3106663016e+00,1.9662271166e+00,7.0406587874e-02,8.4558123747e-02,1.2002284514e-01,8.9761693678e-02,1.3395908754e+03,5.7541401946e+03,1.8432119913e+04,8.4321003670e+03,7.0538697611e+04,1.9277610600e+05,8.1692552944e+05,2.9880434413e+05,9.8288172351e+01,7.9342213993e+01,2.1900394147e+03,1.8717909164e+01,1.0798838425e+02,3.0332589737e+02,1.6426691879e+01,7.9342213992e+01,-1.0318855606e-03,9.3808173762e+01,9.7322207237e+01,3.2164258680e+01,8.2228335597e+01,5.8597903479e+00,8.7711290684e+01,-3.3159806230e-05,8.3305961954e+00,5.8640994705e+01,-1.9537644002e-04,2.2968700289e+01,7.7665505556e+01,2.0641665930e+01,4.5835131037e+01,1.8000000000e-01,1.0854104658e+00,7.0000000000e-02,1.9536589737e-01,0.0000000000e+00,2.9360618707e+03,-7.7940076265e-03,1.5991984124e-04,9.0083419856e-03,3,10,11,31,10,3.4331077550e+00,18,1,14,137,7,1.5778336489e+01,
4.9500000000e-01,-8.5014199712e-02,-8.4652720953e-02,-8.3744572463e-02,-8.4523893697e-02,6.9831754158e-02,8.3015455311e-02,1.1600313564e-01,8.7876767130e-02,1.5351433121e+00,1.8966774300e+00,2.2077919168e+00,1.7181566727e+00,-1.9689243881e+00,2.6586815820e+00,7.9722314580e+00,2.5538253129e+00,6.9665478218e-02,8.3102887915e-02,1.1666165605e-01,8.8037841891e-02,1.2755667913e+03,5.1847668541e+03,1.7675687272e+04,7.5563396241e+03,6.2599751623e+04,1.6680706269e+05,7.3385852872e+05,2.5144927778e+05,9.8444413045e+01,8.1032603149e+01,2.0998099675e+03,1.8456216896e+01,1.0653453831e+02,3.5866952681e+02,1.5749913499e+01,8.1032603148e+01,-1.0355181540e-03,9.3403862416e+01,9.6681840828e+01,3.2165495685e+01,8.2142322120e+01,5.8885567302e+00,8.8122239002e+01,-2.6099939695e-05,7.8298140255e+00,5.8640995546e+01,-2.0154022863e-04,2.2930240759e+01,7.6015877584e+01,2.0650919446e+01,4.9373418909e+01,1.8000000000e-01,1.0138779035e+00,7.0000000000e-02,1.8362174535e-01,0.0000000000e+00,2.9360618707e+03,-7.7232799560e-03,2.2295948110e-04,9.4096320953e-03,3,9,11,29,9,3.2170391240e+00,18,1,14,137,7,1.5778336489e+01,
5.0000000000e-01,-8.5032937521e-02,-8.4691077295e-02,-8.3828491739e-02,-8.4569548642e-02,6.9118046914e-02,8.1639884758e-02,1.1286252458e-01,8.6251986400e-02,1.5493094082e+00,1.9105051200e+00,2.2035296654e+00,1.7325907289e+00,-1.8849064781e+00,2.8415043000e+00,8.6298792264e+00,3.1611911485e+00,6.8959652967e-02,8.1722563078e-02,1.1348432439e-01,8.6404016453e-02,1.2270222680e+03,4.6518926618e+03,1.6728487854e+04,6.7114361471e+03,5.7503341290e+04,1.4483784576e+05,6.4058785101e+05,2.1024353700e+05,9.8607946124e+01,8.2974501298e+01,2.0143032250e+03,1.8153014379e+01,1.0485007988e+02,4.0375580851e+02,1.5108558415e+01,8.2974501297e+01,-1.0387139417e-03,9.3002211226e+01,9.6045747650e+01,3.2166686656e+01,8.2056258526e+01,5.9172929974e+00,8.8532757105e+01,-1.9234236838e-05,7.3435550548e+00,5.8640996452e+01,-2.0752122325e-04,2.2892593722e+01,7.4422492943e+01,2.0658359122e+01,5.4317591726e+01,1.8000000000e-01,9.4441985969e-01,7.0000000000e-02,1.7221818592e-01,0.0000000000e+00,2.9360618707e+03,-7.7266284515e-03,2.8900737500e-04,9.8800610834e-03,3,9,11,29,9,3.3103988160e+00,18,1,14,137,7,1.5778336489e+01,
5.0500000000e-01,-8.5050709405e-02,-8.4727387322e-02,-8.3908863378e-02,-8.4612717034e-02,6.8438179525e-02,8.0334723686e-02,1.0989326790e-01,8.4711559013e-02,1.5644118787e+00,1.9250364437e+00,2.1995544487e+00,1.7500909199e+00,-1.7427724540e+00,2.9480478449e+00,9.4699153300e+00,3.7767406527e+00,6.8287250004e-02,8.0412918065e-02,1.1048045476e-01,8.4855063017e-02,1.1912573882e+03,4.1630136161e+03,1.5630820552e+04,5.9091398959e+03,5.4500086295e+04,1.2651489854e+05,5.4772013883e+05,1.7509745831e+05,9.8772362681e+01,8.5115220465e+01,1.9350359496e+03,1.7819000843e+01,1.0299444913e+02,4.3849422520e+02,1.4514003312e+01,8.5115220465e+01,-1.0413210104e-03,9.2603202445e+01,9.5413899112e+01,3.2167831952e+01,8.1970145997e+01,5.9459991322e+00,8.8942844746e+01,-1.2578524952e-05,6.8729907227e+00,5.8640997422e+01,-2.1330340549e-04,2.2855729140e+01,7.2894041263e+01,2.0663581720e+01,6.0532681041e+01,1.8000000000e-01,8.7720366498e-01,7.0000000000e-02,1.6118269126e-01,0.0000000000e+00,2.9360618707e+03,-7.8243136951e-03,3.5618410378e-04,1.0400389422e-02,3,9,11,29,9,3.2927971700e+00,18,1,14,137,7,1.5778336489e+01,
5.1000000000e-01,-8.5067577121e-02,-8.4761744977e-02,-8.3985425011e-02,-8.4653522325e-02,6.7790374003e-02,7.9096008810e-02,1.0708562052e-01,8.3250671219e-02,1.5819715174e+00,1.9399014829e+00,2.1958702696e+00,1.7706475949e+00,-1.5565890193e+00,2.9833995053e+00,9.7076054682e+00,4.3820759731e+00,6.7646515785e-02,7.9169973367e-02,1.0764018783e-01,8.3386136256e-02,1.1722095055e+03,3.7215848806e+03,1.4401502494e+04,5.1630304747e+03,5.0900120131e+04,1.1140653216e+05,4.6109994295e+05,1.4562954148e+05,9.8932518649e+01,8.7404578467e+01,1.8624547684e+03,1.7464280195e+01,1.0102377886e+02,4.6378519884e+02,1.3969598179e+01,8.7404578466e+01,-1.0432944623e-03,9.2206818441e+01,9.4786266811e+01,3.2168931930e+01,8.1883985701e+01,5.9746751178e+00,8.9352501683e+01,-6.1490122175e-06,6.4192546588e+00,5.8640998453e+01,-2.1887120095e-04,2.2819612469e+01,7.1439803310e+01,2.0666236914e+01,6.7831986192e+01,1.8000000000e-01,8.1239124903e-01,7.0000000000e-02,1.5054184685e-01,0.0000000000e+00,2.9360618707e+03,-8.0130357264e-03,4.2262604498e-04,1.0939440709e-02,3,9,10,28,9,3.2804993260e+00,18,1,14,137,7,1.5778336489e+01,
5.1500000000e-01,-8.5083719987e-02,-8.4794252441e-02,-8.4058569820e-02,-8.4692084971e-02,6.7172955659e-02,7.7920013291e-02,1.0443035638e-01,8.1864799116e-02,1.6023527955e+00,1.9547669728e+00,2.1924666775e+00,1.7941484269e+00,-1.3512523018e+00,2.9557262167e+00,1.0836327563e+01,4.9527845538e+00,6.7035798435e-02,7.7989986858e-02,1.0495418492e-01,8.1992682529e-02,1.1675621896e+03,3.3290490696e+03,1.3070771227e+04,4.4853275505e+03,4.8049328179e+04,9.9082430301e+04,3.8344851202e+05,1.2132245199e+05,9.9083676476e+01,8.9796996793e+01,1.7970917017e+03,1.7097946812e+01,9.8988593401e+01,4.8030919705e+02,1.3479333506e+01,8.9796996793e+01,-1.0445808617e-03,9.1813041703e+01,9.4162822536e+01,3.2169986945e+01,8.1797778800e+01,6.0033209377e+00,8.9761727682e+01,1.1738972053e+00,5.9834399526e+00,5.8640999543e+01,-2.2420951387e-04,2.2784204523e+01,7.0068929027e+01,2.0666040084e+01,7.6001018118e+01,1.8000000000e-01,7.5013875063e-01,7.0000000000e-02,1.4032128742e-01,0.0000000000e+00,2.9360618707e+03,-8.2701236520e-03,4.8659931721e-04,1.1452909547e-02,3,9,10,28,9,3.1737337530e+00,18,1,14,137,7,1.5778336489e+01,
5.2000000000e-01,-8.5098764583e-02,-8.4825005361e-02,-8.4128727106e-02,-8.4728525253e-02,6.6584346373e-02,7.6803233054e-02,1.0191874009e-01,8.0549691989e-02,1.6263821981e+00,1.9693365350e+00,2.1893992126e+00,1.8202952207e+00,-1.1528692450e+00,2.8722202556e+00,1.2277119006e+01,5.4343206697e+00,6.6453541305e-02,7.6869440063e-02,1.0241360875e-01,8.0670423173e-02,1.1712687508e+03,2.9862147746e+03,1.1678047245e+04,3.8849462836e+03,4.5949178254e+04,8.9162330029e+04,3.1646421833e+05,1.0164899617e+05,9.9220722685e+01,9.2247503508e+01,1.7404689441e+03,1.6728787133e+01,9.6937706292e+01,4.8771540325e+02,1.3054626724e+01,9.2247503507e+01,-1.0450277569e-03,9.1421854837e+01,9.3543538301e+01,3.2170997078e+01,8.1726900606e+01,6.0226354223e+00,9.0037648890e+01,5.6354680823e+01,5.5839447052e+00,5.8773890508e+01,-2.2907247509e-04,2.2749461687e+01,6.8789835729e+01,2.0662778387e+01,8.4812794478e+01,1.8000000000e-01,6.9059614151e-01,7.0000000000e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-8.5790769334e-03,5.4685797374e-04,1.1891555250e-02,3,9,10,28,9,2.9404302180e+00,18,1,14,137,7,1.5778336489e+01,
5.2500000000e-01,-8.5113179784e-02,-8.4854096298e-02,-8.4195153874e-02,-8.4762958809e-02,6.6023058645e-02,7.5742373700e-02,9.9542520003e-02,7.9301356363e-02,1.6563335001e+00,1.9833709805e+00,2.1868490473e+00,1.8482577596e+00,-9.7700974681e-01,2.7487734219e+00,1.2622174739e+01,5.6655389468e+00,6.5898276952e-02,7.5805025038e-02,1.0001010547e-01,7.9415338435e-02,1.1750815300e+03,2.6930219876e+03,1.0282050325e+04,3.3668874534e+03,4.4338493412e+04,8.1274117191e+04,2.6265302870e+05,8.6262894618e+04,9.9339392277e+01,9.4707416451e+01,1.6946429622e+03,1.6366047565e+01,9.4922486474e+01,4.8518003016e+02,1.2710902643e+01,9.4707416450e+01,-1.0444292705e-03,9.1033240563e+01,9.2928387359e+01,3.2171959736e+01,8.1709221476e+01,6.0238929854e+00,9.0055614077e+01,1.0327105434e+02,5.2331965325e+00,5.9164498898e+01,-2.3329376258e-04,2.2715336388e+01,6.7609740205e+01,2.0656313633e+01,9.4031344732e+01,1.8000000000e-01,6.3390686503e-01,7.0000000000e-02,1.2123844053e-01,0.0000000000e+00,2.9360618707e+03,-8.9122863379e-03,6.0283550334e-04,1.2228338781e-02,3,9,10,28,9,3.1867876130e+00,18,1,14,137,7,1.5778336489e+01,
5.3000000000e-01,-8.5126913941e-02,-8.4881618467e-02,-8.4258218870e-02,-8.4795501066e-02,6.5487689818e-02,7.4734338027e-02,9.7293902860e-02,7.8116040681e-02,1.6859740489e+00,1.9967168355e+00,2.1850681953e+00,1.8761408001e+00,-8.0796004518e-01,2.6016328855e+00,1.1307022353e+01,5.4261670195e+00,6.5368621508e-02,7.4793631849e-02,9.7735785379e-02,7.8223652102e-02,1.1828015992e+03,2.4472214264e+03,8.9783709940e+03,2.9331911977e+03,4.3313579687e+04,7.5032164076e+04,2.2467320612e+05,7.5019350392e+04,9.9439131597e+01,9.7127265094e+01,1.6602408536e+03,1.6018900273e+01,9.2993890407e+01,4.7329887881e+02,1.2452864896e+01,9.7127265093e+01,-1.0427224636e-03,9.0647181710e+01,9.2317345653e+01,3.2172870828e+01,8.1741531728e+01,6.0099032379e+00,8.9855760542e+01,1.4301940758e+02,4.9210484587e+00,5.9772953450e+01,-2.3700798021e-04,2.2681777785e+01,6.6534303946e+01,2.0646584727e+01,1.0341207280e+02,1.8000000000e-01,5.8020749062e-01,7.0000000000e-02,1.1242212533e-01,0.0000000000e+00,2.9360618707e+03,-9.2531809721e-03,6.5462300694e-04,1.2482473557e-02,3,9,10,28,9,3.1699169160e+00,18,1,14,137,7,1.5778336489e+01,
5.3500000000e-01,-8.5139891314e-02,-8.4907655661e-02,-8.4318573074e-02,-8.4826245819e-02,6.4976916755e-02,7.3776214153e-02,9.5165534335e-02,7.6990220725e-02,1.7089007074e+00,2.0092926227e+00,2.1851887454e+00,1.9016196646e+00,-6.5011319700e-01,2.4432834653e+00,9.0093634190e+00,4.7918387217e+00,6.4863269438e-02,7.3832336650e-02,9.5583203286e-02,7.7091816832e-02,1.1920877380e+03,2.2439978250e+03,7.8434734562e+03,2.5814318752e+03,4.2121656521e+04,7.0074774587e+04,2.0048596479e+05,6.7395799244e+04,9.9523010445e+01,9.9465755525e+01,1.6359145207e+03,1.5694824979e+01,9.1193472108e+01,4.5441744603e+02,1.2270401890e+01,9.9465755524e+01,-1.0400419186e-03,9.0263661204e+01,9.1710390724e+01,3.2173726824e+01,8.1816245956e+01,5.9829790019e+00,8.9471128599e+01,1.7687743067e+02,4.6401660803e+00,6.0566446259e+01,-2.4031220165e-04,2.2648732604e+01,6.5567366151e+01,2.0633608708e+01,1.1271218587e+02,1.8000000000e-01,5.2962738477e-01,7.0000000000e-02,1.0411792884e-01,0.0000000000e+00,2.9360618707e+03,-9.5955065073e-03,7.0256350139e-04,1.2691294240e-02,3,9,10,28,9,3.1392446680e+00,18,1,14,137,7,1.5778336489e+01,
5.4000000000e-01,-8.5152259135e-02,-8.4932294619e-02,-8.4375420977e-02,-8.4855308382e-02,6.4489490833e-02,7.2865264239e-02,9.3150482103e-02,7.5920585736e-02,1.7322314742e+00,2.0210611729e+00,2.1877423955e+00,1.9236657394e+00,-5.0429563924e-01,2.2800497049e+00,9.0727253174e+00,4.1099880036e+00,6.4380988638e-02,7.2918390380e-02,9.3545339100e-02,7.6016500180e-02,1.2013270449e+03,2.0771818259e+03,6.8681796758e+03,2.3017526015e+03,4.1377625320e+04,6.6111031595e+04,1.8294522638e+05,6.2232280633e+04,9.9594401595e+01,1.0169471681e+02,1.6198281497e+03,1.5398727859e+01,8.9548488104e+01,4.3102584796e+02,1.2149743851e+01,1.0169471681e+02,-1.0365709909e-03,8.9882662061e+01,9.1107500546e+01,3.2174524775e+01,8.1927002585e+01,5.9450397356e+00,8.8929139080e+01,2.0577958169e+02,4.3854469736e+00,6.1517753722e+01,-2.4327372363e-04,2.2616146097e+01,6.4710767773e+01,2.0617476944e+01,1.2171000774e+02,1.8000000000e-01,4.8228839939e-01,7.0000000000e-02,9.6345856617e-02,0.0000000000e+00,2.9360618707e+03,-9.9326692163e-03,7.4686292364e-04,1.2873660909e-02,3,9,10,28,9,3.1739880420e+00,18,1,14,137,7,1.5778336489e+01,
5.4500000000e-01,-8.5164003675e-02,-8.4955609834e-02,-8.4429354155e-02,-8.4882779317e-02,6.4024233334e-02,7.1998913816e-02,9.1242213953e-02,7.4904025230e-02,1.7555468406e+00,2.0320101186e+00,2.1918768651e+00,1.9426252524e+00,-3.5860728759e-01,2.1160650502e+00,8.4909048205e+00,3.5504302099e+00,6.3920615868e-02,7.2049208039e-02,9.1615577906e-02,7.4994571360e-02,1.2129398243e+03,1.9408643595e+03,6.0122152921e+03,2.0808754466e+03,4.1169003897e+04,6.2932608131e+04,1.6663487347e+05,5.8471798053e+04,9.9655678090e+01,1.0379658657e+02,1.6105338984e+03,1.5133419828e+01,8.8074554601e+01,4.0494683467e+02,1.2080031041e+01,1.0379658657e+02,-1.0324542398e-03,8.9504167388e+01,9.0508652982e+01,3.2175262222e+01,8.2068428641e+01,5.8977202005e+00,8.8253145721e+01,2.3039047800e+02,4.1535367221e+00,6.2603689881e+01,-2.4593653196e-04,2.2583963059e+01,6.3964290942e+01,2.0598345573e+01,1.3021960982e+02,1.8000000000e-01,4.3830457825e-01,7.0000000000e-02,8.9124632250e-02,0.0000000000e+00,2.9360618707e+03,-1.0256558116e-02,7.8762234464e-04,1.3032640875e-02,3,9,10,28,9,3.1281307540e+00,18,1,14,137,7,1.5778336489e+01,
5.5000000000e-01,-8.5175370758e-02,-8.4977685127e-02,-8.4480355755e-02,-8.4908772318e-02,6.3580031096e-02,7.1174741691e-02,8.9434579768e-02,7.3937616574e-02,1.7783988795e+00,2.0421446708e+00,2.1961816853e+00,1.9590820440e+00,-2.0352299998e-01,1.9546127575e+00,7.5017282770e+00,3.0908186172e+00,6.3481052481e-02,7.1222358558e-02,8.9787690692e-02,7.4023088684e-02,1.2286394553e+03,1.8299694968e+03,5.2517848120e+03,1.9070350421e+03,4.1258727074e+04,6.0395937214e+04,1.5040958456e+05,5.5612951018e+04,9.9709228947e+01,1.0576233477e+02,1.6065781063e+03,1.4900025159e+01,8.6777917550e+01,3.7778408879e+02,1.2050360078e+01,1.0576233477e+02,-1.0278368077e-03,8.9128160387e+01,8.9913825566e+01,3.2175937126e+01,8.2235854695e+01,5.8424554964e+00,8.7463649948e+01,2.5116374476e+02,3.9424662822e+00,6.3803895909e+01,-2.4832614989e-04,2.2552128849e+01,6.3325722407e+01,2.0576422752e+01,1.3809632907e+02,1.8000000000e-01,3.9778188222e-01,7.0000000000e-02,8.2471652304e-02,0.0000000000e+00,2.9360618707e+03,-1.0592330678e-02,8.2501057228e-04,1.3168748487e-02,3,9,10,28,9,3.1500980450e+00,18,1,14,137,7,1.5778336489e+01,
5.5500000000e-01,-8.5185818182e-02,-8.4998583454e-02,-8.4528715113e-02,-8.4933339096e-02,6.3155832497e-02,7.0390470416e-02,8.7721791023e-02,7.3018613119e-02,1.8002974164e+00,2.0514874332e+00,2.2005743618e+00,1.9734251101e+00,-4.2916876229e-02,1.7993333750e+00,6.4484581149e+00,2.6950496905e+00,6.3061260452e-02,7.0435555234e-02,8.8055815063e-02,7.3099287740e-02,1.2209119598e+03,1.7401134087e+03,4.6001494711e+03,1.7709406248e+03,4.1492893403e+04,5.8393063491e+04,1.3492700145e+05,5.3475023835e+04,9.9757134631e+01,1.0759027259e+02,1.6066405232e+03,1.4698233751e+01,8.5656854174e+01,3.5081662041e+02,1.2050828245e+01,1.0759027259e+02,-1.0228504973e-03,8.8754624350e+01,8.9322995436e+01,3.2176547813e+01,8.2425089766e+01,5.7805476306e+00,8.6579251866e+01,2.6838743068e+02,3.7513763267e+00,6.5099892113e+01,-2.5045332598e-04,2.2520590350e+01,6.2791023682e+01,2.0551954903e+01,1.4523804922e+02,1.8000000000e-01,3.6081793402e-01,7.0000000000e-02,7.6402944391e-02,0.0000000000e+00,2.9360618707e+03,-1.0947326064e-02,8.5927183148e-04,1.3284493418e-02,3,9,10,28,9,3.1436691170e+00,18,1,14,137,7,1.5778336489e+01,
5.6000000000e-01,-8.5196061427e-02,-8.5018377165e-02,-8.4574366593e-02,-8.4956588627e-02,6.2750643603e-02,6.9643957320e-02,8.6098403492e-02,7.2144433213e-02,1.8207650709e+00,2.0600783469e+00,2.2051862836e+00,1.9859329377e+00,1.3272904157e-01,1.6533585902e+00,5.5181040038e+00,2.3505915571e+00,6.2660258662e-02,6.9686646722e-02,8.6414436245e-02,7.2220570187e-02,1.2046331418e+03,1.6675223687e+03,4.0259770934e+03,1.6651445159e+03,4.1784673831e+04,5.6833096539e+04,1.2084852729e+05,5.1944021906e+04,9.9800705778e+01,1.0928386089e+02,1.6097394374e+03,1.4526733331e+01,8.4704074063e+01,3.2485125134e+02,1.2074072077e+01,1.0928386089e+02,-1.0175932585e-03,8.8383542668e+01,8.8736139335e+01,3.2177092946e+01,8.2632244734e+01,5.7132177715e+00,8.5617396736e+01,2.8221955126e+02,3.5803023822e+00,6.6474333431e+01,-2.5231691024e-04,2.2489296832e+01,6.2354581310e+01,2.0525213081e+01,1.5158307019e+02,1.8000000000e-01,3.2750178304e-01,7.0000000000e-02,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.1266148499e-02,8.9065255451e-04,1.3383409127e-02,3,9,10,28,9,3.1349042070e+00,18,1,14,137,7,1.5778336489e+01,
5.6500000000e-01,-8.5205552809e-02,-8.5037129554e-02,-8.4617539999e-02,-8.4978596988e-02,6.2363524741e-02,6.8933186060e-02,8.4559296473e-02,7.1312649668e-02,1.8394142030e+00,2.0679697527e+00,2.2113994827e+00,1.9968517018e+00,2.8378772545e-01,1.5186414382e+00,4.7425253492e+00,2.0543868015e+00,6.2277119427e-02,6.8973608558e-02,8.4858368528e-02,7.1384493261e-02,1.1904133262e+03,1.6090096763e+03,3.5293346429e+03,1.5834152862e+03,4.2085438103e+04,5.5636413878e+04,1.0849374151e+05,5.0901930098e+04,9.9840658392e+01,1.1084960528e+02,1.6151652706e+03,1.4383622703e+01,8.3909015016e+01,3.0034412453e+02,1.2114769285e+01,1.1084960528e+02,-1.0121358291e-03,8.8014898826e+01,8.8153233628e+01,3.2177571503e+01,8.2853593860e+01,5.6416471758e+00,8.4594959654e+01,2.9271666371e+02,3.4300012277e+00,6.7910425941e+01,-2.5390617817e-04,2.2458200669e+01,6.2009508160e+01,2.0496480587e+01,1.5710472501e+02,1.8000000000e-01,2.9791369082e-01,7.0000000000e-02,6.6075382075e-02,0.0000000000e+00,2.9360618707e+03,-1.1550191629e-02,9.1936545151e-04,1.3482389353e-02,3,9,10,28,9,3.1405615290e+00,18,1,14,137,7,1.5778336489e+01,
5.7000000000e-01,-8.5214774049e-02,-8.5054903665e-02,-8.4658308013e-02,-8.4999434852e-02,6.1993587157e-02,6.8256258686e-02,8.3099660124e-02,7.0520979989e-02,1.8560144503e+00,2.0752209681e+00,2.2174985653e+00,2.0064173445e+00,4.0168473733e-01,1.3961364071e+00,4.0935758589e+00,1.8041488513e+00,6.1910965267e-02,6.8294535182e-02,8.3382737426e-02,7.0588759871e-02,1.1775333129e+03,1.5618688860e+03,3.1089793182e+03,1.5204855191e+03,4.2348051082e+04,5.4731620639e+04,9.7940369292e+04,5.0228356067e+04,9.9877394861e+01,1.1229566984e+02,1.6223826752e+03,1.4266690092e+01,8.3259389402e+01,2.7753572785e+02,1.2168904421e+01,1.1229566984e+02,-1.0065315252e-03,8.7648676411e+01,8.7574254323e+01,3.2177982765e+01,8.3085467082e+01,5.5670088777e+00,8.3528698253e+01,2.9985767122e+02,3.3018039541e+00,6.9391474715e+01,-2.5520279735e-04,2.2427257910e+01,6.1747965780e+01,2.0466042614e+01,1.6180456381e+02,1.8000000000e-01,2.7212493765e-01,7.0000000000e-02,6.1841407674e-02,0.0000000000e+00,2.9360618707e+03,-1.1805008368e-02,9.4560717336e-04,1.3569683998e-02,3,9,10,28,9,3.1318693070e+00,18,1,14,137,7,1.5778336489e+01,
5.7500000000e-01,-8.5223450533e-02,-8.5071748418e-02,-8.4696805216e-02,-8.5019165142e-02,6.1639989963e-02,6.7611388198e-02,8.1714971650e-02,6.9767277144e-02,1.8694582663e+00,2.0818934033e+00,2.2231800037e+00,2.0148476638e+00,4.9090169830e-01,1.2858419184e+00,3.5119812067e+00,1.5952343173e+00,6.1560965883e-02,6.7647632469e-02,8.1982962167e-02,6.9831209339e-02,1.1655922760e+03,1.5237967606e+03,2.7606445671e+03,1.4719585162e+03,4.2468710725e+04,5.4055779358e+04,8.9136307337e+04,4.9815627183e+04,9.9911219643e+01,1.1363109520e+02,1.6309472939e+03,1.4173576525e+01,8.2742091803e+01,2.5655592262e+02,1.2233144521e+01,1.1363109520e+02,-1.0008245651e-03,8.7284859109e+01,8.6999177094e+01,3.2178326321e+01,8.3324168052e+01,5.4904915480e+00,8.2435593543e+01,3.0356448850e+02,3.1974847842e+00,7.0900543072e+01,-2.5618258179e-04,2.2396428674e+01,6.1561481707e+01,2.0434178135e+01,1.6570564849e+02,1.8000000000e-01,2.5019765090e-01,7.0000000000e-02,5.8241405372e-02,0.0000000000e+00,2.9360618707e+03,-1.2035930086e-02,9.6958307226e-04,1.3646067588e-02,3,9,10,28,9,3.1148198900e+00,18,1,14,137,7,1.5778336489e+01,
5.8000000000e-01,-8.5231788404e-02,-8.5087726252e-02,-8.4733374866e-02,-8.5037861021e-02,6.1301937266e-02,6.6996891556e-02,8.0400982408e-02,6.9049520915e-02,1.8799076394e+00,2.0880465574e+00,2.2284848837e+00,2.0223338825e+00,5.1763657944e-01,1.1871348758e+00,3.0055126690e+00,1.4219778424e+00,6.1226335343e-02,6.7031210706e-02,8.0654738797e-02,6.9109808687e-02,1.1543929998e+03,1.4928534467e+03,2.4806276134e+03,1.4342631221e+03,4.2567946778e+04,5.3555080782e+04,8.2068601036e+04,4.9576275268e+04,9.9942408051e+01,1.1486536181e+02,1.6404855462e+03,1.4101871369e+01,8.2343729828e+01,2.3745689847e+02,1.2304687495e+01,1.1486536181e+02,-9.9505209074e-04,8.6923430707e+01,8.6427977283e+01,3.2178602068e+01,8.3565914613e+01,5.4133164297e+00,8.1333091853e+01,3.0372075853e+02,3.1191376110e+00,7.2420210352e+01,-2.5681714119e-04,2.2365677407e+01,6.1441242807e+01,2.0401153868e+01,1.6884676311e+02,1.8000000000e-01,2.3218465532e-01,7.0000000000e-02,5.5284047889e-02,0.0000000000e+00,2.9360618707e+03,-1.2240511868e-02,9.9150842825e-04,1.3713806023e-02,3,9,10,28,9,3.1042093730e+00,18,1,14,137,7,1.5778336489e+01,
5.8500000000e-01,-8.5240023926e-02,-8.5102883002e-02,-8.4767286219e-02,-8.5055581269e-02,6.0978675502e-02,6.6411183141e-02,7.9153700102e-02,6.8365809827e-02,1.8888862083e+00,2.0937360225e+00,2.2334469664e+00,2.0290381777e+00,5.2403491885e-01,1.0991373165e+00,2.5925265204e+00,1.2785297440e+00,6.0906329440e-02,6.6443678031e-02,7.9394023920e-02,6.8422644498e-02,1.1438448389e+03,1.4674398826e+03,2.2648888856e+03,1.4045862742e+03,4.2610970462e+04,5.3184687833e+04,7.6538973921e+04,4.9443880090e+04,9.9971190515e+01,1.1600798706e+02,1.6507080068e+03,1.4049196998e+01,8.2051094436e+01,2.2021108232e+02,1.2381362467e+01,1.1600798706e+02,-9.8924283001e-04,8.6564375097e+01,8.5860629904e+01,3.2178810218e+01,8.3806799680e+01,5.3367479019e+00,8.0239255741e+01,3.0018945400e+02,3.0690545431e+00,7.3932420494e+01,-2.5707550176e-04,2.2334972991e+01,6.1378353358e+01,2.0367219992e+01,1.7127759322e+02,1.8000000000e-01,2.1812934581e-01,7.0000000000e-02,5.2976459760e-02,0.0000000000e+00,2.9360618707e+03,-1.2422337359e-02,1.0115977985e-03,1.3774646436e-02,3,9,10,28,9,3.1138021390e+00,18,1,14,137,7,1.5778336489e+01,
5.9000000000e-01,-8.5247284692e-02,-8.5117268148e-02,-8.4800015055e-02,-8.5072382866e-02,6.0669490918e-02,6.5852768631e-02,7.7969377226e-02,6.7714353572e-02,1.8966360025e+00,2.0990125842e+00,2.2380952166e+00,2.0350941047e+00,5.2198245296e-01,1.0208274191e+00,2.2563983999e+00,1.1593340797e+00,6.0600243234e-02,6.5883534270e-02,7.8197019530e-02,6.7767915289e-02,1.1339022989e+03,1.4462703562e+03,2.0943942733e+03,1.3807693269e+03,4.2646767179e+04,5.2908250547e+04,7.2178100557e+04,4.9371049810e+04,9.9997763074e+01,1.1706816383e+02,1.6614005289e+03,1.4013281954e+01,8.1851566412e+01,2.0472977154e+02,1.2461563199e+01,1.1706816383e+02,-9.8341798426e-04,8.6207676273e+01,8.5297109636e+01,3.2178951315e+01,8.4042771345e+01,5.2620979738e+00,7.9172828197e+01,2.9282989943e+02,3.0496027348e+00,7.5418417140e+01,-2.5692574817e-04,2.2304288730e+01,6.1364052574e+01,2.0332607336e+01,1.7305465350e+02,1.8000000000e-01,2.0806558282e-01,7.0000000000e-02,5.1324200165e-02,0.0000000000e+00,2.9360618707e+03,-1.2584647227e-02,1.0300563038e-03,1.3829955031e-02,3,9,10,28,9,3.1009835470e+00,18,1,14,137,7,1.5778336489e+01,
5.9500000000e-01,-8.5254528382e-02,-8.5130923682e-02,-8.4830802063e-02,-8.5088320881e-02,6.0373707242e-02,6.5320239269e-02,7.6844491974e-02,6.7093465934e-02,1.9033781299e+00,2.1039217020e+00,2.2424548890e+00,2.0406091470e+00,5.1151725054e-01,9.5112197460e-01,1.9737379539e+00,1.0595032196e+00,6.0307408747e-02,6.5349365185e-02,7.7060157962e-02,6.7143924383e-02,1.1245372635e+03,1.4283346520e+03,1.9611035535e+03,1.3611922356e+03,4.2663986739e+04,5.2697249180e+04,6.8792022457e+04,4.9325964309e+04,1.0002230735e+02,1.1805452463e+02,1.6724051206e+03,1.3992008132e+01,8.1733378510e+01,1.9088855079e+02,1.2544104653e+01,1.1805452463e+02,-9.7759314075e-04,8.5853318339e+01,8.4737390809e+01,3.2179026244e+01,8.4269631594e+01,5.1907248705e+00,7.8153212436e+01,2.8151449025e+02,3.0630975934e+00,7.6858763119e+01,-2.5633671254e-04,2.2273602249e+01,6.1389890138e+01,2.0297525808e+01,1.7423791613e+02,1.8000000000e-01,2.0201761086e-01,7.0000000000e-02,5.0331249544e-02,0.0000000000e+00,2.9360618707e+03,-1.2730309123e-02,1.0470750651e-03,1.3880810488e-02,3,9,10,28,9,3.1158247820e+00,18,1,14,137,7,1.5778336489e+01,
6.0000000000e-01,-8.5261414459e-02,-8.5143892434e-02,-8.4859881677e-02,-8.5103445557e-02,6.0090683510e-02,6.4812266501e-02,7.5775734100e-02,6.6501558158e-02,1.9093027505e+00,2.1085035174e+00,2.2465487758e+00,2.0456687451e+00,4.9914996861e-01,8.8898623887e-01,1.7379088092e+00,9.7503332822e-01,6.0027192818e-02,6.4839837087e-02,7.5980087773e-02,6.6549073247e-02,1.1157264397e+03,1.4128556359e+03,1.8575718924e+03,1.3446642798e+03,4.2345264077e+04,5.2530030248e+04,6.6271783476e+04,4.9288493969e+04,1.0004499398e+02,1.1897500692e+02,1.6836081356e+03,1.3983437004e+01,8.1685761133e+01,1.7854259946e+02,1.2628134408e+01,1.1897500692e+02,-9.7177945361e-04,8.5501285502e+01,8.4181447395e+01,3.2179036239e+01,8.4483053267e+01,5.1240258080e+00,7.7200368685e+01,2.6614515105e+02,3.1116721478e+00,7.8233442955e+01,-2.5527971359e-04,2.2242895300e+01,6.1447860882e+01,2.0262163818e+01,1.7488814776e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.2861800831e-02,1.0628289366e-03,1.3928067272e-02,3,9,10,28,9,3.1249659660e+00,18,1,14,137,7,1.5778336489e+01,
6.0500000000e-01,-8.5268520691e-02,-8.5156213071e-02,-8.4887254949e-02,-8.5117796626e-02,5.9819812014e-02,6.4327596970e-02,7.4759996068e-02,6.5937132810e-02,1.9145672464e+00,2.1127932537e+00,2.2503979743e+00,2.0503406712e+00,4.8661902116e-01,8.3348041368e-01,1.5418057770e+00,9.0275132298e-01,5.9758995087e-02,6.4353691814e-02,7.4953660678e-02,6.5981855271e-02,1.1074453816e+03,1.3992469097e+03,1.7772785630e+03,1.3303275951e+03,4.2085417072e+04,5.2390677025e+04,6.5402976306e+04,4.9246748477e+04,1.0006598199e+02,1.1983678233e+02,1.6949303312e+03,1.3985822218e+01,8.1699012323e+01,1.6753831416e+02,1.2713058094e+01,1.1983678233e+02,-9.6598463805e-04,8.5151562082e+01,8.3629252990e+01,3.2178982896e+01,8.4678968726e+01,5.0631499902e+00,7.6330714146e+01,2.4941216241e+02,3.1762981298e+00,7.9525962595e+01,-2.5400824899e-04,2.2212153519e+01,6.1530501681e+01,2.0226688492e+01,1.7506489061e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.2981225613e-02,1.0774752612e-03,1.3972397014e-02,3,9,10,28,9,3.1187845150e+00,18,1,14,137,7,1.5778336489e+01,
6.1000000000e-01,-8.5274314246e-02,-8.5167923229e-02,-8.4913314122e-02,-8.5131430772e-02,5.9560516375e-02,6.3865047837e-02,7.3794358246e-02,6.5398777956e-02,1.9192987108e+00,2.1168217071e+00,2.2540220925e+00,2.0546787231e+00,4.7418295492e-01,7.8376363744e-01,1.3786397800e+00,8.4015073323e-01,5.9502246110e-02,6.3889742017e-02,7.3977918687e-02,6.5440849952e-02,1.0996668196e+03,1.3870731001e+03,1.7417395769e+03,1.3175743384e+03,4.1872382606e+04,5.2267903957e+04,6.4748276618e+04,4.9194466435e+04,1.0008542089e+02,1.2064624237e+02,1.7063166107e+03,1.3997610429e+01,8.1764502383e+01,1.5772367884e+02,1.2798462450e+01,1.2064624237e+02,-9.6021399617e-04,8.4804132508e+01,8.3080780839e+01,3.2178868046e+01,8.4856519408e+01,5.0079885887e+00,7.5542694124e+01,2.3397910170e+02,3.2368892773e+00,8.0737785545e+01,-2.5278996982e-04,2.2181366141e+01,6.1630954746e+01,2.0191246444e+01,1.7482500473e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3090355917e-02,1.0911535163e-03,1.4014325268e-02,3,9,10,28,9,3.0940386090e+00,18,1,14,137,7,1.5778336489e+01,
6.1500000000e-01,-8.5280296833e-02,-8.5179055024e-02,-8.4937776298e-02,-8.5144377873e-02,5.9312249776e-02,6.3423502407e-02,7.2876076052e-02,6.4885161826e-02,1.9235981817e+00,2.1206157417e+00,2.2576086049e+00,2.0587257470e+00,4.6198683265e-01,7.3909377879e-01,1.2423755664e+00,7.8528772577e-01,5.9256405602e-02,6.3446866776e-02,7.3050082225e-02,6.4924717479e-02,1.0923613029e+03,1.3760150834e+03,1.7150168368e+03,1.3059801637e+03,4.1696201191e+04,5.2154040681e+04,6.4246589800e+04,4.9129071032e+04,1.0010345123e+02,1.2140902679e+02,1.7177283392e+03,1.4017433365e+01,8.1874629807e+01,1.4895489155e+02,1.2884057689e+01,1.2140902679e+02,-9.5447118537e-04,8.4458981320e+01,8.2536004022e+01,3.2178693483e+01,8.5016991804e+01,4.9580965581e+00,7.4829950830e+01,2.1974483797e+02,3.2937590263e+00,8.1875180526e+01,-2.5162059753e-04,2.2150525686e+01,6.1743002157e+01,2.0155964959e+01,1.7422169454e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3190677947e-02,1.1039857780e-03,1.4054264972e-02,3,9,10,28,9,3.1059641340e+00,18,1,14,137,7,1.5778336489e+01,
6.2000000000e-01,-8.5287717811e-02,-8.5189644281e-02,-8.4960898748e-02,-8.5156682714e-02,5.9074493268e-02,6.3001906044e-02,7.2002569943e-02,6.4395027764e-02,1.9275451349e+00,2.1241987748e+00,2.2611643497e+00,2.0625162084e+00,4.5010479288e-01,6.9882369864e-01,1.1300943265e+00,7.3668907787e-01,5.9020960777e-02,6.3024007493e-02,7.2167538920e-02,6.4432193664e-02,1.0854984974e+03,1.3658412545e+03,1.6929498229e+03,1.2952536440e+03,4.1548804564e+04,5.2044138623e+04,6.3852530592e+04,4.9050222322e+04,1.0012020416e+02,1.2213007613e+02,1.7291380667e+03,1.4044094807e+01,8.2022748930e+01,1.4109990555e+02,1.2969637919e+01,1.2213007613e+02,-9.4875874603e-04,8.4116093172e+01,8.1994895686e+01,3.2178460887e+01,8.5161703970e+01,4.9130634600e+00,7.4186620857e+01,2.0661610564e+02,3.3471964279e+00,8.2943928558e+01,-2.5049621819e-04,2.2119627634e+01,6.1861076629e+01,2.0120953431e+01,1.7330393387e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3283431889e-02,1.1160777569e-03,1.4092540065e-02,3,9,10,28,9,3.0994682670e+00,18,1,14,137,7,1.5778336489e+01,
6.2500000000e-01,-8.5291486551e-02,-8.5199721207e-02,-8.4982928204e-02,-8.5168389456e-02,5.8846754218e-02,6.2599262356e-02,7.1171414746e-02,6.3927189546e-02,1.9312015956e+00,2.1275912293e+00,2.2645327134e+00,2.0660782348e+00,4.3851522557e-01,6.6239245916e-01,1.0381457487e+00,6.9323868950e-01,5.8795424814e-02,6.2620164059e-02,7.1327832919e-02,6.3962085225e-02,1.0790483434e+03,1.3563846744e+03,1.6742560649e+03,1.2851979878e+03,4.1423759830e+04,5.1935227830e+04,6.3533083230e+04,4.8958835127e+04,1.0013580115e+02,1.2281369684e+02,1.7405257641e+03,1.4076554942e+01,8.2203083011e+01,1.3404010766e+02,1.3055052910e+01,1.2281369684e+02,-9.4307847795e-04,8.3775452829e+01,8.1457429182e+01,3.2178171829e+01,8.5291874285e+01,4.8725107846e+00,7.3607296924e+01,1.9450689451e+02,3.3974680452e+00,8.3949360905e+01,-2.4941325289e-04,2.2088670108e+01,6.1980253398e+01,2.0086304928e+01,1.7211620245e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3369650774e-02,1.1275201771e-03,1.4129402565e-02,3,9,10,28,9,3.0452831450e+00,18,1,14,137,7,1.5778336489e+01,
6.3000000000e-01,-8.5296744264e-02,-8.5209309175e-02,-8.5003735458e-02,-8.5179515969e-02,5.8628564821e-02,6.2214629638e-02,7.0380331161e-02,6.3480527008e-02,1.9346157011e+00,2.1308109358e+00,2.2677738362e+00,2.0694351251e+00,4.2721267427e-01,6.2931479829e-01,9.6265105228e-01,6.5408224315e-01,5.8579335393e-02,6.2234391287e-02,7.0528655073e-02,6.3513265371e-02,1.0729818481e+03,1.3475253946e+03,1.6580240134e+03,1.2756822541e+03,4.1316011266e+04,5.1825728173e+04,6.3264654026e+04,4.8856466355e+04,1.0015035378e+02,1.2346363100e+02,1.7518762327e+03,1.4113913734e+01,8.2410631855e+01,1.2767069195e+02,1.3140188661e+01,1.2346363100e+02,-9.3743169937e-04,8.3437045164e+01,8.0923578132e+01,3.2177827781e+01,8.5408626473e+01,4.8360894679e+00,7.3086992398e+01,1.8333788536e+02,3.4448197027e+00,8.4896394053e+01,-2.4836843011e-04,2.2057653550e+01,6.2096227740e+01,2.0052097805e+01,1.7069845483e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3450196251e-02,1.1383903269e-03,1.4165047733e-02,3,9,10,28,9,3.0957573510e+00,18,1,14,137,7,1.5778336489e+01,
6.3500000000e-01,-8.5301952528e-02,-8.5218438872e-02,-8.5023365500e-02,-8.5190103398e-02,5.8419480728e-02,6.1847117540e-02,6.9627173901e-02,6.3053981957e-02,1.9378246949e+00,2.1338734838e+00,2.2709324174e+00,2.0726064727e+00,4.1630827524e-01,5.9917144268e-01,8.9548298799e-01,6.1856309527e-01,5.8372253352e-02,6.1865795553e-02,6.9767833447e-02,6.3084669706e-02,1.0672715965e+03,1.3391771194e+03,1.6436129345e+03,1.2666204550e+03,4.1221636651e+04,5.1714999454e+04,6.3030666416e+04,4.8744933043e+04,1.0016396382e+02,1.2408312533e+02,1.7631774335e+03,1.4155394481e+01,8.2641080447e+01,1.2190013719e+02,1.3224954873e+01,1.2408312533e+02,-9.3181941398e-04,8.3100855164e+01,8.0393316448e+01,3.2177430122e+01,8.5512996910e+01,4.8034776003e+00,7.2621108576e+01,1.7303592941e+02,3.4894780993e+00,8.5789561986e+01,-2.4735876028e-04,2.2026580420e+01,6.2205282147e+01,2.0018397293e+01,1.6908625445e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3525789040e-02,1.1487536561e-03,1.4199627057e-02,3,9,10,28,9,3.1795085330e+00,18,1,14,137,7,1.5778336489e+01,
6.4000000000e-01,-8.5306561056e-02,-8.5227136686e-02,-8.5042038411e-02,-8.5200179152e-02,5.8219079754e-02,6.1495883965e-02,6.8909924387e-02,6.2646554374e-02,1.9408573755e+00,2.1367925282e+00,2.2739332443e+00,2.0756090130e+00,4.0576935681e-01,5.7160073513e-01,8.3542654853e-01,5.8617238725e-01,5.8173761396e-02,6.1513531688e-02,6.9043324618e-02,6.2675292379e-02,1.0618920600e+03,1.3312773609e+03,1.6305761317e+03,1.2579567636e+03,4.1137627895e+04,5.1603007409e+04,6.2819685269e+04,4.8626079342e+04,1.0017672329e+02,1.2467499591e+02,1.7744194673e+03,1.4200328302e+01,8.2890712788e+01,1.1664915945e+02,1.3309277293e+01,1.2467499591e+02,-9.2624241297e-04,8.2766867920e+01,7.9866618348e+01,3.2176980145e+01,8.5605941421e+01,4.7743783148e+00,7.2205404497e+01,1.6353356834e+02,3.5316522967e+00,8.6633045935e+01,-2.4638151207e-04,2.1995454914e+01,6.2304246563e+01,1.9985257015e+01,1.6731101701e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3597033877e-02,1.1586653282e-03,1.4233258251e-02,3,9,10,28,9,3.1176397890e+00,18,1,14,137,7,1.5778336489e+01,
6.4500000000e-01,-8.5311171982e-02,-8.5235417719e-02,-8.5059754439e-02,-8.5209773000e-02,5.8026960655e-02,6.1160132163e-02,6.8226683429e-02,6.2257298853e-02,1.9437360584e+00,2.1395800558e+00,2.2767883309e+00,2.0784572456e+00,3.9454644357e-01,5.4629098631e-01,7.8148590609e-01,5.5650822210e-01,5.7983462914e-02,6.1176800056e-02,6.8353205390e-02,6.2284182514e-02,1.0568197164e+03,1.3237802940e+03,1.6186038173e+03,1.2496550988e+03,4.1061703285e+04,5.1490083111e+04,6.2623985326e+04,4.8501649844e+04,1.0018871487e+02,1.2524168689e+02,1.7855939306e+03,1.4248139958e+01,8.3156333099e+01,1.1184946425e+02,1.3393092892e+01,1.2524168689e+02,-9.2070133936e-04,8.2435068632e+01,7.9343458344e+01,3.2176479066e+01,8.5688341537e+01,4.7485178387e+00,7.1835969124e+01,1.5476859150e+02,3.5715350911e+00,8.7430701821e+01,-2.4543419059e-04,2.1964282696e+01,6.2390454556e+01,1.9952720407e+01,1.6540031958e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3664439920e-02,1.1681716803e-03,1.4266032936e-02,3,9,10,28,9,3.1172988120e+00,18,1,14,137,7,1.5778336489e+01,
6.5000000000e-01,-8.5315507254e-02,-8.5243317131e-02,-8.5076505125e-02,-8.5218910087e-02,5.7842742004e-02,6.0839108022e-02,6.7575662752e-02,6.1885321285e-02,1.9464781274e+00,2.1422466163e+00,2.2795086449e+00,2.0811638844e+00,3.8292403658e-01,5.2297352258e-01,7.3284014436e-01,5.2924635462e-01,5.7800980846e-02,6.0854843836e-02,6.7695665249e-02,6.1910440862e-02,1.0520330357e+03,1.3166516365e+03,1.6074815958e+03,1.2416919040e+03,4.0992151470e+04,5.1376755359e+04,6.2438477508e+04,4.8373230007e+04,1.0020001247e+02,1.2578532280e+02,1.7966934968e+03,1.4298335119e+01,8.3435195107e+01,1.0744246904e+02,1.3476346715e+01,1.2578532280e+02,-9.1519672990e-04,8.2105442605e+01,7.8823811245e+01,3.2175928025e+01,8.5761010282e+01,4.7256436970e+00,7.1509195671e+01,1.4668362778e+02,3.6093042783e+00,8.8186085567e+01,-2.4451451732e-04,2.1933070659e+01,6.2461697653e+01,1.9920822021e+01,1.6337824222e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3728437441e-02,1.1773115622e-03,1.4298022725e-02,3,9,10,28,9,3.1284478850e+00,18,1,14,137,7,1.5778336489e+01,
6.5500000000e-01,-8.5319719880e-02,-8.5250846742e-02,-8.5092407939e-02,-8.5227615243e-02,5.7666061101e-02,6.0532097536e-02,6.6955178165e-02,6.1529775767e-02,1.9490972480e+00,2.1448015198e+00,2.2821042161e+00,2.0837401867e+00,3.7182734420e-01,5.0141668126e-01,6.8880801361e-01,5.0411996108e-01,5.7625956633e-02,6.0546946469e-02,6.7068999135e-02,6.1553216691e-02,1.0475123950e+03,1.3098650273e+03,1.5970607975e+03,1.2340512743e+03,4.0927703428e+04,5.1263637738e+04,6.2259919064e+04,4.8242223634e+04,1.0021068188e+02,1.2630775438e+02,1.8077116626e+03,1.4350489110e+01,8.3724939497e+01,1.0337805486e+02,1.3558989984e+01,1.2630775438e+02,-9.0972904038e-04,8.1777975249e+01,7.8307652139e+01,3.2175328098e+01,8.5824697498e+01,4.7055230557e+00,7.1221757939e+01,1.3922576904e+02,3.6451238213e+00,8.8902476426e+01,-2.4362041165e-04,2.1901826706e+01,6.2516179602e+01,1.9889588702e+01,1.6126571884e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3789391355e-02,1.1861175335e-03,1.4329284029e-02,3,9,10,28,9,3.1230697980e+00,18,1,14,137,7,1.5778336489e+01,
6.6000000000e-01,-8.5323755960e-02,-8.5258024945e-02,-8.5107469194e-02,-8.5235912071e-02,5.7496572978e-02,6.0238424433e-02,6.6363642322e-02,6.1189861706e-02,1.9516043036e+00,2.1472530077e+00,2.2845842156e+00,2.0861961986e+00,3.6119859587e-01,4.8142062665e-01,6.4881959361e-01,4.8090501142e-01,5.7458049221e-02,6.0252429286e-02,6.6471600672e-02,6.1211704868e-02,1.0432399537e+03,1.3033994994e+03,1.5872375849e+03,1.2267217466e+03,4.0867429135e+04,5.1151355316e+04,6.2086341081e+04,4.8109851226e+04,1.0022078150e+02,1.2681059831e+02,1.8186425997e+03,1.4404237062e+01,8.4023539232e+01,9.9613402669e+01,1.3640978981e+01,1.2681059831e+02,-9.0429866051e-04,8.1452652076e+01,7.7794956389e+01,3.2174680296e+01,8.5880094761e+01,4.6879411940e+00,7.0970588485e+01,1.3234622298e+02,3.6791449255e+00,8.9582898511e+01,-2.4274997386e-04,2.1870559553e+01,6.2552471853e+01,1.9859040651e+01,1.5908088099e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3847612140e-02,1.1946169100e-03,1.4359861761e-02,3,9,10,28,9,3.1074118240e+00,18,1,14,137,7,1.5778336489e+01,
6.6500000000e-01,-8.5396794982e-02,-8.5264877484e-02,-8.5121729285e-02,-8.5243821930e-02,5.7333949450e-02,5.9957447966e-02,6.5799560283e-02,6.0864821122e-02,1.9540081088e+00,2.1496083991e+00,2.2869570198e+00,2.0885409385e+00,3.5098986989e-01,4.6281280698e-01,6.1239394315e-01,4.5940979975e-01,5.7296934130e-02,5.9970649284e-02,6.5901955976e-02,6.0885143145e-02,1.0391995053e+03,1.2972377355e+03,1.5779384412e+03,1.2196942337e+03,4.0810655483e+04,5.1040499581e+04,6.1916637352e+04,4.7977159885e+04,1.0023036304e+02,1.2729527140e+02,1.8294810565e+03,1.4459265383e+01,8.4329252127e+01,9.6111953226e+01,1.3722274317e+01,1.2729527140e+02,-8.9890592366e-04,8.1129458701e+01,7.7285699624e+01,3.2173985572e+01,8.5927839911e+01,4.6727000950e+00,7.0752858500e+01,1.2599999294e+02,3.7115070320e+00,9.0230140640e+01,-2.4190146964e-04,2.1839278557e+01,6.2569471147e+01,1.9829192356e+01,1.5683938402e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3903364721e-02,1.2028326659e-03,1.4389792154e-02,3,9,10,28,9,3.1155975920e+00,18,1,14,137,7,1.5778336489e+01,
6.7000000000e-01,-8.5331321092e-02,-8.5271417312e-02,-8.5135344279e-02,-8.5251365632e-02,5.7177878226e-02,5.9688560842e-02,6.5261520168e-02,6.0553936128e-02,1.9563159446e+00,2.1518742159e+00,2.2892302697e+00,2.0907825377e+00,3.4105058352e-01,4.4544401892e-01,5.7912177509e-01,4.3946771388e-01,5.7142302578e-02,5.9700997047e-02,6.5358637705e-02,6.0572809615e-02,1.0353763222e+03,1.2913648807e+03,1.5691102112e+03,1.2129607441e+03,4.0756901730e+04,5.0931603002e+04,6.1750272083e+04,4.7845038376e+04,1.0023947226e+02,1.2776301977e+02,1.8402222910e+03,1.4515304388e+01,8.4640579934e+01,9.2842492155e+01,1.3802840424e+01,1.2776301977e+02,-8.9355111360e-04,8.0808380841e+01,7.6779857726e+01,3.2173244829e+01,8.5968521235e+01,4.6596171466e+00,7.0565959238e+01,1.2014558265e+02,3.7423387320e+00,9.0846774641e+01,-2.4107331578e-04,2.1807993557e+01,6.2566359838e+01,1.9800053424e+01,1.5455470942e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3956875752e-02,1.2107842041e-03,1.4419104900e-02,3,9,10,28,9,3.1220062380e+00,18,1,14,137,7,1.5778336489e+01,
6.7500000000e-01,-8.5334857344e-02,-8.5277659505e-02,-8.5148220507e-02,-8.5258562232e-02,5.7028062071e-02,5.9431187282e-02,6.4748193639e-02,6.0256526569e-02,1.9585339559e+00,2.1540562903e+00,2.2914109253e+00,2.0929283513e+00,3.2563778676e-01,4.2918503397e-01,5.4865199194e-01,4.2093220364e-01,5.6993860652e-02,5.9442894798e-02,6.4840299755e-02,6.0274020343e-02,1.0317570042e+03,1.2857677445e+03,1.5607133345e+03,1.2065136309e+03,4.0705829205e+04,5.0825126761e+04,6.1592316185e+04,4.7714233727e+04,1.0024814966e+02,1.2821494376e+02,1.8508620254e+03,1.4572121977e+01,8.4956233204e+01,8.9778351951e+01,1.3882645215e+01,1.2821494376e+02,-8.8823446899e-04,8.0489404312e+01,7.6277406823e+01,3.2172458918e+01,8.6002681317e+01,4.6485239431e+00,7.0407484902e+01,1.1474472393e+02,3.7717586115e+00,9.1435172231e+01,-2.4026406716e-04,2.1776714748e+01,6.2542569264e+01,1.9771629304e+01,1.5223844019e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4008339631e-02,1.2184880040e-03,1.4447824783e-02,3,9,10,28,9,3.1292381660e+00,18,1,14,137,7,1.5778336489e+01,
6.8000000000e-01,-8.5338786419e-02,-8.5283619712e-02,-8.5160624483e-02,-8.5265430661e-02,5.6884218020e-02,5.9184781216e-02,6.4258324421e-02,5.9971947822e-02,1.9606674426e+00,2.1561598564e+00,2.2935053193e+00,2.0949850484e+00,3.1144035399e-01,4.1392370319e-01,5.2068119878e-01,4.0367318062e-01,5.6851328535e-02,5.9195794583e-02,6.4345671981e-02,5.9988127144e-02,1.0283293328e+03,1.2804342732e+03,1.5527172951e+03,1.2003451852e+03,4.0657202611e+04,5.0721457076e+04,6.1447627280e+04,4.7585367631e+04,1.0025643107e+02,1.2865201913e+02,1.8613964124e+03,1.4629518216e+01,8.5275101199e+01,8.6896723697e+01,1.3961659834e+01,1.2865201913e+02,-8.8295618677e-04,8.0172515028e+01,7.5778323284e+01,3.2171628645e+01,8.6030820596e+01,4.6392651798e+00,7.0275216854e+01,1.0976212560e+02,3.7998760292e+00,9.1997520583e+01,-2.3947240481e-04,2.1745452557e+01,6.2497746347e+01,1.9743921916e+01,1.4990050830e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4057923495e-02,1.2259581623e-03,1.4475972904e-02,3,8,10,27,9,3.0880604350e+00,18,1,14,137,7,1.5778336489e+01,
6.8500000000e-01,-8.5344014754e-02,-8.5289314254e-02,-8.5172254026e-02,-8.5271988220e-02,5.6746076628e-02,5.8948824577e-02,6.3790729296e-02,5.9699588733e-02,1.9627210705e+00,2.1581896287e+00,2.2955192089e+00,2.0969586865e+00,2.9831309292e-01,3.9956247614e-01,4.9494552407e-01,3.8757441496e-01,5.6714439771e-02,5.8959176561e-02,6.3873555679e-02,5.9714515512e-02,1.0250821377e+03,1.2753532088e+03,1.5452357893e+03,1.1944474471e+03,4.0610860529e+04,5.0620906886e+04,6.1305895875e+04,4.7458951847e+04,1.0026434826e+02,1.2907511496e+02,1.8718220074e+03,1.4687320716e+01,8.5596226198e+01,8.4178068353e+01,1.4039858444e+01,1.2907511496e+02,-8.7771642496e-04,7.9857699002e+01,7.5282583705e+01,3.2170754774e+01,8.6053400646e+01,4.6316976341e+00,7.0167109058e+01,1.0516524193e+02,3.8267918343e+00,9.2535836685e+01,-2.3869712497e-04,2.1714217543e+01,6.2431723438e+01,1.9716930198e+01,1.4754941468e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4105771405e-02,1.2332068399e-03,1.4503567607e-02,3,9,10,28,9,3.1095718110e+00,18,1,14,137,7,1.5778336489e+01,
6.9000000000e-01,-8.5344770198e-02,-8.5294755695e-02,-8.5183379200e-02,-8.5278247835e-02,5.6613381288e-02,5.8722825722e-02,6.3344287949e-02,5.9438869697e-02,1.9646990219e+00,2.1601498690e+00,2.2974578262e+00,2.0988547754e+00,2.8613445863e-01,3.8601628458e-01,4.7617504840e-01,3.7253161961e-01,5.6582940572e-02,5.8732547416e-02,6.3422818875e-02,5.9452602672e-02,1.0220051735e+03,1.2705138718e+03,1.5384676026e+03,1.1888121509e+03,4.0566693160e+04,5.0523720692e+04,6.1167416011e+04,4.7335402181e+04,1.0027192942e+02,1.2948500886e+02,1.8821357437e+03,1.4745380687e+01,8.5918781594e+01,8.1605615414e+01,1.4117218041e+01,1.2948500886e+02,-8.7251530503e-04,7.9544942346e+01,7.4790164909e+01,3.2169838029e+01,8.6070847192e+01,4.6256892255e+00,7.0081274650e+01,1.0092405907e+02,3.8525990289e+00,9.3051980577e+01,-2.3793712916e-04,2.1683020316e+01,6.2344491297e+01,1.9690650582e+01,1.4519242324e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4152007869e-02,1.2402446284e-03,1.4530625160e-02,3,8,10,27,9,3.0877364320e+00,18,1,14,137,7,1.5778336489e+01,
6.9500000000e-01,-8.5348344646e-02,-8.5299956756e-02,-8.5193390249e-02,-8.5284226843e-02,5.6485887542e-02,5.8506317937e-02,6.2917944676e-02,5.9189240840e-02,1.9666051028e+00,2.1620444437e+00,2.2993259259e+00,2.1006783329e+00,2.7480155675e-01,3.7321074137e-01,4.5973423111e-01,3.5845097646e-01,5.6456589177e-02,5.8515438852e-02,6.2992392385e-02,5.9201835775e-02,1.0190890113e+03,1.2659060282e+03,1.5320125550e+03,1.1834307458e+03,4.0524625725e+04,5.0430081052e+04,6.1034682695e+04,4.7215051000e+04,1.0027919964e+02,1.2988239986e+02,1.8923349103e+03,1.4803569582e+01,8.6242053231e+01,7.9164937215e+01,1.4193718293e+01,1.2988239986e+02,-8.6735291418e-04,7.9234231265e+01,7.4301043933e+01,3.2168879100e+01,8.6083552906e+01,4.6211181490e+00,7.0015973558e+01,9.7010898128e+01,3.8773833780e+00,9.3547667561e+01,-2.3719141502e-04,2.1651871457e+01,6.2236175089e+01,1.9665077402e+01,1.4283573069e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4196740819e-02,1.2470808494e-03,1.4557160268e-02,3,9,10,28,9,3.1160489320e+00,18,1,14,137,7,1.5778336489e+01,
7.0000000000e-01,-8.5351419083e-02,-8.5304929407e-02,-8.5203611802e-02,-8.5289935919e-02,5.6363362493e-02,5.8298858044e-02,6.2510698730e-02,5.8950180347e-02,1.9684428176e+00,2.1638768733e+00,2.3011278310e+00,2.1024339338e+00,2.6422640732e-01,3.6108060833e-01,4.4406642066e-01,3.4524795173e-01,5.6335155224e-02,5.8307406205e-02,6.2581265826e-02,5.8961690187e-02,1.0163249414e+03,1.2615198111e+03,1.5258568145e+03,1.1782944567e+03,4.0484606242e+04,5.0340115739e+04,6.0908014348e+04,4.7098158326e+04,1.0028618129e+02,1.3026791926e+02,1.9024171315e+03,1.4861776233e+01,8.6565423517e+01,7.6843588707e+01,1.4269341380e+01,1.3026791926e+02,-8.6222930734e-04,7.8925552061e+01,7.3815198026e+01,3.2167878641e+01,8.6091879973e+01,4.6178720755e+00,6.9969601078e+01,9.3400233545e+01,3.9012239730e+00,9.4024479460e+01,-2.3645906796e-04,2.1620781459e+01,6.2107013165e+01,1.9640203242e+01,1.4048461444e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4240064136e-02,1.2537237962e-03,1.4583186444e-02,3,9,10,28,9,3.1141784500e+00,18,1,14,137,7,1.5778336489e+01,
7.0500000000e-01,-8.5353521528e-02,-8.5309688430e-02,-8.5213625326e-02,-8.5295403578e-02,5.6245584183e-02,5.8100025095e-02,6.2121607569e-02,5.8721192866e-02,1.9702154227e+00,2.1656503740e+00,2.3028674749e+00,2.1041257532e+00,2.5433312909e-01,3.4956849462e-01,4.2912100897e-01,3.3284631503e-01,5.6218419184e-02,5.8108027118e-02,6.2188483986e-02,5.8731667902e-02,1.0137048887e+03,1.2573456765e+03,1.5199874310e+03,1.1733943608e+03,4.0446596667e+04,5.0253904958e+04,6.0785545020e+04,4.6984921671e+04,1.0029289436e+02,1.3064213988e+02,1.9123803460e+03,1.4919904424e+01,8.6888357912e+01,7.4630803256e+01,1.4344071841e+01,1.3064213988e+02,-8.5714450929e-04,7.8618891130e+01,7.3332604642e+01,3.2166837277e+01,8.6096162464e+01,4.6158474146e+00,6.9940677351e+01,9.0068525633e+01,3.9241937503e+00,9.4483875006e+01,-2.3573925359e-04,2.1589760673e+01,6.1957338426e+01,1.9616019240e+01,1.3814356089e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4282059800e-02,1.2601809287e-03,1.4608716286e-02,3,9,10,28,9,3.1172963550e+00,18,1,14,137,7,1.5778336489e+01,
7.1000000000e-01,-8.5355916460e-02,-8.5314239401e-02,-8.5222702694e-02,-8.5300628286e-02,5.6132324942e-02,5.7909419142e-02,6.1749778123e-02,5.8501808031e-02,1.9719259628e+00,2.1673678941e+00,2.3045484411e+00,2.1057576060e+00,2.4505578722e-01,3.3862375123e-01,4.1485391489e-01,3.2117729970e-01,5.6106171808e-02,5.7916900316e-02,6.1813143694e-02,5.8511296050e-02,1.0112213393e+03,1.2533743812e+03,1.5143921200e+03,1.1687214681e+03,4.0410566583e+04,5.0171488245e+04,6.0667401432e+04,4.6875484689e+04,1.0029935678e+02,1.3100558386e+02,1.9222227878e+03,1.4977870815e+01,8.7210393418e+01,7.2517236044e+01,1.4417896430e+01,1.3100558386e+02,-8.5209851650e-04,7.8314234962e+01,7.2853241432e+01,3.2165755604e+01,8.6096708523e+01,4.6149486349e+00,6.9927837642e+01,8.6994066105e+01,3.9463599707e+00,9.4927199414e+01,-2.3503121073e-04,2.1558819266e+01,6.1787562027e+01,1.9592515345e+01,1.3581637627e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4322799710e-02,1.2664590304e-03,1.4633761674e-02,3,9,10,28,9,3.1211478670e+00,18,1,14,137,7,1.5778336489e+01,
7.1500000000e-01,-8.5365813720e-02,-8.5318596110e-02,-8.5231344861e-02,-8.5305615841e-02,5.6023364380e-02,5.7726660086e-02,6.1394365646e-02,5.8291579084e-02,1.9735772979e+00,2.1690321448e+00,2.3061739987e+00,2.1073329822e+00,2.3633672905e-01,3.2820153276e-01,4.0122586759e-01,3.1017886524e-01,5.5998213612e-02,5.7733644444e-02,6.1454390639e-02,5.8300125492e-02,1.0088672769e+03,1.2495969726e+03,1.5092374035e+03,1.1642667952e+03,4.0376488810e+04,5.0092870832e+04,6.0553675151e+04,4.6769944821e+04,1.0030558468e+02,1.3135872927e+02,1.9319429669e+03,1.5035603181e+01,8.7531128786e+01,7.0494747895e+01,1.4490803970e+01,1.3135872926e+02,-8.4709129908e-04,7.8011570139e+01,7.2377086244e+01,3.2164634190e+01,8.6093802383e+01,4.6150876372e+00,6.9929823388e+01,8.4156835631e+01,3.9677846607e+00,9.5355693214e+01,-2.3433424502e-04,2.1527967184e+01,6.1598159195e+01,1.9569680540e+01,1.3350628207e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4362347242e-02,1.2725643325e-03,1.4658333914e-02,3,8,10,27,9,3.1118891840e+00,18,1,14,137,7,1.5778336489e+01,
7.2000000000e-01,-8.5368591259e-02,-8.5322768489e-02,-8.5239288546e-02,-8.5310370383e-02,5.5918547352e-02,5.7551386599e-02,6.1054569619e-02,5.8090081550e-02,1.9751721225e+00,2.1706456272e+00,2.3077471351e+00,2.1088550783e+00,2.2812527297e-01,3.1826199993e-01,3.8820122200e-01,2.9979503682e-01,5.5894354389e-02,5.7557896989e-02,6.1111416129e-02,5.8097729515e-02,1.0066361284e+03,1.2460047864e+03,1.5043398639e+03,1.1600214317e+03,4.0344336447e+04,5.0018029391e+04,6.0444423479e+04,4.6668360018e+04,1.0031159259e+02,1.3170201571e+02,1.9415396514e+03,1.5093038909e+01,8.7850216162e+01,6.8556223263e+01,1.4562785223e+01,1.3170201571e+02,-8.4212280256e-04,7.7710883335e+01,7.1904117114e+01,3.2163473580e+01,8.6087706226e+01,4.6161831757e+00,6.9945473938e+01,8.1538372475e+01,3.9885250197e+00,9.5770500394e+01,-2.3364772315e-04,2.1497214124e+01,6.1389656927e+01,1.9547503030e+01,1.3121599722e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4400758564e-02,1.2785026134e-03,1.4682443843e-02,3,8,10,27,9,3.1068477440e+00,18,1,14,137,7,1.5778336489e+01,
7.2500000000e-01,-8.5363963887e-02,-8.5326759846e-02,-8.5247374964e-02,-8.5314980742e-02,5.5817690396e-02,5.7383255107e-02,6.0729634681e-02,5.7896912011e-02,1.9767153923e+00,2.1722159476e+00,2.3092813716e+00,2.1103333984e+00,2.2845504842e-01,3.1220128894e-01,3.7833215234e-01,2.9400003587e-01,5.5794412748e-02,5.7389313251e-02,6.0783454666e-02,5.7903702603e-02,1.0045418675e+03,1.2426326036e+03,1.4997797777e+03,1.1560261216e+03,4.0312987219e+04,4.9944518472e+04,6.0333799490e+04,4.6568044149e+04,1.0031671313e+02,1.3203851767e+02,1.9515874008e+03,1.5169261067e+01,8.8164635496e+01,6.8670520918e+01,1.4638149749e+01,1.3203851767e+02,-8.3713539441e-04,7.7412161316e+01,7.1434312208e+01,3.2162274696e+01,8.6056810745e+01,4.6311722526e+00,6.9971227046e+01,8.0839528710e+01,4.0087571860e+00,9.6175143720e+01,-2.3296942244e-04,2.1466569510e+01,6.1162619298e+01,1.9525973522e+01,1.2889640327e+02,1.8023319387e-01,2.0000000000e-01,7.0199880462e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4438378352e-02,1.2842876934e-03,1.4706672626e-02,3,8,10,26,8,3.0894450370e+00,18,1,14,137,7,1.5778336489e+01,
7.3000000000e-01,-8.5413553050e-02,-8.5330584807e-02,-8.5255102407e-02,-8.5319343664e-02,5.5720618532e-02,5.7221938832e-02,6.0418842940e-02,5.7711686988e-02,1.9782232456e+00,2.1737868922e+00,2.3108560305e+00,2.1118061101e+00,2.3817157378e-01,3.1750341007e-01,3.7531107549e-01,2.9579628249e-01,5.5698215684e-02,5.7227565396e-02,6.0469781340e-02,5.7717659272e-02,1.0027070711e+03,1.2397525322e+03,1.4961422250e+03,1.1524807021e+03,4.0275753828e+04,4.9857265880e+04,6.0189404003e+04,4.6458205318e+04,1.0031978053e+02,1.3238235960e+02,1.9632184001e+03,1.5281248670e+01,8.8459607041e+01,7.1968750263e+01,1.4725389659e+01,1.3238235960e+02,-8.3201568068e-04,7.7115390940e+01,7.0967648403e+01,3.2161042090e+01,8.5950020789e+01,4.6720492008e+00,6.9992323790e+01,8.3562354702e+01,4.0292062385e+00,9.6584124770e+01,-2.3228979804e-04,2.1436042496e+01,6.0917478117e+01,1.9505127252e+01,1.2630280868e+02,1.8092966810e-01,2.0000000000e-01,7.0796858369e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4476900991e-02,1.2900556962e-03,1.4733598712e-02,3,8,10,27,9,3.1261289610e+00,18,1,14,137,7,1.5778336489e+01,
7.3500000000e-01,-8.5385499616e-02,-8.5334250977e-02,-8.5262213982e-02,-8.5323527370e-02,5.5627164841e-02,5.7067126902e-02,6.0121515502e-02,5.7534041869e-02,1.9797186732e+00,2.1754141783e+00,2.3125335861e+00,2.1133063396e+00,2.5346117435e-01,3.3341870721e-01,3.8718626352e-01,3.0467561792e-01,5.5605598155e-02,5.7072341542e-02,6.0169709306e-02,5.7539232989e-02,1.0012049252e+03,1.2375805010e+03,1.4935739178e+03,1.1494622672e+03,4.0229442157e+04,4.9745972439e+04,6.0006375022e+04,4.6335838370e+04,1.0032106719e+02,1.3274720150e+02,1.9768764117e+03,1.5425756995e+01,8.8719601124e+01,7.7575142965e+01,1.4827833453e+01,1.3274720150e+02,-8.2671911117e-04,7.6820559169e+01,7.0504099287e+01,3.2159782544e+01,8.5765984975e+01,4.7371031140e+00,6.9992010850e+01,8.9369941426e+01,4.0506902820e+00,9.7013805641e+01,-2.3159806367e-04,2.1405642150e+01,6.0653994633e+01,1.9485075406e+01,1.2323283201e+02,1.8208014190e-01,2.0000000000e-01,7.1782978773e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4517966841e-02,1.2961138813e-03,1.4764876984e-02,3,8,10,26,8,3.1046169230e+00,18,1,14,137,7,1.5778336489e+01,
7.4000000000e-01,-8.5372212587e-02,-8.5337766558e-02,-8.5268822106e-02,-8.5327553330e-02,5.5537170088e-02,5.6918523501e-02,5.9837007967e-02,5.7363629824e-02,1.9812376931e+00,2.1771451546e+00,2.3143507155e+00,2.1148710522e+00,2.7263930547e-01,3.5770726505e-01,4.1351646026e-01,3.2071919044e-01,5.5516402697e-02,5.6923344928e-02,5.9882587698e-02,5.7368075148e-02,9.9789500790e+02,1.2361814773e+03,1.4919765142e+03,1.1470437442e+03,4.0171344920e+04,4.9609893805e+04,5.9794391994e+04,4.6198752251e+04,1.0032094089e+02,1.3314280598e+02,1.9928150070e+03,1.5599434780e+01,8.8932191014e+01,8.4789801839e+01,1.4947383080e+01,1.3314280598e+02,-8.2122015639e-04,7.6527653079e+01,7.0043636363e+01,3.2158502540e+01,8.5510606063e+01,4.8243073933e+00,6.9955304049e+01,9.7895059458e+01,4.0739398486e+00,9.7478796972e+01,-2.3088460522e-04,2.1375377886e+01,6.0370886507e+01,1.9465978608e+01,1.1957497918e+02,1.8366928480e-01,2.0000000000e-01,7.3145101259e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4562248154e-02,1.3027617749e-03,1.4801070679e-02,3,8,10,26,8,3.1193031310e+00,18,1,14,137,7,1.5778336489e+01,
7.4500000000e-01,-8.5446828082e-02,-8.5341131287e-02,-8.5275647330e-02,-8.5331393359e-02,5.5450482313e-02,5.6775847080e-02,5.9564815863e-02,5.7200120929e-02,1.9828096844e+00,2.1790147717e+00,2.3163314992e+00,2.1165331560e+00,2.9403100475e-01,3.8792261755e-01,4.4340406981e-01,3.4275524788e-01,5.5430479057e-02,5.6780293102e-02,5.9607799339e-02,5.7203854123e-02,9.9455476375e+02,1.2355195848e+03,1.4912143286e+03,1.1452457553e+03,4.0021704365e+04,4.9454280426e+04,5.9565109680e+04,4.6048046256e+04,1.0031981094e+02,1.3357587843e+02,2.0111167709e+03,1.5798719307e+01,8.9087604421e+01,9.3055419090e+01,1.5084657978e+01,1.3357587843e+02,-8.1551038711e-04,7.6236659866e+01,6.9586230494e+01,3.2157208024e+01,8.5190953290e+01,4.9312995908e+00,6.9869159784e+01,1.0873837008e+02,4.0995900559e+00,9.7991801118e+01,-2.3014109249e-04,2.1345260004e+01,6.0065803582e+01,1.9448022102e+01,1.1528263739e+02,1.8567592089e-01,2.0000000000e-01,7.4865075051e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4610030923e-02,1.3101904250e-03,1.4842239342e-02,3,8,10,26,8,3.1171620730e+00,18,1,14,137,7,1.5778336489e+01,
7.5000000000e-01,-8.5375714902e-02,-8.5344361738e-02,-8.5281497356e-02,-8.5335081317e-02,5.5366956522e-02,5.6638829608e-02,5.9304278387e-02,5.7043201236e-02,1.9844570207e+00,2.1810470140e+00,2.3184895117e+00,2.1183173774e+00,3.1624715330e-01,4.2204591556e-01,4.7600835627e-01,3.6882934968e-01,5.5347683843e-02,5.6642917180e-02,5.9344759201e-02,5.7046254361e-02,9.9174174505e+02,1.2355159634e+03,1.4911488237e+03,1.1440357095e+03,3.9856134634e+04,4.9286680878e+04,5.9329959947e+04,4.5887845024e+04,1.0031810966e+02,1.3405057158e+02,2.0317584689e+03,1.6019802705e+01,8.9178500973e+01,1.0188766683e+02,1.5239483873e+01,1.3405057158e+02,-8.0959195773e-04,7.5947566847e+01,6.9131852751e+01,3.2155904308e+01,8.4815146039e+01,5.0553841561e+00,6.9722639280e+01,1.2146978726e+02,4.1281726664e+00,9.8563453328e+01,-2.2936059169e-04,2.1315300188e+01,5.9735499867e+01,1.9431397812e+01,1.1035643907e+02,1.8807331102e-01,2.0000000000e-01,7.6919980871e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4661488332e-02,1.3185117835e-03,1.4888191586e-02,3,8,10,26,8,3.1247177500e+00,18,1,14,137,7,1.5778336489e+01,
7.5500000000e-01,-8.5375730852e-02,-8.5347461020e-02,-8.5287768341e-02,-8.5338611358e-02,5.5286454396e-02,5.6507215865e-02,5.9054816920e-02,5.6892571945e-02,1.9862006138e+00,2.1832560564e+00,2.3208291077e+00,2.1202388186e+00,3.3805675144e-01,4.5812809415e-01,5.1460294949e-01,3.9716982186e-01,5.5267880185e-02,5.6510961133e-02,5.9092912039e-02,5.6894975529e-02,9.8944050473e+02,1.2360757291e+03,1.4908093742e+03,1.1433454426e+03,3.9687916500e+04,4.9115228547e+04,5.9066079707e+04,4.5724047702e+04,1.0031627729e+02,1.3456878315e+02,2.0546335008e+03,1.6258651511e+01,8.9199881246e+01,1.1085541173e+02,1.5411061196e+01,1.3456878315e+02,-8.0347536079e-04,7.5660361459e+01,6.8680474909e+01,3.2154595986e+01,8.4392290550e+01,5.1935591971e+00,6.9507058514e+01,1.3563301742e+02,4.1601088478e+00,9.9202176955e+01,-2.2853766721e-04,2.1285511904e+01,5.9376096163e+01,1.9416291180e+01,1.0483190451e+02,1.9082950907e-01,2.0000000000e-01,7.9282436350e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4716657242e-02,1.3277915555e-03,1.4938636390e-02,3,8,10,26,8,3.1251173440e+00,18,1,14,137,7,1.5778336489e+01,
7.6000000000e-01,-8.5377482634e-02,-8.5350435719e-02,-8.5293553529e-02,-8.5341996363e-02,5.5208843762e-02,5.6380762783e-02,5.8815910143e-02,5.6747948586e-02,1.9880551930e+00,2.1856465424e+00,2.3233467735e+00,2.1223050735e+00,3.5864555298e-01,4.9432297352e-01,5.5455492231e-01,4.2645961091e-01,5.5190937433e-02,5.6384181126e-02,5.8851731067e-02,5.6749731723e-02,9.8761449523e+02,1.2370979776e+03,1.4907714878e+03,1.1431010557e+03,3.9520200325e+04,4.8947969800e+04,5.8804527042e+04,4.5562522448e+04,1.0031470793e+02,1.3513036798e+02,2.0795781949e+03,1.6511059604e+01,8.9149027779e+01,1.1956152580e+02,1.5598162305e+01,1.3513036798e+02,-7.9717679752e-04,7.5375031256e+01,6.8232069771e+01,3.2153286862e+01,8.3932346087e+01,5.3425662582e+00,6.9216108295e+01,1.5075299928e+02,4.1957034022e+00,9.9914068044e+01,-2.2766846190e-04,2.1255910642e+01,5.8983371544e+01,1.9402871438e+01,9.8770451237e+01,1.9390778773e-01,2.0000000000e-01,8.1920960909e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4775381852e-02,1.3380450911e-03,1.4993132384e-02,3,8,10,26,8,3.1359649730e+00,18,1,14,137,7,1.5778336489e+01,
7.6500000000e-01,-8.5379222249e-02,-8.5353289852e-02,-8.5298953691e-02,-8.5345247477e-02,5.5133998471e-02,5.6259238820e-02,5.8587063723e-02,5.6609060301e-02,1.9900287909e+00,2.1882143959e+00,2.3260296789e+00,2.1245175010e+00,3.7724816006e-01,5.2897077944e-01,5.9353560441e-01,4.5545715988e-01,5.5116730854e-02,5.6262344891e-02,5.8620716296e-02,5.6610250710e-02,9.8621276653e+02,1.2384841068e+03,1.4891841424e+03,1.1432321549e+03,3.9356701926e+04,4.8792335107e+04,5.8501235860e+04,4.5408548130e+04,1.0031373262e+02,1.3573328634e+02,2.1063834058e+03,1.6772730258e+01,8.9025470011e+01,1.2764225699e+02,1.5799218477e+01,1.3573328634e+02,-7.9071701807e-04,7.5091563900e+01,6.7786611383e+01,3.2151979877e+01,8.3445924429e+01,5.4989605448e+00,6.8845930598e+01,1.6634578282e+02,4.2351411415e+00,1.0070282283e+02,-2.2675074681e-04,2.1226514027e+01,5.8553048427e+01,1.9391284462e+01,9.2252483350e+01,1.9726712779e-01,2.0000000000e-01,8.4800395247e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4837325198e-02,1.3492354069e-03,1.5051080286e-02,3,8,10,26,8,3.1297447040e+00,18,1,14,137,7,1.5778336489e+01,
7.7000000000e-01,-8.5386551062e-02,-8.5356032058e-02,-8.5304277502e-02,-8.5348361904e-02,5.5061798101e-02,5.6142423367e-02,5.8367808238e-02,5.6475649128e-02,1.9921230657e+00,2.1909477367e+00,2.3288593607e+00,2.1268711176e+00,3.9313815574e-01,5.6059179718e-01,6.2901197216e-01,4.8288693338e-01,5.5045141346e-02,5.6145231129e-02,5.8399392883e-02,5.6476273221e-02,9.8517746507e+02,1.2401416854e+03,1.4876927893e+03,1.1436686089e+03,3.9201217702e+04,4.8654843299e+04,5.8222628361e+04,4.5266971209e+04,1.0031364157e+02,1.3637381192e+02,2.1347898123e+03,1.7039360728e+01,8.8830858234e+01,1.3478322209e+02,1.6012284636e+01,1.3637381192e+02,-7.8412179155e-04,7.4809947160e+01,6.7344075176e+01,3.2150677072e+01,8.2944033972e+01,5.6591975109e+00,6.8395140008e+01,1.8193022177e+02,4.2784859503e+00,1.0156971901e+02,-2.2578393325e-04,2.1197341791e+01,5.8081051796e+01,1.9381647673e+01,8.5371809122e+01,2.0086276483e-01,2.0000000000e-01,8.7882369854e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4902036661e-02,1.3612813770e-03,1.5111779919e-02,3,8,10,27,9,3.1304472890e+00,18,1,14,137,7,1.5778336489e+01,
7.7500000000e-01,-8.5385124205e-02,-8.5358664384e-02,-8.5309267042e-02,-8.5351358523e-02,5.4992127690e-02,5.6030106198e-02,5.8157697537e-02,5.6347469323e-02,1.9943336206e+00,2.1938278093e+00,2.3318127441e+00,2.1293548221e+00,4.0576092284e-01,5.8789976645e-01,6.5921456282e-01,5.0758848383e-01,5.4976055177e-02,5.6032628957e-02,5.8187309972e-02,5.6347552285e-02,9.8424996859e+02,1.2419857588e+03,1.4862435562e+03,1.1443409300e+03,3.9057333138e+04,4.8540972676e+04,5.7974242869e+04,4.5142148118e+04,1.0031467916e+02,1.3704678358e+02,2.1644970858e+03,1.7306726560e+01,8.8568768100e+01,1.4072148824e+02,1.6235108128e+01,1.3704678358e+02,-7.7742098913e-04,7.4530168906e+01,6.6904438074e+01,3.2149379561e+01,8.2437784020e+01,5.8197304490e+00,6.7864782623e+01,1.9704071584e+02,4.3256829074e+00,1.0251365815e+02,-2.2476904247e-04,2.1168415612e+01,5.7563732493e+01,1.9374046613e+01,7.8231008054e+01,2.0464678568e-01,2.0000000000e-01,9.1125816295e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4968985958e-02,1.3740659712e-03,1.5174470857e-02,3,8,10,26,8,3.1387693360e+00,18,1,14,137,7,1.5778336489e+01,
7.8000000000e-01,-8.5386507238e-02,-8.5361194062e-02,-8.5313994415e-02,-8.5354226093e-02,5.4924877451e-02,5.5922086939e-02,5.7956308032e-02,5.6224286761e-02,1.9966504330e+00,2.1968300237e+00,2.3348606052e+00,2.1319522056e+00,4.1471810263e-01,6.0983080073e-01,6.8356773896e-01,5.2858340957e-01,5.4909288369e-02,5.5924337381e-02,5.7984039091e-02,5.6223852602e-02,9.8342793176e+02,1.2439388779e+03,1.4847849235e+03,1.1451832146e+03,3.8928261245e+04,4.8455079085e+04,5.7761183921e+04,4.5037743038e+04,1.0031703080e+02,1.3774585553e+02,2.1951753241e+03,1.7570768380e+01,8.8244485132e+01,1.4524571342e+02,1.6465214474e+01,1.3774585553e+02,-7.7064744063e-04,7.4252217099e+01,6.6467678537e+01,3.2148087538e+01,8.1938068097e+01,5.9771128191e+00,6.7258228909e+01,2.1124014838e+02,4.3765636329e+00,1.0353127266e+02,-2.2370863098e-04,2.1139758864e+01,5.6998050221e+01,1.9368532941e+01,7.0937452303e+01,2.0856876688e-01,2.0000000000e-01,9.4487514465e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5037558715e-02,1.3874424047e-03,1.5238362856e-02,3,8,10,26,8,3.1111207870e+00,18,1,14,137,7,1.5778336489e+01,
7.8500000000e-01,-8.5391390154e-02,-8.5363625595e-02,-8.5318489414e-02,-8.5356979001e-02,5.4859942430e-02,5.5818174577e-02,5.7768291747e-02,5.6105878327e-02,1.9990583535e+00,2.1999251329e+00,2.3379726271e+00,2.1346424542e+00,4.1973313918e-01,6.2556145542e-01,6.9993723010e-01,5.4506502363e-01,5.4844419791e-02,5.5820164796e-02,5.7789173104e-02,5.6104949945e-02,9.8279782874e+02,1.2459311492e+03,1.4832906122e+03,1.1461344036e+03,3.8808292621e+04,4.8400364747e+04,5.7586238351e+04,4.4956628327e+04,1.0032082190e+02,1.3846376024e+02,2.2264716027e+03,1.7827672191e+01,8.7864757720e+01,1.4820030262e+02,1.6699956517e+01,1.3846376024e+02,-7.6383627923e-04,7.3976079786e+01,6.6033776580e+01,3.2146800304e+01,8.1455246807e+01,6.1280986607e+00,6.6581001455e+01,2.2413214119e+02,4.4308548106e+00,1.0461709621e+02,-2.2260667241e-04,2.1111396276e+01,5.6381715237e+01,1.9365123647e+01,6.3599806420e+01,2.1257644660e-01,2.0000000000e-01,9.7922668513e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5107097115e-02,1.4012406836e-03,1.5302652873e-02,3,8,10,26,8,3.1407770310e+00,18,1,14,137,7,1.5778336489e+01,
7.9000000000e-01,-8.5472592429e-02,-8.5365963191e-02,-8.5322939389e-02,-8.5359634264e-02,5.4797222440e-02,5.5718186988e-02,5.7591892882e-02,5.5992031370e-02,2.0015377898e+00,2.2030804574e+00,2.3411149593e+00,2.1374011379e+00,4.2065388060e-01,6.3452131016e-01,7.0780097119e-01,5.5637680099e-01,5.4779081297e-02,5.5719928519e-02,5.7602324999e-02,5.5990630600e-02,9.8230087011e+02,1.2478989314e+03,1.4817305909e+03,1.1471376584e+03,3.8707118339e+04,4.8378863399e+04,5.7451841756e+04,4.4900901438e+04,1.0032611854e+02,1.3919258917e+02,2.2580172256e+03,1.8073936043e+01,8.7437515749e+01,1.4948704582e+02,1.6936568800e+01,1.3919258917e+02,-7.5702421634e-04,7.3701745098e+01,6.5602713730e+01,3.2145516324e+01,8.0998850821e+01,6.2697346024e+00,6.5840542976e+01,2.3537179923e+02,4.4881896206e+00,1.0576379241e+02,-2.2146839972e-04,2.1083353537e+01,5.5713289626e+01,1.9363801342e+01,5.6324959577e+01,2.1661642105e-01,2.0000000000e-01,1.0138550376e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5176911454e-02,1.4152752272e-03,1.5366559549e-02,3,8,10,26,8,3.1583953450e+00,18,1,14,137,7,1.5778336489e+01,
7.9500000000e-01,-8.5388925550e-02,-8.5368212004e-02,-8.5327080368e-02,-8.5362176502e-02,5.4736621758e-02,5.5621950497e-02,5.7422672048e-02,5.5882543160e-02,2.0040656214e+00,2.2062611546e+00,2.3442548602e+00,2.1402010311e+00,4.1744301087e-01,6.3638691333e-01,7.0831927305e-01,5.6205937961e-01,5.4715975656e-02,5.5623454344e-02,5.7423126751e-02,5.5880690835e-02,9.8188199143e+02,1.2497854072e+03,1.4800969036e+03,1.1481398783e+03,3.8628050837e+04,4.8391524634e+04,5.7358073827e+04,4.4871902823e+04,1.0033292835e+02,1.3992407255e+02,2.2894366145e+03,1.8306421706e+01,8.6971575883e+01,1.4906311788e+02,1.7172234248e+01,1.3992407255e+02,-7.5024865260e-04,7.3429201236e+01,6.5174472965e+01,3.2144233308e+01,8.0577322782e+01,6.3994377236e+00,6.5045933920e+01,2.4467424123e+02,4.5481216213e+00,1.0696243243e+02,-2.2030011433e-04,2.1055656847e+01,5.4992250292e+01,1.9364515470e+01,4.9215390256e+01,2.2063485611e-01,2.0000000000e-01,1.0482987666e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5246321955e-02,1.4293523840e-03,1.5429340728e-02,3,8,10,26,8,3.1316589680e+00,18,1,14,137,7,1.5778336489e+01,
8.0000000000e-01,-8.5389842781e-02,-8.5370374464e-02,-8.5331059110e-02,-8.5364623723e-02,5.4678049002e-02,5.5529299460e-02,5.7260302235e-02,5.5777220407e-02,2.0066161498e+00,2.2094314442e+00,2.3473576806e+00,2.1430131677e+00,4.1014994763e-01,6.3108187085e-01,7.0586649347e-01,5.6183102301e-01,5.4655006438e-02,5.5530576119e-02,5.7251228404e-02,5.5774936413e-02,9.8149036443e+02,1.2515396176e+03,1.4783646351e+03,1.1490923437e+03,3.8571943880e+04,4.8438278799e+04,5.7305482647e+04,4.4870185588e+04,1.0034120462e+02,1.4064984627e+02,2.3203544803e+03,1.8522390034e+01,8.6476347440e+01,1.4693862230e+02,1.7404137954e+01,1.4064984627e+02,-7.4354696062e-04,7.3158436471e+01,6.4749038591e+01,3.2142948306e+01,8.0197813540e+01,6.5150547496e+00,6.4207572224e+01,2.5182039665e+02,4.6101404658e+00,1.0820280932e+02,-2.1910897026e-04,2.1028332457e+01,5.4219016628e+01,1.9367184299e+01,4.2366971413e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5314659080e-02,1.4432777304e-03,1.5490307727e-02,3,8,10,27,9,3.1389764800e+00,18,1,14,137,7,1.5778336489e+01,
8.0500000000e-01,-9.2247772491e-02,-8.4597257336e-02,4.7829205228e-02,-8.5366974993e-02,5.4695908232e-02,5.5442893804e-02,5.7104471741e-02,5.5675878787e-02,2.0091621526e+00,2.2125557828e+00,2.3503905445e+00,2.1458077104e+00,3.9894682819e-01,6.1874955554e-01,6.9836423211e-01,5.5562360014e-01,5.4615593598e-02,5.5443870516e-02,5.7086296988e-02,5.5673182100e-02,9.8107999008e+02,1.2531146292e+03,1.4765231210e+03,1.1499501422e+03,3.8538978031e+04,4.8518069156e+04,5.7292834986e+04,4.4895575097e+04,1.0035085094e+02,1.4136170032e+02,2.3504045109e+03,1.8719518990e+01,8.5961546871e+01,1.4317030659e+02,1.7629532342e+01,1.4136170032e+02,-7.3695561618e-04,7.2889439138e+01,6.4326396114e+01,3.2141657826e+01,7.9866043467e+01,6.6148996481e+00,6.3336829955e+01,2.5665977437e+02,4.6736887292e+00,1.0947377458e+02,-2.1790274361e-04,2.1001406198e+01,5.3394946465e+01,1.9371697531e+01,3.5867234967e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5381290062e-02,1.4568625997e-03,1.5548836150e-02,3,8,10,26,8,3.1317320210e+00,18,1,14,137,7,1.5778336489e+01,
8.1000000000e-01,-9.5194928698e-02,-8.3516737730e-02,4.7165630639e-02,-8.5369237248e-02,5.4643231410e-02,5.5938615025e-02,1.6838596112e-01,5.5578342502e-02,2.0116758539e+00,2.2155998685e+00,2.3533226978e+00,2.1485550394e+00,3.8412023711e-01,5.9970767732e-01,6.8325885434e-01,5.4359560020e-01,2.2801550800e-02,5.5904392398e-02,1.7305427951e-01,5.5575251144e-02,9.8060968946e+02,1.2545013584e+03,1.4745598871e+03,1.1506732081e+03,3.8528699303e+04,4.8630412163e+04,5.7318318903e+04,4.4947158047e+04,1.0036173366e+02,1.4205179413e+02,2.3792378216e+03,1.8895906846e+01,8.5436937652e+01,1.3785353933e+02,1.7845800555e+01,1.4205179413e+02,-7.3050935305e-04,7.2622197628e+01,6.3906532061e+01,3.2140357953e+01,7.9586234207e+01,6.6977684708e+00,6.2445702527e+01,2.5911015158e+02,4.7381790819e+00,1.1076358164e+02,-2.1668959737e-04,2.0974903015e+01,5.2522304337e+01,1.9377919395e+01,2.9794097535e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5445622155e-02,1.4699298310e-03,1.5604380550e-02,3,8,10,26,8,3.1522101780e+00,18,1,14,137,7,1.5778336489e+01,
8.1500000000e-01,-9.6093468633e-02,-8.1746271075e-02,5.6539235954e-02,-8.5371413715e-02,5.4595312735e-02,5.8109295303e-02,3.0677047140e-01,5.5484443851e-02,2.0141304933e+00,2.2185306414e+00,2.3561304672e+00,2.1512318121e+00,3.6789612678e-01,5.7405172807e-01,6.6190281316e-01,5.2875707568e-01,2.6174342913e-03,5.7998034815e-02,3.3211563016e-01,5.5480973880e-02,9.8004680884e+02,1.2563730204e+03,1.5059306871e+03,1.1512607200e+03,3.8539869890e+04,4.8802891774e+04,5.8900554092e+04,4.5021375347e+04,1.0037372306e+02,1.4271267748e+02,2.4066101725e+03,1.9050099371e+01,8.4912259136e+01,1.3103872291e+02,1.8051110638e+01,1.4271267748e+02,-7.2423244125e-04,7.2356700388e+01,6.3489433806e+01,3.2139044475e+01,7.9361110632e+01,6.7629320505e+00,6.1546465933e+01,2.5915436476e+02,4.8030110514e+00,1.1206022103e+02,-2.1547785205e-04,2.0948846527e+01,5.1604206439e+01,1.9385692057e+01,2.4214948670e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5507177607e-02,1.4823149332e-03,1.5656381701e-02,3,8,10,26,8,3.1357935440e+00,18,1,14,137,7,1.5778336489e+01,
8.2000000000e-01,-9.4513789510e-02,-7.9173614278e-02,4.4250208613e-02,-8.5373508325e-02,5.4576086030e-02,6.2449878696e-02,4.3215538105e-01,5.5394022837e-02,2.0165047700e+00,2.2213137361e+00,2.3588175493e+00,2.1538462431e+00,-6.8001005534e-02,5.4118358575e-01,7.0128512256e-01,5.1971820287e-01,-1.5197751404e-02,6.2185406780e-02,4.5888811434e-01,5.5390192670e-02,9.7938522509e+02,1.2613202497e+03,1.9605255622e+03,1.1518826204e+03,3.8569578324e+04,4.9145896438e+04,7.9075910989e+04,4.5104877702e+04,1.0038668184e+02,1.4333659345e+02,2.4325658349e+03,1.9181270989e+01,8.4397868416e+01,1.2257159905e+02,1.8245794654e+01,1.4333659345e+02,-7.1812030029e-04,7.2092935916e+01,6.3075089374e+01,3.2137713008e+01,7.9191967596e+01,6.8101087555e+00,6.0651356026e+01,2.5683458773e+02,4.8675866903e+00,1.1335173381e+02,-2.1427577136e-04,2.0923258615e+01,5.0644546467e+01,1.9394839333e+01,1.9185254137e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5565797178e-02,1.4938479110e-03,1.5703786733e-02,3,8,10,26,8,3.1367345720e+00,18,1,14,137,7,1.5778336489e+01,
8.2500000000e-01,-9.4885029641e-02,-7.6017156765e-02,4.3674843655e-02,-8.5375524873e-02,5.4562789994e-02,6.9623566180e-02,5.2357628278e-01,5.5306926793e-02,2.0187884321e+00,2.2239096533e+00,2.3614166493e+00,2.1564547716e+00,-8.1382143906e-01,4.9981755664e-01,8.0590756321e-01,5.2589038182e-01,-1.5496739342e-02,6.9159676463e-02,5.5501726016e-01,5.5302711820e-02,9.7866106097e+02,1.2741845929e+03,2.8852352673e+03,1.1528965129e+03,3.8612636718e+04,4.9882668993e+04,1.2209897229e+05,4.5174826855e+04,1.0040036738e+02,1.4391429997e+02,2.4574930321e+03,1.9289516186e+01,8.3905852938e+01,1.1207670263e+02,1.8432764526e+01,1.4391429997e+02,-7.1213395505e-04,7.1830892759e+01,6.2663487253e+01,3.2136359107e+01,7.9078791784e+01,6.8394207641e+00,5.9772281573e+01,2.5224463458e+02,4.9313245797e+00,1.1462649159e+02,-2.1309137058e-04,2.0898159056e+01,4.9647904317e+01,1.9405171023e+01,1.4745493118e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5621760757e-02,1.5043191079e-03,1.5744976191e-02,3,8,10,26,8,3.1393255180e+00,18,1,14,137,7,1.5778336489e+01,
8.3000000000e-01,-9.5839712355e-02,-7.2317715248e-02,4.7945469674e-02,-8.5377466932e-02,5.4558958098e-02,7.9726100882e-02,5.6550533034e-01,5.5223010024e-02,2.0209847112e+00,2.2262717159e+00,2.3639660555e+00,2.1591430766e+00,-1.7328053444e+00,4.4832512223e-01,9.9187429259e-01,5.5076320320e-01,-2.2426781529e-03,7.9073729506e-02,5.8992692264e-01,5.5218562643e-02,9.7794818196e+02,1.3012336713e+03,4.3672082494e+03,1.1546528666e+03,3.8662220020e+04,5.1344879444e+04,1.9422231731e+05,4.5211307869e+04,1.0041443521e+02,1.4443439509e+02,2.4819947309e+03,1.9376013161e+01,8.3450620949e+01,9.9108476436e+01,1.8616542888e+01,1.4443439509e+02,-7.0621295666e-04,7.1570559510e+01,6.2254616209e+01,3.2134978373e+01,7.9020425922e+01,6.8513381670e+00,5.8920579783e+01,2.4552091825e+02,4.9936717422e+00,1.1587343484e+02,-2.1193225347e-04,2.0873565203e+01,4.8619435178e+01,1.9416488391e+01,1.0916947109e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5675917573e-02,1.5134554814e-03,1.5778302086e-02,3,9,9,27,9,3.1553953600e+00,18,1,14,137,7,1.5778336489e+01,
8.3500000000e-01,-9.7138233843e-02,-6.8238231239e-02,4.3515180419e-02,-8.5379338265e-02,5.4537992078e-02,9.2473165117e-02,5.6332844330e-01,5.5142133470e-02,2.0231170797e+00,2.2283441373e+00,2.3665132588e+00,2.1620247988e+00,-2.6682977150e+00,3.8485733020e-01,1.2151298111e+00,6.0129974999e-01,-1.2706764572e-02,9.1685072469e-02,5.9935000048e-01,5.5136853222e-02,9.3568808919e+02,1.3504573572e+03,6.3871642254e+03,1.1575174016e+03,3.8708782298e+04,5.4020224122e+04,2.9705620314e+05,4.5195948101e+04,1.0042843275e+02,1.4488272911e+02,2.5070007460e+03,1.9443145497e+01,8.3049384535e+01,8.3055662215e+01,1.8804103944e+01,1.4488272911e+02,-7.0026417199e-04,7.1311924812e+01,6.1848465118e+01,3.2133566538e+01,7.9014760900e+01,6.8466155923e+00,5.8106819756e+01,2.3683272588e+02,5.0541132056e+00,1.1708226411e+02,-2.1080548133e-04,2.0849491725e+01,4.7564734324e+01,1.9428590868e+01,7.6978377021e+00,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5730046815e-02,1.5209088648e-03,1.5802214225e-02,3,8,10,27,9,3.0582539440e+00,18,1,14,137,7,1.5778336489e+01,
8.4000000000e-01,-9.4392718080e-02,-6.3407582705e-02,4.6844800268e-02,-8.5381136318e-02,5.4523917347e-02,1.0754791339e-01,5.5659665922e-01,5.5064164397e-02,2.0252412834e+00,2.2300617128e+00,2.3690977727e+00,2.1652337761e+00,-3.4472701158e+00,3.0743921991e-01,1.4529977206e+00,6.7903841747e-01,-1.8765090175e-02,1.0662732626e-01,5.9789945432e-01,5.5059041190e-02,9.2964982452e+02,1.4305349619e+03,8.5752965144e+03,1.1617995336e+03,3.8738478386e+04,5.8521349353e+04,4.2878399934e+05,4.5115669960e+04,1.0044167668e+02,1.4524184723e+02,2.5336483419e+03,1.9494589620e+01,8.2722593048e+01,6.3273283825e+01,1.9003977902e+01,1.4524184723e+02,-6.9417372352e-04,7.1054977352e+01,6.1445022823e+01,3.2132119541e+01,7.9058941186e+01,6.8262260009e+00,5.7340655909e+01,2.2637244368e+02,5.1121791164e+00,1.1824358233e+02,-2.0971747571e-04,2.0825950424e+01,4.6489674644e+01,1.9441283919e+01,5.0595583501e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5787002043e-02,1.5262303680e-03,1.5815458273e-02,3,9,10,28,9,3.1970665550e+00,18,1,14,137,7,1.5778336489e+01,
8.4500000000e-01,-9.7202204536e-02,-5.8000844629e-02,4.3487337753e-02,-8.5382869423e-02,5.4531602070e-02,1.2491806602e-01,5.5626066554e-01,5.4988976050e-02,2.0274470637e+00,2.2313484393e+00,2.3717325051e+00,2.1689102413e+00,-4.0847958801e+00,2.1371246508e-01,1.7020302770e+00,7.8585231454e-01,-1.4730617876e-02,1.2390898378e-01,5.9165758002e-01,5.4981787421e-02,8.0842941548e+02,1.5501423218e+03,1.0669768143e+04,1.1676986695e+03,3.7723948766e+04,6.5535944396e+04,5.7574964051e+05,4.4964945002e+04,1.0045327142e+02,1.4549109864e+02,2.5631976075e+03,1.9535205970e+01,8.2493683573e+01,3.9157655912e+01,1.9225616233e+01,1.4549109862e+02,-6.8781545189e-04,7.0799705866e+01,6.1044278006e+01,3.2130633576e+01,7.9149569781e+01,6.7912958825e+00,5.6630730371e+01,2.1434628865e+02,5.1674494562e+00,1.1934898912e+02,-2.0867395420e-04,2.0802950139e+01,4.5400215656e+01,1.9454387878e+01,2.9442598905e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5851048936e-02,1.5288477123e-03,1.5817330602e-02,3,9,10,28,9,3.2320241550e+00,18,1,14,137,7,1.5778336489e+01,
8.5000000000e-01,-9.5924731305e-02,-5.1226418878e-02,4.2527187132e-02,-8.5384371680e-02,5.4514437618e-02,1.4454807726e-01,5.5922689486e-01,5.4916447571e-02,2.0298509199e+00,2.2321149575e+00,2.3743932257e+00,2.1732042963e+00,-4.6464602896e+00,1.0077419324e-01,1.9920392958e+00,9.2321779772e-01,-2.9274484979e-02,1.4338327662e-01,5.8676137779e-01,5.4900912148e-02,7.6331755867e+02,1.7177013695e+03,1.2584085958e+04,1.1753515313e+03,3.8195516196e+04,7.5786606461e+04,7.2950340437e+05,4.4741826813e+04,1.0046212020e+02,1.4560699923e+02,2.5970040418e+03,1.9570832770e+01,8.2388570845e+01,1.0225793319e+01,1.9479186045e+01,1.4560699880e+02,-6.8105365734e-04,7.0546099137e+01,6.0646219092e+01,3.2129105136e+01,7.9282900966e+01,6.7430453932e+00,5.5984620743e+01,2.0096599543e+02,5.2195565412e+00,1.2039113082e+02,-2.0767989722e-04,2.0780496746e+01,4.4302186531e+01,1.9467747182e+01,1.2645606073e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5927366263e-02,1.5280590383e-03,1.5807359627e-02,3,10,11,31,10,3.3007057040e+00,18,1,14,137,7,1.5778336489e+01,
8.5500000000e-01,-9.6167424512e-02,-4.3597799779e-02,4.9381971582e-02,-8.5386711126e-02,5.4507475829e-02,1.6724835221e-01,5.5688616790e-01,5.4846464780e-02,2.0326258215e+00,2.2323555750e+00,2.3771878536e+00,2.1783945411e+00,-5.0093970076e+00,2.6106747759e-02,2.3474564051e+00,1.1619886442e+00,-2.1092701575e-02,1.6584503374e-01,5.8818304358e-01,5.4836431899e-02,7.3812772512e+02,1.9438470741e+03,1.4355060567e+04,1.1855749325e+03,3.6678854521e+04,9.0001089876e+04,8.8476349329e+05,4.4400372201e+04,1.0045489514e+02,1.4561232355e+02,2.6472350015e+03,1.9595874219e+01,8.2386424677e+01,-3.6920942240e-06,1.9855950267e+01,1.4561232355e+02,-6.7267145258e-04,7.0294146001e+01,6.0250834179e+01,3.2127531033e+01,7.9455011565e+01,6.6827361200e+00,5.5408827567e+01,1.8644177974e+02,5.2681855806e+00,1.2136371161e+02,-2.0673954210e-04,2.0758593283e+01,4.3201051533e+01,1.9481238332e+01,-7.1018556928e-02,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6026036714e-02,1.5232149027e-03,1.5793982361e-02,3,10,12,32,10,3.3223434430e+00,18,1,14,137,7,1.5778336489e+01,
8.6000000000e-01,-9.6169964558e-02,-3.5459257542e-02,4.6440041199e-02,-8.5385024660e-02,5.4483498358e-02,1.9350092608e-01,5.6021582017e-01,5.4778912840e-02,2.0360886225e+00,2.2324203394e+00,2.3807003553e+00,2.1850658330e+00,-5.2883980543e+00,4.1346743055e-03,2.6723522362e+00,1.4906849979e+00,-7.6644569469e-03,1.9184038372e-01,5.9884973053e-01,5.4740060411e-02,6.0301983860e+02,2.2489119605e+03,1.6103758175e+04,1.1998790378e+03,3.3058236899e+04,1.0900448230e+05,1.0393565201e+06,4.3844453935e+04,1.0042981685e+02,1.4561232685e+02,2.7232889155e+03,1.9584261227e+01,8.2383856946e+01,-1.1447484504e-05,2.0426403111e+01,1.4561232685e+02,-6.6172884446e-04,7.0043835347e+01,5.9858110987e+01,3.2125908405e+01,7.9661944310e+01,6.6116282501e+00,5.4908794526e+01,1.7097677043e+02,5.3130736393e+00,1.2226147279e+02,-2.0585639994e-04,2.0737240167e+01,4.2101765519e+01,1.9494744450e+01,-9.5214183784e-01,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6168026282e-02,1.5152934338e-03,1.5795175838e-02,3,11,13,35,11,3.4061402110e+00,18,1,14,137,7,1.5778336489e+01,
8.6500000000e-01,-9.7519485908e-02,-2.7347004635e-02,4.5727769921e-02,-8.5393394394e-02,5.4476963652e-02,2.2296812092e-01,5.5702732893e-01,5.4713673138e-02,2.0406697067e+00,2.2323923771e+00,2.3847056196e+00,2.1936686012e+00,-5.4871178917e+00,-1.4770979443e-02,3.1645601749e+00,1.9211875629e+00,-1.8653319781e-02,2.2102814235e-01,5.9222977754e-01,5.4641681382e-02,6.5185045440e+02,2.6512067037e+03,1.7874469494e+04,1.2178127102e+03,3.6856110467e+04,1.3382662319e+05,1.1911872484e+06,4.3084664134e+04,1.0039089727e+02,1.4561233004e+02,2.8284429633e+03,1.9535492111e+01,8.2378253222e+01,-2.2612052869e-05,2.1215125510e+01,1.4561233004e+02,-6.4789796690e-04,6.9795156121e+01,5.9468036840e+01,3.2124234719e+01,7.9899819642e+01,6.5309480488e+00,5.4488953673e+01,1.5476298135e+02,5.3540073813e+00,1.2308014763e+02,-2.0503328839e-04,2.0716435405e+01,4.1009103400e+01,1.9508097600e+01,-1.1977457396e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6360082444e-02,1.5054698647e-03,1.5808690196e-02,3,12,14,38,12,3.5272470940e+00,18,1,14,137,7,1.5778336489e+01,
8.7000000000e-01,-9.6224772090e-02,-1.9623826832e-02,4.7364521622e-02,-8.5359638088e-02,5.4463445526e-02,2.5456523774e-01,5.5824116965e-01,5.4650850819e-02,2.0467628037e+00,2.2322363587e+00,2.3889581432e+00,2.2046251619e+00,-5.5859394261e+00,-4.7168426257e-02,3.5965784900e+00,2.4197708133e+00,-2.7602826962e-02,2.5237179894e-01,6.1039523694e-01,5.4651034281e-02,7.1031913304e+02,3.1729848946e+03,1.9732814763e+04,1.2383311426e+03,3.5880321700e+04,1.6563117870e+05,1.3395843307e+06,4.2166805833e+04,1.0033524296e+02,1.4561233308e+02,2.9684545921e+03,1.9451070651e+01,8.2373075934e+01,-3.7738346160e-05,2.2265301992e+01,1.4561233308e+02,-6.3060292722e-04,6.9548097322e+01,5.9080598650e+01,3.2122507758e+01,8.0164914825e+01,6.4418657800e+00,5.4152787856e+01,1.3797879262e+02,5.3908199772e+00,1.2381639954e+02,-2.0427237253e-04,2.0696174561e+01,3.9928143437e+01,1.9521084154e+01,-6.9208764115e-01,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6605677913e-02,1.4933504231e-03,1.5834410096e-02,3,12,13,37,12,3.4802595430e+00,18,1,14,137,7,1.5778336489e+01,
8.7500000000e-01,-9.5859367046e-02,-1.2797732645e-02,4.8751688061e-02,-8.5204643703e-02,5.4445259067e-02,2.8650117336e-01,5.5948841750e-01,5.4589906996e-02,2.0251797664e+00,2.2318702557e+00,2.3936424111e+00,2.2181503359e+00,-5.5643856458e+00,-9.7403518385e-02,4.0419702986e+00,2.9361049414e+00,-3.5217903725e-02,2.8420178465e-01,5.9507259666e-01,5.1753753244e-02,7.0369299458e+02,3.8400217838e+03,2.1973235630e+04,1.2594754051e+03,3.4668408530e+04,2.0565011547e+05,1.4843512522e+06,4.1189949400e+04,1.0025885694e+02,1.4561233594e+02,3.1503782369e+03,1.9333076706e+01,8.2372242854e+01,-5.7503657145e-05,2.3629845314e+01,1.4561233594e+02,-6.0913813449e-04,6.9302648008e+01,5.8695782930e+01,3.2120725604e+01,8.0453711326e+01,6.3454835848e+00,5.3902902855e+01,1.2078783283e+02,5.4233875426e+00,1.2446775085e+02,-2.0357520951e-04,2.0676450548e+01,3.8864475852e+01,1.9533463681e+01,6.2809807264e-01,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6908599992e-02,1.4781715312e-03,1.5874571679e-02,3,12,14,38,12,3.5656085340e+00,18,1,14,137,7,1.5778336489e+01,
8.8000000000e-01,-9.4890200748e-02,-6.7271016469e-03,4.2807392232e-02,-8.1861039329e-02,5.4438814330e-02,3.1666006883e-01,5.6041105012e-01,5.4531433025e-02,2.0006375828e+00,2.2311983627e+00,2.4004031939e+00,2.2341392242e+00,-5.4527502648e+00,-1.6764428243e-01,4.3561656384e+00,3.3984615677e+00,-1.4227795918e-02,3.1436103010e-01,5.8900749064e-01,5.4669659259e-02,8.4849792124e+02,4.6800921122e+03,2.4914076489e+04,1.2771479878e+03,3.4465125696e+04,2.5510625759e+05,1.6258866191e+06,4.0215711531e+04,1.0015764601e+02,1.4561233856e+02,3.3819934427e+03,1.9184074074e+01,8.2379891345e+01,-8.2651642989e-05,2.5367107025e+01,1.4561233856e+02,-5.8272548742e-04,6.9058797298e+01,5.8313575806e+01,3.2118886627e+01,8.0762913016e+01,6.2428323692e+00,5.3741102407e+01,1.0333910346e+02,5.4516254405e+00,1.2503250881e+02,-2.0294279443e-04,2.0657253366e+01,3.7824204403e+01,1.9544983847e+01,2.7848877940e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7265240230e-02,1.4594065888e-03,1.5933733842e-02,3,12,14,39,13,3.6971932830e+00,18,1,14,137,7,1.5778336489e+01,
8.8500000000e-01,-9.5259074189e-02,-1.2579402346e-03,4.2534932551e-02,-4.7142054155e-02,5.4449032178e-02,3.4363477167e-01,5.5698306456e-01,5.4515175067e-02,1.9770891496e+00,2.2301233053e+00,2.4066733726e+00,2.2521006199e+00,-5.2756004863e+00,-2.5617932024e-01,4.6754630160e+00,3.7215000722e+00,-1.8588129616e-02,3.4142359455e-01,5.9134766022e-01,4.3020944286e-02,9.3328061683e+02,5.7229581092e+03,2.8203216933e+04,1.2936640465e+03,3.3911335054e+04,3.1515758463e+05,1.7659175588e+06,3.9545794695e+04,1.0002640564e+02,1.4561234089e+02,3.6721950410e+03,1.9007026481e+01,8.2400192928e+01,-1.1403223079e-04,2.7543804031e+01,1.4561234089e+02,-5.5047535671e-04,6.8816534371e+01,5.7933963043e+01,3.2116989494e+01,8.1086672932e+01,6.1370049490e+00,5.3685692700e+01,7.3794998636e+01,5.5674434061e+00,1.2549246020e+02,-2.0114959086e-04,2.0638569868e+01,3.6813829747e+01,1.9555392152e+01,5.7678841614e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7660601557e-02,1.4366796350e-03,1.6015960636e-02,3,13,15,41,13,3.7034602890e+00,18,1,14,137,7,1.5778336489e+01,
8.9000000000e-01,-9.6842462969e-02,3.6062771309e-03,4.4749658352e-02,2.7804223255e-02,5.4438056188e-02,3.6675153212e-01,5.5577648876e-01,7.8880814160e-02,1.9547750345e+00,2.2285664106e+00,2.4131750535e+00,2.2709998807e+00,-5.0887841861e+00,-3.5813986559e-01,4.6931182335e+00,3.7763457874e+00,-2.8577541458e-02,3.6472279665e-01,5.8426933799e-01,5.8176109554e-02,9.3058610829e+02,6.9995929625e+03,3.1860541719e+04,1.3009820556e+03,3.3638689884e+04,3.8679770790e+05,1.9106441960e+06,3.9051741134e+04,9.9859885235e+01,1.4561234287e+02,4.0301346234e+03,1.8805221327e+01,8.2437206950e+01,-1.5251673309e-04,3.0228579104e+01,1.4561234287e+02,-5.1147243793e-04,6.8575848471e+01,5.7556929798e+01,3.2115034122e+01,8.1395257629e+01,6.0401448412e+00,5.3830750034e+01,2.2034695390e+01,5.8592706081e+00,1.2575354660e+02,-1.9701642207e-04,2.0620383599e+01,3.5840072501e+01,1.9564445174e+01,9.5410510968e+00,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8067365617e-02,1.4099050615e-03,1.6124404256e-02,3,13,15,41,13,3.7092277210e+00,18,1,14,137,7,1.5778336489e+01,
8.9500000000e-01,-9.4547167313e-02,7.8397560613e-03,4.9062135285e-02,2.2603945717e-02,5.4423908471e-02,3.8593772045e-01,5.6139623861e-01,2.1709449693e-01,1.9339203482e+00,2.2264766978e+00,2.4188854025e+00,2.2891379195e+00,-4.9024960835e+00,-4.6745411861e-01,4.6317191599e+00,3.4450214812e+00,-1.7011922281e-02,3.8412495700e-01,5.8659141758e-01,1.9401991573e-01,1.0948930290e+03,8.5428139083e+03,3.5989509885e+04,1.3254924867e+03,3.3631221361e+04,4.7083161935e+05,2.0650024981e+06,4.0050684737e+04,9.9653198680e+01,1.4561234442e+02,4.4647190552e+03,1.8582201004e+01,8.2494765137e+01,-1.9894860010e-04,3.3488239414e+01,1.4561234442e+02,-4.6482590045e-04,6.8336728912e+01,5.7182459246e+01,3.2113023460e+01,8.1657578473e+01,5.9566648782e+00,5.4213318020e+01,-5.1074527074e-06,6.3230553657e+00,1.2577856033e+02,-1.9059704180e-04,2.0602674731e+01,3.4909672929e+01,1.9571915824e+01,1.4048156843e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8449770064e-02,1.3793912610e-03,1.6262351474e-02,3,13,16,42,14,3.7708008190e+00,18,1,14,137,7,1.5778336489e+01,
9.0000000000e-01,-9.8056411584e-02,1.1506151503e-02,4.3283189439e-02,2.2778872195e-02,5.4421073059e-02,4.0146750374e-01,5.5549044769e-01,3.5141268726e-01,1.9147261646e+00,2.2238376439e+00,2.4229091687e+00,2.3045840594e+00,-4.6581870018e+00,-5.7646391287e-01,4.9078424844e+00,2.7516992392e+00,-2.4524531270e-02,3.9989510552e-01,6.0227726008e-01,3.3138073106e-01,1.0893985462e+03,1.0386022605e+04,4.0685118380e+04,1.5213776491e+03,3.3461284346e+04,5.6784935814e+05,2.2586644178e+06,4.8423164759e+04,9.9401200946e+01,1.4561234546e+02,4.9846183062e+03,1.8341701583e+01,8.2576380876e+01,-2.5414501481e-04,3.7387815261e+01,1.4561234546e+02,-4.0966860468e-04,6.8099165085e+01,5.6810532149e+01,3.2110959782e+01,8.1935057402e+01,5.8616961551e+00,5.4622213196e+01,-1.4948687258e-05,6.9664879970e+00,1.2577856122e+02,-1.8178861251e-04,2.0585420100e+01,3.4029190238e+01,1.9577598998e+01,1.9217169872e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8775190260e-02,1.3456882826e-03,1.6433709672e-02,3,13,16,42,14,3.8242372550e+00,18,1,14,137,7,1.5778336489e+01,
9.0500000000e-01,-9.8454758453e-02,1.4850714751e-02,4.6534122170e-02,2.3442208330e-02,5.4415353088e-02,4.1374277790e-01,5.5669901109e-01,4.6632413165e-01,1.8973630773e+00,2.2206758595e+00,2.4264360773e+00,2.3158740806e+00,-4.4544463594e+00,-6.7590484135e-01,4.9610455572e+00,1.8326177967e+00,-1.4137128477e-02,4.1238665828e-01,5.9247360044e-01,4.5512083109e-01,1.1123455833e+03,1.2561517459e+04,4.6019228522e+04,2.0953606228e+03,3.3398131410e+04,6.7821101674e+05,2.4587331169e+06,7.2200108071e+04,9.9098846948e+01,1.4561234589e+02,5.5977160654e+03,1.8087598595e+01,8.2685178596e+01,-3.1884267505e-04,4.1986439338e+01,1.4561234589e+02,-3.4521204125e-04,6.7863146463e+01,5.6441130909e+01,3.2108840532e+01,8.2253387989e+01,5.7538371925e+00,5.5032588729e+01,-2.7324361740e-05,7.7869368516e+00,1.2577856200e+02,-1.7062586895e-04,2.0568593337e+01,3.3204815139e+01,1.9581315902e+01,2.4963852279e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9024478591e-02,1.3094704102e-03,1.6642352171e-02,3,13,16,42,14,3.8349139240e+00,18,1,14,137,7,1.5778336489e+01,
9.1000000000e-01,-9.6696830364e-02,1.7758998250e-02,4.0986873144e-02,2.4125783467e-02,5.4388898344e-02,4.2324931060e-01,5.5599861260e-01,5.3473567360e-01,1.8819710113e+00,2.2170651658e+00,2.4317250640e+00,2.3223737361e+00,-4.2608311358e+00,-7.5663210525e-01,4.8401017821e+00,8.7276861152e-01,-1.4740346846e-02,4.2207629199e-01,5.9346229716e-01,5.3408670190e-01,1.1360720169e+03,1.5097863751e+04,5.2033943600e+04,3.2812051848e+03,3.3650170834e+04,8.0201650802e+05,2.6657508499e+06,1.2214700615e+05,9.8741810580e+01,1.4561234562e+02,6.3105262127e+03,1.7823859418e+01,8.2823839636e+01,-3.9364007414e-04,4.7332969898e+01,1.4561234562e+02,-2.7080468541e-04,6.7628662592e+01,5.6074240797e+01,3.2106662670e+01,8.2607900072e+01,5.6349239313e+00,5.5444639781e+01,-4.2140426579e-05,8.7793435891e+00,1.2577856266e+02,-1.5717585963e-04,2.0552165090e+01,3.2442203247e+01,1.9582917302e+01,3.1194726209e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9192869942e-02,1.2714538367e-03,1.6890598170e-02,3,13,15,42,14,3.8660116760e+00,18,1,14,137,7,1.5778336489e+01,
9.1500000000e-01,-9.6549085228e-02,1.9949521078e-02,4.2219110186e-02,2.4760491734e-02,5.4379519762e-02,4.3032719358e-01,5.5265950017e-01,5.3454959588e-01,1.8685681508e+00,2.2131171198e+00,2.4413940171e+00,2.3244294161e+00,-4.0090592806e+00,-8.1253649531e-01,4.6380296798e+00,7.1394522434e-02,-3.3856293967e-02,4.2935062034e-01,5.8528197568e-01,5.3644472956e-01,1.1673007560e+03,1.8018550144e+04,5.8743156174e+04,5.2959346365e+03,3.4205807579e+04,9.3911675008e+05,2.8796614792e+06,2.1054621006e+05,9.8327127569e+01,1.4561234455e+02,7.1279395796e+03,1.7554501602e+01,8.2994561784e+01,-4.7897273207e-04,5.3464091295e+01,1.4561234455e+02,-1.8595732732e-04,6.7395703075e+01,5.5709848461e+01,3.2104423612e+01,8.2992480646e+01,5.5069693537e+00,5.5858533766e+01,-5.9288186808e-05,9.9375896898e+00,1.2577856316e+02,-1.4151973247e-04,2.0536103330e+01,3.1746332850e+01,1.9582285858e+01,3.7809542026e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9285386110e-02,1.2323118524e-03,1.7178402408e-02,3,13,17,43,14,3.9263842000e+00,18,1,14,137,7,1.5778336489e+01,
9.2000000000e-01,-9.5614280247e-02,2.1717529592e-02,4.5842015448e-02,2.5027815046e-02,5.4384028638e-02,4.3499991614e-01,5.5774779508e-01,5.2174702851e-01,1.8556869409e+00,2.2089652510e+00,2.4512647783e+00,2.3233198079e+00,-3.8141981464e+00,-8.4072650297e-01,4.3138299183e+00,-4.1107597685e-01,-2.0709121823e-02,4.3422209635e-01,5.8679292457e-01,5.2325283231e-01,1.0969350417e+03,2.1340850678e+04,6.6136411560e+04,8.0781566222e+03,3.3372128654e+04,1.0891395050e+06,3.0999263221e+06,3.3820887681e+05,9.7854006189e+01,1.4561234257e+02,8.0525809097e+03,1.7283556257e+01,8.3199030216e+01,-5.7504937918e-04,6.0399490780e+01,1.4561234257e+02,-9.0407428333e-05,6.7164257574e+01,5.5347940925e+01,3.2102121308e+01,8.3400499175e+01,5.3721388421e+00,5.6274406307e+01,-7.8643487512e-05,1.1254534177e+01,1.2577856349e+02,-1.2375223731e-04,2.0520373710e+01,3.1121388098e+01,1.9579337718e+01,4.4703345692e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9310051772e-02,1.1925965988e-03,1.7502753051e-02,3,13,16,42,14,3.9496335890e+00,18,1,14,137,7,1.5778336489e+01,
9.2500000000e-01,-9.5160782711e-02,2.2681286241e-02,4.9239623826e-02,2.5066866377e-02,5.4364579154e-02,4.3729202430e-01,5.5725942044e-01,5.0908204245e-01,1.8433007693e+00,2.2047194774e+00,2.4585684790e+00,2.3205066373e+00,-3.6842429424e+00,-8.9826964355e-01,3.9574882672e+00,-7.2105250288e-01,-2.1120630339e-02,4.3677701984e-01,5.8411800795e-01,5.1050257162e-01,1.1428056735e+03,2.5055146151e+04,7.4116353238e+04,1.1467873039e+04,3.4830761491e+04,1.2511915475e+06,3.3245321769e+06,4.9803948226e+05,9.7360379628e+01,1.4555192420e+02,9.0238312293e+03,1.7015035489e+01,8.3438398010e+01,-6.7575461326e-04,6.7684487401e+01,1.4555192405e+02,9.1157784231e+01,6.6984662079e+01,5.4989652883e+01,3.2099754271e+01,8.3824907227e+01,5.2327234182e+00,5.6692358901e+01,-1.0006750336e-04,1.2722057642e+01,1.2577856362e+02,-1.0398114583e-04,2.0504939988e+01,3.0570667050e+01,1.9574023468e+01,5.1768222403e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9269488616e-02,1.1526505679e-03,1.7852489990e-02,3,13,14,40,13,3.9528903680e+00,18,1,14,137,7,1.5778336489e+01,
9.3000000000e-01,-9.4677297777e-02,2.3042638105e-02,3.7753289686e-02,2.4985965265e-02,5.4379853409e-02,4.3693449529e-01,5.5530224118e-01,4.9679914211e-01,1.8307432396e+00,2.1970253171e+00,2.4573010149e+00,2.3130393054e+00,-4.1048044571e+00,-1.8615049722e+00,1.7921079849e+00,-1.8867810592e+00,-3.4421937774e-02,4.3674345452e-01,5.8068445481e-01,4.9817464377e-01,1.1308812402e+03,2.7169143967e+04,7.7012771923e+04,1.4170453783e+04,3.5835381079e+04,1.3900441507e+06,3.4567727046e+06,6.6427501782e+05,9.7212701391e+01,1.4416411756e+02,9.3914154459e+03,1.6752902691e+01,8.3713274569e+01,-7.1600793404e-04,7.0441603380e+01,1.4416411756e+02,3.3507935497e+02,6.7912229706e+01,5.5055093764e+01,3.2097331342e+01,8.4258339303e+01,5.0911109992e+00,5.7112457032e+01,-1.2340775664e-04,1.4331112306e+01,1.2577856354e+02,-8.2326594061e-05,2.0489764486e+01,3.0096513117e+01,1.9566328561e+01,5.8894780373e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.9074944734e-02,1.1053485847e-03,1.8065665270e-02,3,13,16,42,14,3.9656280750e+00,18,1,14,137,7,1.5778336489e+01,
9.3500000000e-01,-9.4633036164e-02,2.3251090006e-02,3.7474079322e-02,2.4839952927e-02,5.4368655123e-02,4.3386074250e-01,5.5353406254e-01,4.8491589329e-01,1.8171492600e+00,2.1867645228e+00,2.4527016217e+00,2.3023297815e+00,-4.3111642760e+00,-2.1798813743e+00,1.0926389443e+00,-2.3093105602e+00,-9.5621367370e-03,4.3396162339e-01,5.7629606788e-01,4.8624720034e-01,1.0146928330e+03,2.8685079595e+04,7.8195013940e+04,1.6659295474e+04,3.6234355073e+04,1.5179843270e+06,3.5517980148e+06,8.3866561833e+05,9.7031806826e+01,1.4223966330e+02,9.6270010562e+03,1.6501044655e+01,8.4023721369e+01,-7.4292437858e-04,7.2208645656e+01,1.4223966330e+02,3.8764375705e+02,6.9285031883e+01,5.6003870027e+01,3.2094911620e+01,8.4693318343e+01,4.9497559978e+00,5.7534729012e+01,-1.4849925641e-04,1.6071777799e+01,1.2577856323e+02,-5.8920358953e-05,2.0474808577e+01,2.9700267955e+01,1.9556273286e+01,6.5973429792e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8791377099e-02,1.0431948756e-03,1.8213970582e-02,3,13,16,42,14,4.0098639880e+00,18,1,14,137,7,1.5778336489e+01,
9.4000000000e-01,-9.2994596051e-02,2.3245900932e-02,3.6730789458e-02,2.4657253357e-02,5.4368572521e-02,4.2857713744e-01,5.5300910970e-01,4.7343272930e-01,1.8036826113e+00,2.1752283412e+00,2.4457039300e+00,2.2899909363e+00,-4.6611896065e+00,-2.4039096729e+00,7.5330480834e-01,-2.5830376710e+00,-2.9228518107e-02,4.2890846180e-01,5.9584836258e-01,4.7471904250e-01,9.3283682013e+02,3.0261750256e+04,7.9136948933e+04,1.9255044224e+04,3.6295161091e+04,1.6456043779e+06,3.6348961511e+06,1.0217876411e+06,9.6825093458e+01,1.4009075265e+02,9.8716769317e+03,1.6263244248e+01,8.4369253759e+01,-7.7056243225e-04,7.4043870717e+01,1.4009075265e+02,4.2506159909e+02,7.0839619147e+01,5.7606271326e+01,3.2092561058e+01,8.5122305275e+01,4.8111475994e+00,5.7959165667e+01,-1.7516573324e-04,1.7933322325e+01,1.2577856267e+02,-3.3905128918e-05,2.0460033194e+01,2.9382243699e+01,1.9543912347e+01,7.2895504965e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8463671369e-02,9.7392826332e-04,1.8344537729e-02,3,13,15,41,13,4.0675792770e+00,18,1,14,137,7,1.5778336489e+01,
9.4500000000e-01,-9.2812535247e-02,2.3071806243e-02,3.9137070303e-02,2.4451661024e-02,5.4334471522e-02,4.2165621447e-01,5.4929620611e-01,4.6234177978e-01,1.7904506110e+00,2.1627049018e+00,2.4368409970e+00,2.2765259090e+00,-4.9451794856e+00,-2.5804740688e+00,3.3366245493e-01,-2.7718935730e+00,4.7307147814e-03,4.2214568355e-01,5.8043934190e-01,4.6358461680e-01,1.0483122908e+03,3.1868203965e+04,7.9992775998e+04,2.1874622846e+04,4.1644608076e+04,1.7717299217e+06,3.7339604398e+06,1.2081196144e+06,9.6599962621e+01,1.3777273266e+02,1.0124625641e+04,1.6043152503e+01,8.4748847730e+01,-7.9879167534e-04,7.5941147306e+01,1.3777273266e+02,4.5297468489e+02,7.2527545048e+01,5.9664024470e+01,3.2090326920e+01,8.5537674187e+01,4.6777769729e+00,5.8385719905e+01,-2.0322095694e-04,1.9904268824e+01,1.2577856184e+02,-7.4355238853e-06,2.0445399348e+01,2.9141712435e+01,1.9529334116e+01,7.9554274717e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8100969207e-02,9.0007986898e-04,1.8452617922e-02,3,13,17,43,14,4.0381974930e+00,18,1,14,137,7,1.5778336489e+01,
9.5000000000e-01,1.7667511943e-02,2.2810496814e-02,3.3332131075e-02,2.4228878326e-02,5.6377783083e-02,4.1371390892e-01,5.4508035253e-01,4.5163042422e-01,1.7775430579e+00,2.1494149345e+00,2.4264782793e+00,2.2622916736e+00,-5.1237946351e+00,-2.7156384520e+00,-2.1721228325e-01,-2.9011837139e+00,1.7221680834e-02,4.1427370527e-01,5.7415225247e-01,4.5283180009e-01,9.8146332049e+02,3.3466897319e+04,8.0779783620e+04,2.4470688925e+04,4.3056072726e+04,1.8948049548e+06,3.8286792522e+06,1.3934878868e+06,9.6362825709e+01,1.3532999186e+02,1.0382729945e+04,1.5844259293e+01,8.5160951705e+01,-8.2725385539e-04,7.7877094143e+01,1.3532999186e+02,4.7341449393e+02,7.4310191643e+01,6.2042154164e+01,3.2088243175e+01,8.5931817886e+01,4.5521038302e+00,5.8814306490e+01,-2.3164814647e-04,2.1910812220e+01,1.2547052821e+02,1.9105385184e+02,2.0461668905e+01,2.9030462395e+01,1.9512661434e+01,8.5845881990e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7717586624e-02,8.2213006003e-04,1.8536163702e-02,3,14,16,44,14,4.0674034850e+00,18,1,14,137,7,1.5778336489e+01,
9.5500000000e-01,1.7055872299e-02,2.2515997038e-02,2.5138638627e-02,2.3990370046e-02,1.7637384472e-01,4.0530177694e-01,5.5923606939e-01,4.4128347506e-01,1.7650291875e+00,2.1355490307e+00,2.4149208801e+00,2.2475270281e+00,-5.2317622779e+00,-2.8154138805e+00,-8.3103502112e-01,-2.9897931353e+00,1.5088405938e-01,4.0588895913e-01,5.6868190044e-01,4.4244556163e-01,1.0610393870e+03,3.5029929591e+04,8.1507380935e+04,2.7003111188e+04,4.7586321629e+04,2.0133458797e+06,3.9196917715e+06,1.5745659426e+06,9.6119493302e+01,1.3279817202e+02,1.0643226854e+04,1.5669861898e+01,8.5603503199e+01,-8.5562871264e-04,7.9830987036e+01,1.3279817202e+02,4.8773060768e+02,7.6156712594e+01,6.4644969262e+01,3.2086334771e+01,8.6297267918e+01,4.4365227586e+00,5.9244802407e+01,-2.5747264557e-04,2.3732229465e+01,1.2399056892e+02,4.1611921048e+02,2.0595046696e+01,2.9719782106e+01,1.9494138489e+01,9.1670487307e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7321696336e-02,7.4067589959e-04,1.8594780555e-02,3,14,17,45,15,4.1313639580e+00,18,1,14,137,7,1.5778336489e+01,
9.6000000000e-01,1.6411845342e-02,2.2191922303e-02,2.5137891737e-02,2.3735616649e-02,3.0609480556e-01,3.9672300438e-01,5.5145251209e-01,4.3128457072e-01,1.7529729286e+00,2.1212682776e+00,2.4024147334e+00,2.2324070795e+00,-5.3602224335e+00,-2.8853679564e+00,-8.4609542433e-01,-3.0480374627e+00,2.8476748393e-01,3.9731580848e-01,5.6193399133e-01,4.3240957698e-01,1.0482992361e+03,3.6535993125e+04,8.2270221664e+04,2.9449260910e+04,4.9374946404e+04,2.1260434519e+06,4.0236270674e+06,1.7489865836e+06,9.5874068763e+01,1.3020642242e+02,1.0903848626e+04,1.5523031619e+01,8.6073953707e+01,-8.8364852522e-04,8.1785816490e+01,1.3020642242e+02,4.9700016105e+02,7.8042019725e+01,6.7402023114e+01,3.2084620315e+01,8.6626809213e+01,4.3333297366e+00,5.9677047812e+01,-2.8000057126e-04,2.5318771100e+01,1.2148594556e+02,5.9630052520e+02,2.0830215708e+01,3.1978134088e+01,1.9474293848e+01,9.6934639817e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6920411635e-02,6.5626858568e-04,1.8627807219e-02,3,14,17,45,15,4.1286573930e+00,18,1,14,137,7,1.5778336489e+01,
9.6500000000e-01,1.5732877040e-02,2.1839845867e-02,2.5131564353e-02,2.3463366291e-02,3.0002360808e-01,3.8817976253e-01,5.4502490329e-01,4.2161706261e-01,1.7414261132e+00,2.1067085935e+00,2.3891553165e+00,2.2170605035e+00,-5.5631225753e+00,-2.9302924962e+00,-8.5180888536e-01,-3.0839013731e+00,2.9936469561e-01,3.8875995987e-01,5.4824086482e-01,4.2270715883e-01,1.1838664304e+03,3.7970225776e+04,8.3194788056e+04,3.1793134628e+04,6.1068261830e+04,2.2318089724e+06,4.1190869729e+06,1.9150469039e+06,9.5629641589e+01,1.2757922262e+02,1.1162546767e+04,1.5406579078e+01,8.6569306493e+01,-9.1107097128e-04,8.3726217483e+01,1.2757922262e+02,5.0196607203e+02,7.9945176036e+01,7.0259656410e+01,3.2083113806e+01,8.6913589765e+01,4.2446892543e+00,6.0110847553e+01,-2.9891926331e-04,2.6649150219e+01,1.1818133519e+02,7.3186866145e+02,2.1143828330e+01,3.6163286624e+01,1.9453864749e+01,1.0155364382e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6519561031e-02,5.6945706395e-04,1.8634890584e-02,3,14,17,45,15,4.1240106500e+00,18,1,14,137,7,1.5778336489e+01,
9.7000000000e-01,1.5015898200e-02,2.1461376377e-02,2.5118755852e-02,2.3172272455e-02,2.9410165733e-01,3.7981345030e-01,5.3633291837e-01,4.1226456673e-01,1.7304311318e+00,2.0919819520e+00,2.3753048159e+00,2.2015842606e+00,-5.6941693671e+00,-2.9548793805e+00,-8.2214037265e-01,-3.1024090602e+00,2.9346024301e-01,3.8037832293e-01,5.3944784145e-01,4.1332183798e-01,1.6287605903e+03,3.9322028652e+04,8.4122758269e+04,3.4024503990e+04,8.9429458673e+04,2.3297924941e+06,4.2087454525e+06,2.0715819790e+06,9.5388437212e+01,1.2493768205e+02,1.1417515595e+04,1.5323017426e+01,8.7086163070e+01,-9.3768197622e-04,8.5638646245e+01,1.2493768205e+02,5.0321285390e+02,8.1848253847e+01,7.3175524748e+01,3.2081825779e+01,8.7151225342e+01,4.1726024736e+00,6.0545973231e+01,-3.1412268467e-04,2.7717414590e+01,1.1429549354e+02,8.2507749447e+02,2.1513023729e+01,4.2325233120e+01,1.9433679385e+01,1.0545254142e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6123753378e-02,4.8079048503e-04,1.8615874441e-02,3,14,16,44,14,4.1123925280e+00,18,1,14,137,7,1.5778336489e+01,
9.7500000000e-01,1.4257474703e-02,2.1057563793e-02,2.5142962771e-02,2.2861165690e-02,2.8832286729e-01,3.7168055629e-01,5.3219003225e-01,4.0321129172e-01,1.7200216750e+00,2.0771787160e+00,2.3609913820e+00,2.1860516795e+00,-5.7691078558e+00,-2.9632246334e+00,-7.8739299693e-01,-3.1082945948e+00,2.8769740659e-01,3.7222983170e-01,5.3537823700e-01,4.0423771144e-01,2.4483385025e+03,4.0584810012e+04,8.4991734232e+04,3.6134833234e+04,1.4074120122e+05,2.4194057366e+06,4.3150801230e+06,2.2177950709e+06,9.5151976904e+01,1.2229995635e+02,1.1667229812e+04,1.5274522866e+01,8.7620772420e+01,-9.6329999637e-04,8.7511662078e+01,1.2229995635e+02,5.0125581234e+02,8.3735947628e+01,7.6115235261e+01,3.2080764071e+01,8.7333898608e+01,4.1188768760e+00,6.0982165759e+01,-3.2569318933e-04,2.8531548781e+01,1.1003202256e+02,8.7983396710e+02,2.1916483042e+01,5.0300232513e+01,1.9414571364e+01,1.0856625023e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5736801571e-02,3.9081153745e-04,1.8571098585e-02,3,14,16,44,14,4.1532518550e+00,18,1,14,137,7,1.5778336489e+01,
9.8000000000e-01,1.3453329524e-02,2.0628779661e-02,2.5112753789e-02,2.2529155575e-02,2.8268124525e-01,3.6378668000e-01,5.1993805674e-01,3.9444221934e-01,1.7102259580e+00,2.0623698416e+00,2.3463464587e+00,2.1705174998e+00,-5.8413331287e+00,-2.9588911891e+00,-7.4958898947e-01,-3.1043509255e+00,2.8207011812e-01,3.6432105151e-01,5.2286339475e-01,3.9543963632e-01,3.5967417237e+03,4.1755511538e+04,8.5795501139e+04,3.8117031493e+04,2.1608750272e+05,2.5003715053e+06,4.4257872824e+06,2.3531672513e+06,9.4921117731e+01,1.1968136234e+02,1.1910541618e+04,1.5262892922e+01,8.8169080028e+01,-9.8778628646e-04,8.9336655752e+01,1.1968136234e+02,4.9665481377e+02,8.5595449116e+01,7.9050397565e+01,3.2079934343e+01,8.7456451768e+01,4.0850978494e+00,6.1419138414e+01,-3.3386792333e-04,2.9110925622e+01,1.0557207884e+02,9.0124888918e+02,2.2335247490e+01,5.9787493763e+01,1.9397321043e+01,1.1083938974e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5361645389e-02,3.0004927788e-04,1.8501118226e-02,3,14,17,45,15,4.1548592980e+00,18,1,14,137,7,1.5778336489e+01,
9.8500000000e-01,1.2598797633e-02,2.0174751784e-02,2.5130555915e-02,2.2175553941e-02,2.7717081023e-01,3.5612225638e-01,5.0733734796e-01,3.8594318940e-01,1.7010675372e+00,2.0476115592e+00,2.3314942348e+00,2.1550260668e+00,-5.8734044078e+00,-2.9443446884e+00,-7.0947367978e-01,-3.0923000420e+00,2.7657229586e-01,3.5664237380e-01,5.1020676484e-01,3.8691332339e-01,4.9647302060e+03,4.2833082734e+04,8.7243271064e+04,3.9968403114e+04,3.1152121211e+05,2.5726240670e+06,4.5264568641e+06,2.4774569876e+06,9.4696476077e+01,1.1709475947e+02,1.2146394105e+04,1.5289503575e+01,8.8726775972e+01,-1.0110168105e-03,9.1105699775e+01,1.1709475947e+02,4.8977309096e+02,8.7416106558e+01,8.1957554067e+01,3.2079340488e+01,8.7514471695e+01,4.0726026621e+00,6.1856580326e+01,-3.3899591931e-04,2.9483062007e+01,1.0106948152e+02,8.9513187139e+02,2.2753261643e+01,7.0410892009e+01,1.9382618741e+01,1.1222611457e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625132e-01,0.0000000000e+00,2.9360618707e+03,-1.5000695232e-02,2.0902532258e-04,1.8406847685e-02,3,14,17,45,15,4.1975307230e+00,18,1,14,137,7,1.5778336489e+01,
9.9000000000e-01,1.1688173847e-02,1.9694692339e-02,2.5044554663e-02,2.1799862770e-02,2.7178551301e-01,3.4867697744e-01,4.9510184284e-01,3.7770092315e-01,1.6925635323e+00,2.0329500606e+00,2.3177641994e+00,2.1396133664e+00,-5.8681292513e+00,-2.9212605001e+00,-6.6733556589e-01,-3.0736517509e+00,2.7119775790e-01,3.4918347411e-01,4.9790689705e-01,3.7864536647e-01,6.4523011394e+03,4.3817738706e+04,8.8604700129e+04,4.1687950894e+04,4.2126814068e+05,2.6362068270e+06,4.6171012082e+06,2.5906046074e+06,9.4478381563e+01,1.1455130241e+02,1.2373884004e+04,1.5355266860e+01,8.9289342526e+01,-1.0328890818e-03,9.2812019054e+01,1.1455130241e+02,4.8092609567e+02,8.9188778961e+01,8.4817132821e+01,3.2078984933e+01,8.7504366331e+01,4.0824572666e+00,6.2294160378e+01,-3.4149233940e-04,2.9680163635e+01,9.6648349933e+01,8.6749560117e+02,2.3157635926e+01,8.1767283179e+01,1.9371045342e+01,1.1269012412e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4655899618e-02,1.1825345859e-04,1.8289458507e-02,3,14,17,45,15,4.1542968290e+00,18,1,14,137,7,1.5778336489e+01,
9.9500000000e-01,1.0715081562e-02,1.9187431262e-02,2.4890488259e-02,2.1401673313e-02,2.6651914517e-01,3.4144098624e-01,4.8325939870e-01,3.6970300998e-01,1.6847255062e+00,2.0184245410e+00,2.3068877094e+00,2.1243092991e+00,-5.8365554781e+00,-2.8908774796e+00,-6.2369691695e-01,-3.0495238784e+00,2.6594012963e-01,3.4193447135e-01,4.8599433545e-01,3.7062323241e-01,7.9844345195e+03,4.4711145508e+04,8.9861925958e+04,4.3276186151e+04,5.3945834887e+05,2.6912674561e+06,4.6978056109e+06,2.6926919589e+06,9.4266923722e+01,1.1206028209e+02,1.2592382554e+04,1.5453379305e+01,8.9852107251e+01,-1.0534309296e-03,9.4450897480e+01,1.1206028209e+02,4.7048666344e+02,9.0905953940e+01,8.7612718245e+01,3.2078868821e+01,8.7428302892e+01,4.1112073757e+00,6.2731533939e+01,-3.4185201687e-04,2.9735891790e+01,9.2403095331e+01,8.2412397536e+02,2.3538652346e+01,9.3462660701e+01,1.9363065917e+01,1.1221557157e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4328679622e-02,2.8234223281e-05,1.8150162505e-02,3,14,17,45,15,4.1403310570e+00,18,1,14,137,7,1.5778336489e+01,
1.0000000000e+00,9.6720354480e-03,1.8651493480e-02,2.4699317248e-02,2.0980585861e-02,2.6136524835e-01,3.3440491119e-01,4.7181284753e-01,3.6193787130e-01,1.6775608669e+00,2.0040686479e+00,2.2960322522e+00,2.1091393096e+00,-5.8059593772e+00,-2.8541662955e+00,-5.7915387015e-01,-3.0206352753e+00,2.6079275044e-01,3.3488596409e-01,4.7447529742e-01,3.6283522707e-01,9.5078088173e+03,4.5515355343e+04,9.1009216586e+04,4.4734916736e+04,6.6090466998e+05,2.7380221764e+06,4.7686867753e+06,2.7839106248e+06,9.4062167410e+01,1.0962949534e+02,1.2801260522e+04,1.5553917766e+01,9.0410654256e+01,-1.0729783729e-03,9.6017615411e+01,1.0962949533e+02,4.5865275517e+02,9.2561427146e+01,9.0330715028e+01,3.2078990240e+01,8.7333418176e+01,4.1417924849e+00,6.3168464070e+01,-3.4073474503e-04,2.9682674566e+01,8.8400356623e+01,7.7024082619e+02,2.3889560240e+01,1.0513745099e+02,1.9359010690e+01,1.1097553568e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4020009932e-02,-6.0550432818e-05,1.7990399148e-02,3,14,17,45,15,4.1604080630e+00,18,1,14,137,7,1.5778336489e+01,


==> data/EM/electromechanics-sr.csv <==
time,u_min,u_avg,u_max,u_point,calcium_min,calcium_avg,calcium_max,calcium_point,SL_min,SL_avg,SL_max,SL_point,dSL_dt_min,dSL_dt_avg,dSL_dt_max,dSL_dt_point,calcium_projected_min,calcium_projected_avg,calcium_projected_max,calcium_projected_point,active_stress_min,active_stress_avg,active_stress_max,active_stress_point,active_stiffness_min,active_stiffness_avg,active_stiffness_max,active_stiffness_point,volume_solid,volume_LV,pressure_LV,pLA,VLA,QMV,pLV,VLV,QAV,pARSYS,QARSYS,pVENSYS,QVENSYS,pRA,VRA,QTV,pRV,VRV,QPV,pARPUL,QARPUL,pVENPUL,QVENPUL,ELA,ELV,ERA,ERV,pEXT,total_volume,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_solving_time,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,mechanics_qs_solving_time,
0.0000000000e+00,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,-8.5391754646e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,1.9238425974e+00,2.2089338119e+00,2.4154363769e+00,2.1310642626e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,5.4606083966e-02,9.3019323258e+02,1.1763401207e+03,1.2733561280e+03,1.1096945777e+03,3.9066904579e+04,4.9404753375e+04,5.3479299362e+04,4.6605727348e+04,1.0042291929e+02,1.4087115100e+02,2.1773085186e+03,1.8612668802e+01,8.6878340000e+01,3.0202586033e+02,1.6331202042e+01,1.4087115100e+02,-7.5411456780e-04,7.2878136650e+01,6.4362713465e+01,3.2107318207e+01,8.0089196712e+01,6.5141783335e+00,6.4199473000e+01,2.5172584673e+02,4.6099732000e+00,1.0819946400e+02,-2.1991455038e-04,2.1088588725e+01,5.3593863620e+01,1.9445918692e+01,4.2138756755e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5661585174e-02,1.4139620563e-03,1.5881468597e-02,0,0,0,0,0,0.0000000000e+00,18,1,16,152,8,8.1348624748e+01,
5.0000000000e-03,-8.9238724990e-02,-8.4608266015e-02,4.1437464139e-02,-8.5393046960e-02,5.4550386780e-02,5.4553290212e-02,5.5476614387e-02,5.4550404212e-02,1.9340407861e+00,2.2122395848e+00,2.4206550629e+00,2.1360277780e+00,1.5213451730e-01,7.4370745057e-01,1.6744396552e+00,5.1795163690e-01,5.4550386780e-02,5.4553290212e-02,5.5476614387e-02,5.4550404212e-02,9.7732399293e+02,1.1994504404e+03,1.3140204603e+03,1.1401063304e+03,3.6366916981e+04,4.8175348854e+04,5.2705640999e+04,4.4937542970e+04,1.0030383405e+02,1.4191642075e+02,2.2981442954e+03,1.8735011005e+01,8.6029377112e+01,1.9749616307e+02,1.7237547407e+01,1.4191642075e+02,-7.3846602415e-04,7.2610744170e+01,6.3942641564e+01,3.2106004680e+01,7.9757461956e+01,6.6139892617e+00,6.3328663626e+01,2.5656386763e+02,4.6734976687e+00,1.0946995337e+02,-2.1871276090e-04,2.1061971487e+01,5.2785492381e+01,1.9450285451e+01,3.5936469442e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5756939916e-02,1.4227857504e-03,1.6052447734e-02,3,9,13,31,10,1.6729162800e+01,18,1,16,152,8,8.1348624748e+01,
1.0000000000e-02,-9.1189484803e-02,-8.3465686238e-02,3.6338649647e-02,-8.5394303454e-02,5.4483896926e-02,5.5101417683e-02,1.6721390155e-01,5.4496268660e-02,1.9375960124e+00,2.2159798502e+00,2.4227974024e+00,2.1386383075e+00,2.9873661713e-01,7.5069918826e-01,1.3905785922e+00,6.6168789854e-01,5.4483896926e-02,5.5101417683e-02,1.6721390155e-01,5.4496268660e-02,9.6708354864e+02,1.2146263284e+03,1.3263175022e+03,1.1412053077e+03,3.6533726267e+04,4.7519847004e+04,5.2211566368e+04,4.4803783002e+04,1.0031245549e+02,1.4282315175e+02,2.3411049748e+03,1.8861820675e+01,8.5290034234e+01,1.7144155707e+02,1.7559779892e+01,1.4282315175e+02,-7.3062827489e-04,7.2345096841e+01,6.3525330878e+01,3.2104681970e+01,7.9477684015e+01,6.6968256687e+00,6.2437475499e+01,2.5901313693e+02,4.7379639148e+00,1.1075927830e+02,-2.1750395182e-04,2.1035769512e+01,5.1928656321e+01,1.9456200088e+01,3.0600146963e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5846000727e-02,1.4444954950e-03,1.6157979299e-02,3,9,13,31,10,1.6987418032e+01,18,1,16,152,8,8.1348624748e+01,
1.5000000000e-02,-9.3318587941e-02,-8.1573351001e-02,4.1654374838e-02,-8.5395519412e-02,5.4428880868e-02,5.7375193024e-02,3.0509780596e-01,5.4443883288e-02,1.9414229453e+00,2.2195595556e+00,2.4256602483e+00,2.1417948508e+00,2.4979085157e-01,6.8063425438e-01,1.0046595021e+00,6.3634158025e-01,5.4428880868e-02,5.7375193024e-02,3.0509780596e-01,5.4443883288e-02,9.5731802557e+02,1.2236270269e+03,1.4734078066e+03,1.1429301134e+03,3.6293592503e+04,4.7389542064e+04,5.7950105738e+04,4.4540179095e+04,1.0032218097e+02,1.4361482856e+02,2.3776233724e+03,1.8986114854e+01,8.4640495102e+01,1.5149437060e+02,1.7833691157e+01,1.4361482856e+02,-7.2345786895e-04,7.2081183179e+01,6.3110768908e+01,3.2103345866e+01,7.9252586952e+01,6.7619586626e+00,6.1538183277e+01,2.5905651908e+02,4.8027715314e+00,1.1205543063e+02,-2.1629643707e-04,2.1010005990e+01,5.1028199355e+01,1.9463418844e+01,2.5866129680e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5892982824e-02,1.4658725239e-03,1.6223767647e-02,3,10,13,33,11,1.7764108008e+01,18,1,16,152,8,8.1348624748e+01,
2.0000000000e-02,-9.2797502835e-02,-7.8866063250e-02,3.7244378336e-02,-8.5396696616e-02,5.4372048388e-02,6.1933728086e-02,4.2990726275e-01,5.4393173046e-02,1.9447285096e+00,2.2227674222e+00,2.4282266706e+00,2.1450602188e+00,-4.1519419783e-01,6.1434335395e-01,9.4397194869e-01,6.4410935580e-01,5.4372048388e-02,6.1933728086e-02,4.2990726275e-01,5.4393173046e-02,9.4393247262e+02,1.2321333076e+03,1.9201136543e+03,1.1432320160e+03,3.6083884658e+04,4.7711127495e+04,7.8131354090e+04,4.4327425435e+04,1.0033213952e+02,1.4432065950e+02,2.4083511184e+03,1.9099291372e+01,8.4054252684e+01,1.3585594727e+02,1.8064168843e+01,1.4432065950e+02,-7.1688949074e-04,7.1818991753e+01,6.2698943797e+01,3.2101991980e+01,7.9083464864e+01,6.8091068377e+00,6.0643021357e+01,2.5673620848e+02,4.8673226428e+00,1.1334645286e+02,-2.1509846209e-04,2.0984701504e+01,5.0089629902e+01,1.9471760023e+01,2.1620236000e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5937068451e-02,1.4819430687e-03,1.6267503109e-02,3,9,13,31,10,1.7622820745e+01,18,1,16,152,8,8.1348624748e+01,
2.5000000000e-02,-9.2038771975e-02,-7.5520847785e-02,3.6437123845e-02,-8.5397836768e-02,5.4319488819e-02,6.9471623474e-02,5.2082605538e-01,5.4344066198e-02,1.9479887918e+00,2.2256947420e+00,2.4304191671e+00,2.1481595564e+00,-1.3394273753e+00,5.6008409091e-01,1.1003029739e+00,6.0464296606e-01,5.4319488819e-02,6.9471623474e-02,5.2082605538e-01,5.4344066198e-02,9.3178916512e+02,1.2472414585e+03,2.7559518031e+03,1.1415292048e+03,3.5763289299e+04,4.8515924598e+04,1.1885187727e+05,4.4246873259e+04,1.0034729932e+02,1.4495436251e+02,2.4354079259e+03,1.9196359535e+01,8.3519956189e+01,1.2174119866e+02,1.8267112148e+01,1.4495436251e+02,-7.1071101668e-04,7.1558511176e+01,6.2289844145e+01,3.2100615869e+01,7.8970303839e+01,6.8383925483e+00,5.9763896953e+01,2.5214603255e+02,4.9310359060e+00,1.1462071812e+02,-2.1391801470e-04,2.0959873849e+01,4.9118549769e+01,1.9481064556e+01,1.7840520380e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5985750491e-02,1.4958948449e-03,1.6305907999e-02,3,9,14,32,10,1.5787075940e+01,18,1,16,152,8,8.1348624748e+01,
3.0000000000e-02,-9.2255659222e-02,-7.1675659346e-02,3.8886289374e-02,-8.5398941493e-02,5.4261580000e-02,8.0101874229e-02,5.4671733730e-01,5.4296494167e-02,1.9512130315e+00,2.2283106460e+00,2.4324183720e+00,2.1511766257e+00,-2.4164806288e+00,4.9159167719e-01,1.3928651168e+00,6.1089565634e-01,5.4261580000e-02,8.0101874229e-02,5.4671733730e-01,5.4296494167e-02,9.2081578650e+02,1.2758915396e+03,4.0322514966e+03,1.1397511049e+03,3.5441007929e+04,5.0103085079e+04,1.8657358703e+05,4.4208416225e+04,1.0036421126e+02,1.4551808370e+02,2.4607501503e+03,1.9275339951e+01,8.3037814197e+01,1.0693011054e+02,1.8457194989e+01,1.4551808370e+02,-7.0472665963e-04,7.1299730113e+01,6.1883458830e+01,3.2099213132e+01,7.8911946149e+01,6.8502860125e+00,5.8912145673e+01,2.4542241076e+02,4.9933584223e+00,1.1586716845e+02,-2.1276266633e-04,2.0935538029e+01,4.8120503986e+01,1.9491175898e+01,1.4540377739e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6034739259e-02,1.5085712330e-03,1.6341721266e-02,3,10,13,33,11,1.7482142228e+01,18,1,16,152,8,8.1348624748e+01,
3.5000000000e-02,-9.4609012201e-02,-6.7342367840e-02,3.7072676318e-02,-8.5400012343e-02,5.4213937282e-02,9.3444655432e-02,5.4753233607e-01,5.4250391394e-02,1.9542154352e+00,2.2305655894e+00,2.4344078415e+00,2.1543669728e+00,-3.3864367005e+00,4.1665214470e-01,1.7452417110e+00,6.6521324976e-01,5.4213937282e-02,9.3444655432e-02,5.4753233607e-01,5.4250391394e-02,9.1061681181e+02,1.3265418544e+03,5.6540580404e+03,1.1396788572e+03,3.5192868865e+04,5.2960449350e+04,2.8273526893e+05,4.4121343923e+04,1.0037807957e+02,1.4600025569e+02,2.4871810832e+03,1.9337981717e+01,8.2621823464e+01,8.8853426173e+01,1.8655443836e+01,1.4600025569e+02,-6.9865593929e-04,7.1042637275e+01,6.1479776841e+01,3.2097779500e+01,7.8906282388e+01,6.8455419402e+00,5.8098334994e+01,2.3673463054e+02,5.0537752989e+00,1.1707550598e+02,-2.1163944490e-04,2.0911706290e+01,4.7100982065e+01,1.9501934560e+01,1.1729795395e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6080907976e-02,1.5188774279e-03,1.6365993111e-02,3,10,13,33,11,1.8089191408e+01,18,1,16,152,8,8.1348624748e+01,
4.0000000000e-02,-9.2669249224e-02,-6.2320761572e-02,3.7559384041e-02,-8.5401050798e-02,5.4181334253e-02,1.0924094759e-01,5.4995892230e-01,5.4205695200e-02,1.9570457593e+00,2.2324188704e+00,2.4363976658e+00,2.1578975659e+00,-4.1092747651e+00,3.3113456346e-01,2.0552579512e+00,7.4286035025e-01,5.4181334253e-02,1.0924094759e-01,5.4995892230e-01,5.4205695200e-02,9.0183891118e+02,1.4084468243e+03,7.4668239214e+03,1.1416825699e+03,3.5000125087e+04,5.7713125503e+04,4.0297774016e+05,4.3974561322e+04,1.0039022140e+02,1.4638439713e+02,2.5149179478e+03,1.9387682466e+01,8.2290883094e+01,6.7748706777e+01,1.8863488005e+01,1.4638439713e+02,-6.9247698340e-04,7.0787221419e+01,6.1078787130e+01,3.2096310911e+01,7.8950456851e+01,6.8251333330e+00,5.7332117718e+01,2.2627507304e+02,5.1118167612e+00,1.1823633522e+02,-2.1055474038e-04,2.0888388144e+01,4.6065419125e+01,1.9513183485e+01,9.3900013397e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6129832027e-02,1.5263818549e-03,1.6377450806e-02,3,10,13,33,11,1.7802991014e+01,18,1,16,152,8,8.1348624748e+01,
4.5000000000e-02,-9.3301060407e-02,-5.6452136431e-02,4.0160927977e-02,-8.5402058370e-02,5.4136051526e-02,1.2740155675e-01,5.4788478773e-01,5.4162345652e-02,1.9597874126e+00,2.2338085390e+00,2.4384444041e+00,2.1618961062e+00,-4.6265817863e+00,2.3223989943e-01,2.4543764495e+00,8.5241998674e-01,5.4136051526e-02,1.2740155675e-01,5.4788478773e-01,5.4162345652e-02,8.9488057806e+02,1.5308926970e+03,9.4637615768e+03,1.1457688153e+03,3.4840205937e+04,6.5078232197e+04,5.4095300989e+05,4.3773989650e+04,1.0040106929e+02,1.4665423087e+02,2.5450585669e+03,1.9428152286e+01,8.2063535153e+01,4.3019645607e+01,1.9089561865e+01,1.4665423086e+02,-6.8607986015e-04,7.0533471349e+01,6.0680478488e+01,3.2094803559e+01,7.9041072489e+01,6.7901866861e+00,5.6622134395e+01,2.1424994573e+02,5.1670628681e+00,1.1934125736e+02,-2.0951424239e-04,2.0865590410e+01,4.5019129011e+01,1.9524776857e+01,7.4773006068e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6186985217e-02,1.5308589140e-03,1.6376841762e-02,3,11,13,35,11,1.7672163251e+01,18,1,16,152,8,8.1348624748e+01,
5.0000000000e-02,-9.3289933171e-02,-4.9139784096e-02,3.8587221379e-02,-8.5403036149e-02,5.4093163655e-02,1.4809068598e-01,5.4812256007e-01,5.4120285445e-02,1.9625770303e+00,2.2346603832e+00,2.4408380537e+00,2.1665635038e+00,-4.9996406007e+00,1.1697750413e-01,2.8970795141e+00,1.0068154006e+00,5.4093163655e-02,1.4809068598e-01,5.4812256007e-01,5.4120285445e-02,8.9007413738e+02,1.7030285585e+03,1.1527409479e+04,1.1522789757e+03,3.4686534230e+04,7.5815386979e+04,6.9019827002e+05,4.3501852989e+04,1.0040880901e+02,1.4678785396e+02,2.5795343381e+03,1.9464751115e+01,8.1963673787e+01,1.3515132497e+01,1.9348152129e+01,1.4678785372e+02,-6.7927128071e-04,7.0281375916e+01,6.0284839449e+01,3.2093253935e+01,7.9174383626e+01,6.7419221315e+00,5.5975961105e+01,2.0087097013e+02,5.2191460100e+00,1.2038292020e+02,-2.0852290813e-04,2.0843317295e+01,4.3967186606e+01,1.9536587609e+01,5.9220008167e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6255902686e-02,1.5317237083e-03,1.6363176396e-02,3,11,12,34,11,1.8477364839e+01,18,1,16,152,8,8.1348624748e+01,
5.5000000000e-02,-9.3889602416e-02,-4.1042253679e-02,3.9572469995e-02,-8.5403982182e-02,5.4049626294e-02,1.7225596304e-01,5.5050433095e-01,5.4079459763e-02,1.9655641087e+00,2.2349534539e+00,2.4440140551e+00,2.1722132781e+00,-5.3108102347e+00,3.2267548962e-02,3.3130709649e+00,1.2631075977e+00,5.4049626294e-02,1.7225596304e-01,5.5050433095e-01,5.4079459763e-02,8.0720228366e+02,1.9360379504e+03,1.3590077181e+04,1.1619130461e+03,3.4519884048e+04,9.0708233016e+04,8.4521909101e+05,4.3113963936e+04,1.0040164743e+02,1.4679784998e+02,2.6291500197e+03,1.9494346026e+01,8.1980296735e+01,-3.2382652140e-06,1.9720301374e+01,1.4679784998e+02,-6.7097061882e-04,7.0030924023e+01,5.9891858218e+01,3.2091658851e+01,7.9346467214e+01,6.6816012082e+00,5.5400096939e+01,1.8634834619e+02,5.2677514669e+00,1.2135502934e+02,-2.0758495686e-04,2.0821570552e+01,4.2914274547e+01,1.9548515768e+01,4.6394952699e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6345016593e-02,1.5282754092e-03,1.6341740274e-02,3,12,14,38,12,1.8475258355e+01,18,1,16,152,8,8.1348624748e+01,
6.0000000000e-02,-9.2736579459e-02,-3.2699217498e-02,3.7785051226e-02,-8.5405065130e-02,5.4013369310e-02,2.0015157071e-01,5.4740138197e-01,5.4039816143e-02,1.9689973251e+00,2.2350485717e+00,2.4483130919e+00,2.1794930038e+00,-5.6840019741e+00,1.0102615894e-02,3.8008896186e+00,1.6333463856e+00,5.4013369310e-02,2.0015157071e-01,5.4740138197e-01,5.4039816143e-02,7.3661072161e+02,2.2521896740e+03,1.5709530431e+04,1.1761722750e+03,3.4305260131e+04,1.1065252595e+05,1.0034288560e+06,4.2504007060e+04,1.0037451979e+02,1.4679785327e+02,2.7056326602e+03,1.9488667664e+01,8.2001254200e+01,-1.0956428081e-05,2.0293969939e+01,1.4679785327e+02,-6.6000501975e-04,6.9782104627e+01,5.9501522625e+01,3.2090015445e+01,7.9553366172e+01,6.6104840371e+00,5.4899984214e+01,1.7088518510e+02,5.3126163702e+00,1.2225232740e+02,-2.0670388688e-04,2.0800349709e+01,4.1864570554e+01,1.9560468892e+01,3.7338934559e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6474982025e-02,1.5213893388e-03,1.6331816717e-02,3,12,15,39,13,1.8867206047e+01,18,1,16,152,8,8.1348624748e+01,
6.5000000000e-02,-9.4262135450e-02,-2.4310577066e-02,3.8741183297e-02,-8.5405591773e-02,5.3973752652e-02,2.3119625432e-01,5.4740871257e-01,5.4001306088e-02,1.9732703801e+00,2.2350534674e+00,2.4536453415e+00,2.1890059678e+00,-5.8568116961e+00,-7.6603937677e-03,4.3603106409e+00,2.1401514885e+00,5.3973752652e-02,2.3119625432e-01,5.4740871257e-01,5.4001306088e-02,7.0866833720e+02,2.6731801398e+03,1.7935407364e+04,1.1948194962e+03,3.3029017833e+04,1.3679730755e+05,1.1686679234e+06,4.1656254333e+04,1.0033292173e+02,1.4679785645e+02,2.8122248943e+03,1.9445928932e+01,8.2018917222e+01,-2.2184339936e-05,2.1093479653e+01,1.4679785645e+02,-6.4605007280e-04,6.9534906741e+01,5.9113820097e+01,3.2088321182e+01,7.9791201176e+01,6.5297968030e+00,5.4480053710e+01,1.5467348182e+02,5.3535274460e+00,1.2307054892e+02,-2.0588250832e-04,2.0779652265e+01,4.0822074935e+01,1.9572300796e+01,3.4069891326e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6653832108e-02,1.5124956147e-03,1.6331803316e-02,3,13,16,42,14,1.9908365333e+01,18,1,16,152,8,8.1348624748e+01,
7.0000000000e-02,-9.3351418481e-02,-1.6657902970e-02,4.0939865938e-02,-8.5408314085e-02,5.3937693440e-02,2.6409713668e-01,5.5447186198e-01,5.3963866446e-02,1.9788231138e+00,2.2349331308e+00,2.4610143415e+00,2.2013538074e+00,-5.8869693545e+00,-4.0366765931e-02,5.0171650267e+00,2.7528648871e+00,5.3937693440e-02,2.6409713668e-01,5.5447186198e-01,5.3963866446e-02,7.0934651046e+02,3.2242603473e+03,2.0400418874e+04,1.2166221871e+03,3.1670812579e+04,1.7043397758e+05,1.3361366813e+06,4.0602917286e+04,1.0027312504e+02,1.4679785948e+02,2.9556024288e+03,1.9367538588e+01,8.2036505014e+01,-3.7566798510e-05,2.2168902572e+01,1.4679785948e+02,-6.2843806003e-04,6.9289319431e+01,5.8728737655e+01,3.2086573844e+01,8.0056249764e+01,6.4407096792e+00,5.4143787098e+01,1.3789159697e+02,5.3903179221e+00,1.2380635844e+02,-2.0512298377e-04,2.0759473659e+01,3.9791143350e+01,1.9583813133e+01,3.7917617932e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6884051927e-02,1.5012847523e-03,1.6341309375e-02,3,13,17,43,14,2.1021939735e+01,18,1,16,152,8,8.1348624748e+01,
7.5000000000e-02,-9.3145689586e-02,-1.0020918581e-02,3.9189387938e-02,-8.5582279998e-02,5.3899103109e-02,2.9663086449e-01,5.5240900925e-01,5.3927396736e-02,1.9688298786e+00,2.2345955164e+00,2.4690405586e+00,2.2169614710e+00,-5.8147182595e+00,-9.2813556473e-02,5.5140483521e+00,3.4269812451e+00,5.3899103109e-02,2.9663086449e-01,5.5240900925e-01,5.3927396736e-02,7.7928408237e+02,3.9345805041e+03,2.3379208051e+04,1.2394902568e+03,3.1037957196e+04,2.1293446531e+05,1.5027173281e+06,3.9445518582e+04,1.0019065461e+02,1.4679786233e+02,3.1436360433e+03,1.9255501157e+01,8.2057767829e+01,-5.7863688769e-05,2.3579274563e+01,1.4679786233e+02,-6.0638175673e-04,6.9045331822e+01,5.8346261917e+01,3.2084771514e+01,8.0344993699e+01,6.3443247084e+00,5.3893789082e+01,1.2070313928e+02,5.4228639664e+00,1.2445727933e+02,-2.0442687258e-04,2.0739807019e+01,3.8776733998e+01,1.9594775808e+01,4.9642991892e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7172873588e-02,1.4869346334e-03,1.6362265393e-02,3,14,17,45,15,1.9570428204e+01,18,1,16,152,8,8.1348624748e+01,
8.0000000000e-02,-9.2623878985e-02,-4.0335158709e-03,3.9430672372e-02,-8.8077995026e-02,5.3866914712e-02,3.2671519229e-01,5.4883237838e-01,5.3887815447e-02,1.9526364477e+00,2.2339379443e+00,2.4770617188e+00,2.2359251967e+00,-5.6926782257e+00,-1.6629962266e-01,5.8019010282e+00,4.0814738689e+00,5.3866914712e-02,3.2671519229e-01,5.4883237838e-01,5.3887815447e-02,8.6439077577e+02,4.8339260379e+03,2.6810639793e+04,1.2614404462e+03,3.0596879923e+04,2.6559522876e+05,1.6687423933e+06,3.8346373266e+04,1.0008117032e+02,1.4679786493e+02,3.3847026408e+03,1.9112321069e+01,8.2086731887e+01,-8.3879186858e-05,2.5387427737e+01,1.4679786493e+02,-5.7904332660e-04,6.8802933100e+01,5.7966379116e+01,3.2082912560e+01,8.0654137173e+01,6.2416726910e+00,5.3731862423e+01,1.0325709047e+02,5.4510809892e+00,1.2502161978e+02,-2.0379517599e-04,2.0720642853e+01,3.7784424218e+01,1.9604943116e+01,6.9562411671e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7515432564e-02,1.4689420940e-03,1.6400116235e-02,3,14,18,46,15,1.9850871763e+01,18,1,16,152,8,8.1348624748e+01,
8.5000000000e-02,-9.2952934500e-02,1.3384299782e-03,3.9439615224e-02,3.1502052605e-02,5.3821336340e-02,3.5308858290e-01,5.4752002749e-01,5.4408618281e-02,1.9346046666e+00,2.2328606635e+00,2.4854283211e+00,2.2578173163e+00,-5.5963441894e+00,-2.5795668870e-01,6.2604913369e+00,4.5824242001e+00,5.3821336340e-02,3.5308858290e-01,5.4752002749e-01,5.4408618281e-02,9.4057908249e+02,5.9541154926e+03,3.0593644087e+04,1.2816549025e+03,3.0849341878e+04,3.2960323086e+05,1.8355020247e+06,3.7518551164e+04,9.9939209026e+01,1.4679786723e+02,3.6882615723e+03,1.8940915822e+01,8.2127499646e+01,-1.1652028581e-04,2.7664313259e+01,1.4679786723e+02,-5.4547668914e-04,6.8562112509e+01,5.7589075122e+01,3.2080995647e+01,8.0977833846e+01,6.1358461123e+00,5.3676310663e+01,7.3717068087e+01,5.5668692849e+00,1.2548116921e+02,-2.0200249338e-04,2.0701968761e+01,3.6820294886e+01,1.9614066407e+01,9.7643360716e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7890379372e-02,1.4470155423e-03,1.6460053213e-02,3,14,18,46,15,2.0842277165e+01,18,1,16,152,8,8.1348624748e+01,
9.0000000000e-02,-9.3020587242e-02,5.9499897662e-03,3.8409599811e-02,2.3551861131e-02,5.3796722524e-02,3.7530828483e-01,5.4898246022e-01,1.4878529306e-01,1.9172504554e+00,2.2312892519e+00,2.4936764744e+00,2.2812166509e+00,-5.4257857205e+00,-3.6170536106e-01,6.4197680072e+00,4.6786010112e+00,5.3796722524e-02,3.7530828483e-01,5.4898246022e-01,1.4878529306e-01,9.5748783779e+02,7.3288853802e+03,3.4840468114e+04,1.3098839725e+03,3.0869937667e+04,4.0596694843e+05,2.0126899323e+06,3.7639024157e+04,9.9758930140e+01,1.4679786916e+02,4.0641406486e+03,1.8744537540e+01,8.2184092847e+01,-1.5672638966e-04,3.0483645975e+01,1.4679786916e+02,-5.0469891878e-04,6.8322859363e+01,5.7214335197e+01,3.2079020693e+01,8.1286353487e+01,6.0389871519e+00,5.3821199182e+01,2.1963655855e+01,5.8586477832e+00,1.2574188009e+02,-1.9786979699e-04,2.0683769223e+01,3.5890746698e+01,1.9621904024e+01,1.3357888811e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8265927951e-02,1.4211455407e-03,1.6545847860e-02,3,14,18,47,15,2.1636421204e+01,18,1,16,152,8,8.1348624748e+01,
9.5000000000e-02,-9.3602821603e-02,9.9542000280e-03,3.7024607765e-02,2.2413616693e-02,5.3762993090e-02,3.9339625692e-01,5.4576781826e-01,2.8672556925e-01,1.9008551866e+00,2.2291805195e+00,2.5008743203e+00,2.3035160619e+00,-5.1684882744e+00,-4.7119333332e-01,6.1176287929e+00,4.1955531606e+00,5.3762993090e-02,3.9339625692e-01,5.4576781826e-01,2.8672556925e-01,9.7430874509e+02,8.9930378575e+03,3.9668286793e+04,1.4520487004e+03,3.0257462391e+04,4.9545043210e+05,2.2212579818e+06,4.2869883779e+04,9.9534940402e+01,1.4679787065e+02,4.5216541116e+03,1.8526702557e+01,8.2260329101e+01,-2.0538203344e-04,3.3915288636e+01,1.4679787065e+02,-4.5577844810e-04,6.8085163038e+01,5.6842142623e+01,3.2076990645e+01,8.1548652704e+01,5.9554834535e+00,5.4203358881e+01,-5.1141333508e-06,6.3223755421e+00,1.2576675748e+02,-1.9145071168e-04,2.0666025484e+01,3.5002289254e+01,1.9628229091e+01,1.7684652092e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8604427254e-02,1.3917250360e-03,1.6660932057e-02,3,15,18,48,16,2.0881987429e+01,18,1,16,152,8,8.1348624748e+01,
1.0000000000e-01,-9.3130624985e-02,1.3602117945e-02,3.8386983876e-02,2.3022818031e-02,5.3731091123e-02,4.0778541706e-01,5.4780131159e-01,4.1325906089e-01,1.8843361825e+00,2.2265264643e+00,2.5063344655e+00,2.3219934867e+00,-4.9410434853e+00,-5.7864773521e-01,6.4091448013e+00,3.2283071182e+00,5.3731091123e-02,4.0778541706e-01,5.4780131159e-01,4.1325906089e-01,9.9077673435e+02,1.0981567001e+04,4.5207048203e+04,1.9051600271e+03,2.9828166924e+04,5.9857214188e+05,2.4373019643e+06,6.0415147148e+04,9.9261816876e+01,1.4679787159e+02,5.0695960219e+03,1.8291128700e+01,8.2359725181e+01,-2.6331705238e-04,3.8025202306e+01,1.4679787159e+02,-3.9783572941e-04,6.7849012992e+01,5.6472478269e+01,3.2074907766e+01,8.1826181685e+01,5.8604799059e+00,5.4611709542e+01,-1.4954916019e-05,6.9657389950e+00,1.2576675838e+02,-1.8264246733e-04,2.0648715549e+01,3.4161328267e+01,1.9632835560e+01,2.2675551303e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8877056820e-02,1.3593953190e-03,1.6808920683e-02,3,15,19,49,16,2.0050692795e+01,18,1,16,152,8,8.1348624748e+01,
1.0500000000e-01,-9.3774041360e-02,1.6841304790e-02,3.7467649185e-02,2.3761049378e-02,5.3706392526e-02,4.1905912322e-01,5.4862150608e-01,5.0919589774e-01,1.8700671769e+00,2.2233599455e+00,2.5103722931e+00,2.3347846764e+00,-4.7354857457e+00,-6.7590420033e-01,6.5563804918e+00,1.9880876184e+00,5.3706392526e-02,4.1905912322e-01,5.4862150608e-01,5.0919589774e-01,1.0073050308e+03,1.3327391899e+04,5.1831667257e+04,2.8847260235e+03,2.9652655827e+04,7.1559303527e+05,2.6618124236e+06,9.9476533289e+04,9.8934494576e+01,1.4679787190e+02,5.7155052588e+03,1.8041679907e+01,8.2485421829e+01,-3.3123381774e-04,4.2869933385e+01,1.4679787190e+02,-3.3011673568e-04,6.7614398766e+01,5.6105324647e+01,3.2072769502e+01,8.2144549710e+01,5.7525915560e+00,5.5021540787e+01,-2.7329806769e-05,7.7860996393e+00,1.2576675916e+02,-1.7147990645e-04,2.0631814284e+01,3.3373966018e+01,1.9635542849e+01,2.8248520621e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9072603606e-02,1.3248858022e-03,1.6992948152e-02,3,15,18,49,16,2.1567726731e+01,18,1,16,152,8,8.1348624748e+01,
1.1000000000e-01,-9.3539746684e-02,1.9393619308e-02,3.7686701133e-02,2.4521586977e-02,5.3677056303e-02,4.2766018570e-01,5.4750680713e-01,5.3877974888e-01,1.8581280058e+00,2.2197526854e+00,2.5130428339e+00,2.3412431953e+00,-4.5359611251e+00,-7.5561865360e-01,6.2147513371e+00,7.4498445609e-01,5.3677056303e-02,4.2766018570e-01,5.4750680713e-01,5.3877974888e-01,1.0246873910e+03,1.6057553800e+04,5.9332561952e+04,4.6377190330e+03,2.9769234581e+04,8.4647560748e+05,2.8948354221e+06,1.7335849855e+05,9.8549035093e+01,1.4679787148e+02,6.4648727865e+03,1.7782317626e+01,8.2640126138e+01,-4.0962861006e-04,4.8490667605e+01,1.4679787148e+02,-2.5207223605e-04,6.7381309967e+01,5.5740667135e+01,3.2070572808e+01,8.2499083165e+01,5.6336542076e+00,5.5433047703e+01,-4.2144770337e-05,8.7783996786e+00,1.2576675982e+02,-1.5803008714e-04,2.0615293601e+01,3.2645823347e+01,1.9636199321e+01,3.4311649708e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9193379715e-02,1.2889629486e-03,1.7214374052e-02,3,15,18,48,16,2.1492642733e+01,18,1,16,152,8,8.1348624748e+01,
1.1500000000e-01,-9.2551411121e-02,2.1368805656e-02,3.7675416623e-02,2.5019007804e-02,5.3644555723e-02,4.3374746000e-01,5.4649142930e-01,5.2752300333e-01,1.8440332499e+00,2.2158082941e+00,2.5143422491e+00,2.3422202597e+00,-4.2806699103e+00,-8.1237979625e-01,5.8618366923e+00,-1.7701673041e-01,5.3644555723e-02,4.3374746000e-01,5.4649142930e-01,5.2752300333e-01,1.0437028635e+03,1.9190722937e+04,6.8233126196e+04,7.2622291467e+03,3.0165409260e+04,9.9087487965e+05,3.1355263892e+06,2.9217354356e+05,9.8103648204e+01,1.4679787021e+02,7.3203933134e+03,1.7517058292e+01,8.2826068377e+01,-4.9871735139e-04,5.4907616998e+01,1.4679787021e+02,-1.6343264013e-04,6.7149736264e+01,5.5378492485e+01,3.2068315104e+01,8.2883669642e+01,5.5056805905e+00,5.5846397623e+01,-5.9291124202e-05,9.9365212509e+00,1.2576676033e+02,-1.4237416550e-04,2.0599122742e+01,3.1981887148e+01,1.9634684814e+01,4.0765786857e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9248101377e-02,1.2523700828e-03,1.7471928041e-02,3,15,19,49,16,2.1076948583e+01,18,1,16,152,8,8.1348624748e+01,
1.2000000000e-01,-9.2177496675e-02,2.2622709322e-02,3.6317816015e-02,2.5193696562e-02,5.3622668516e-02,4.3731925133e-01,5.4820773489e-01,5.1479628083e-01,1.8311410708e+00,2.2116486515e+00,2.5148270029e+00,2.3400482580e+00,-4.0906631087e+00,-8.4428179673e-01,5.5245704466e+00,-5.9586381950e-01,5.3622668516e-02,4.3731925133e-01,5.4820773489e-01,5.1479628083e-01,1.0642399920e+03,2.2733391971e+04,7.7534916653e+04,1.0461418537e+04,3.0762584122e+04,1.1480939888e+06,3.4071080170e+06,4.4482735049e+05,9.7599561202e+01,1.4679786800e+02,8.2810131796e+03,1.7249935971e+01,8.3044970830e+01,-5.9834089145e-04,6.2112878441e+01,1.4679786800e+02,-6.4303322109e-05,6.6919667379e+01,5.5018787821e+01,3.2065994337e+01,8.3291679635e+01,5.3708357214e+00,5.6261726095e+01,-7.8644728618e-05,1.1253324147e+01,1.2576676066e+02,-1.2460689784e-04,2.0583268618e+01,3.1386384521e+01,1.9630912368e+01,4.7506708447e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9245523482e-02,1.2157459695e-03,1.7762099144e-02,3,15,19,49,16,2.1341820225e+01,18,1,16,152,8,8.1348624748e+01,
1.2500000000e-01,-9.2275933574e-02,2.3128167872e-02,3.5169379383e-02,2.5192498032e-02,5.3580823079e-02,4.3819158733e-01,5.4259439184e-01,5.0240625053e-01,1.8197371334e+00,2.2069471954e+00,2.5151945865e+00,2.3358929411e+00,-3.9707846690e+00,-1.3074092714e+00,4.5634143094e+00,-1.3341104783e+00,5.3580823079e-02,4.3819158733e-01,5.4259439184e-01,5.0240625053e-01,1.0856021250e+03,2.6393341388e+04,8.5738976886e+04,1.3997868622e+04,3.1637680167e+04,1.3126521400e+06,3.6452495282e+06,6.2325149631e+05,9.7184379978e+01,1.4650063464e+02,9.1369125618e+03,1.6984969124e+01,8.3298026635e+01,-6.8746362412e-04,6.8532669490e+01,1.4650063463e+02,2.1035234209e+02,6.6938779197e+01,5.4687267146e+01,3.2063609135e+01,8.3716066116e+01,5.2314101466e+00,5.6679134548e+01,-1.0006677625e-04,1.2720689833e+01,1.2576676080e+02,-1.0483606050e-04,2.0567696220e+01,3.0862683032e+01,1.9624829297e+01,5.4426940659e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9173491126e-02,1.1791924650e-03,1.8048434221e-02,3,15,20,50,16,2.2377768368e+01,18,1,16,152,8,8.1348624748e+01,
1.3000000000e-01,-9.1354368280e-02,2.3428553794e-02,3.5615709886e-02,2.5094238773e-02,5.3560889132e-02,4.3611284441e-01,5.4654077844e-01,4.9040377887e-01,1.8068682372e+00,2.1981772454e+00,2.5129124217e+00,2.3267670721e+00,-4.3859375737e+00,-1.9896872314e+00,2.2475069394e+00,-2.1182335268e+00,5.3560889132e-02,4.3611284441e-01,5.4654077844e-01,4.9040377887e-01,1.0965805336e+03,2.8186950271e+04,8.8632363965e+04,1.6599607842e+04,3.4119780628e+04,1.4486768036e+06,3.8013514574e+06,8.0294317810e+05,9.7027163804e+01,1.4487261997e+02,9.4311240077e+03,1.6726130317e+01,8.3585886874e+01,-7.2033573480e-04,7.0739442910e+01,1.4487261997e+02,3.5410807303e+02,6.8067351045e+01,5.4990692467e+01,3.2061178662e+01,8.4149483438e+01,5.0897912051e+00,5.7098688425e+01,-1.2340481006e-04,1.4329571500e+01,1.2576676073e+02,-8.3181792127e-05,2.0552369060e+01,3.0413215542e+01,1.9616417698e+01,6.1417303818e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.8956741291e-02,1.1322521922e-03,1.8182333395e-02,3,15,19,49,16,2.1975769942e+01,18,1,16,152,8,8.1348624748e+01,
1.3500000000e-01,-9.1505201431e-02,2.3505562794e-02,3.5236462319e-02,2.4941096665e-02,5.3542252786e-02,4.3153413721e-01,5.4399965177e-01,4.7879719555e-01,1.7938278441e+00,2.1874030741e+00,2.5079617788e+00,2.3151363345e+00,-4.6896015983e+00,-2.2726457311e+00,1.7579380413e+00,-2.4718222777e+00,5.3542252786e-02,4.3153413721e-01,5.4399965177e-01,4.7879719555e-01,1.1070607766e+03,2.9741111884e+04,9.0256392052e+04,1.9163026692e+04,3.6789075429e+04,1.5792852324e+06,3.9684597758e+06,9.9104258215e+05,9.6837036117e+01,1.4287564731e+02,9.6674836351e+03,1.6477317846e+01,8.3908655471e+01,-7.4728897705e-04,7.2512290808e+01,1.4287564730e+02,3.9940665786e+02,6.9500453947e+01,5.6139827457e+01,3.2058770635e+01,8.4584495102e+01,4.9484326507e+00,5.7520416179e+01,-1.4849386212e-04,1.6070049846e+01,1.2576676042e+02,-5.9775869526e-05,2.0537249657e+01,3.0039427564e+01,1.9605694495e+01,6.8368238638e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8676516322e-02,1.0723013717e-03,1.8283581851e-02,3,15,19,49,16,2.1425338240e+01,18,1,16,152,8,8.1348624748e+01,
1.4000000000e-01,-9.1470921464e-02,2.3385139323e-02,3.4274494798e-02,2.4755116065e-02,5.3519331485e-02,4.2508657526e-01,5.4013935358e-01,4.6758310521e-01,1.7808792708e+00,2.1754315711e+00,2.5020384261e+00,2.3020420085e+00,-5.0565930981e+00,-2.4862050979e+00,1.4388820807e+00,-2.7255389279e+00,5.3519331485e-02,4.2508657526e-01,5.4013935358e-01,4.6758310521e-01,1.1221994444e+03,3.1343754780e+04,9.1609295228e+04,2.1726136467e+04,3.8849471716e+04,1.7089216361e+06,4.1244944860e+06,1.1807875778e+06,9.6626134715e+01,1.4067321285e+02,9.9149672210e+03,1.6242327912e+01,8.4265889983e+01,-7.7517033256e-04,7.4368575487e+01,1.4067321285e+02,4.3379864805e+02,7.1098795218e+01,5.7884217920e+01,3.2056446123e+01,8.5013556675e+01,4.8098229266e+00,5.7944308872e+01,-1.7515768827e-04,1.7931394229e+01,1.2576675986e+02,-3.4760973118e-05,2.0522300032e+01,2.9741744876e+01,1.9592711076e+01,7.5170966054e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8355224286e-02,1.0071094469e-03,1.8372258768e-02,3,15,20,50,16,2.1623969121e+01,18,1,16,152,8,8.1348624748e+01,
1.4500000000e-01,1.8239136649e-02,2.3158397327e-02,3.4361267398e-02,2.4546879570e-02,5.4223760295e-02,4.1739340139e-01,5.4048112821e-01,4.5675151037e-01,1.7681913637e+00,2.1625268604e+00,2.4955375502e+00,2.2879148958e+00,-5.2866993729e+00,-2.6518652558e+00,9.3548893033e-01,-2.8976769932e+00,5.4223760295e-02,4.1739340139e-01,5.4048112821e-01,4.5675151037e-01,1.1667030289e+03,3.2953920530e+04,9.2875653266e+04,2.4290737377e+04,4.2188673417e+04,1.8361363967e+06,4.2664612814e+06,1.3709550223e+06,9.6399663932e+01,1.3831662787e+02,1.0169502082e+04,1.6024826300e+01,8.4656607767e+01,-8.0352365896e-04,7.6277749226e+01,1.3831662787e+02,4.5919436234e+02,7.2817498862e+01,6.0043177929e+01,3.2054248237e+01,8.5429030623e+01,4.6764523746e+00,5.8370319591e+01,-2.0321008581e-04,1.9902128823e+01,1.2576675904e+02,-8.2914034235e-06,2.0507482228e+01,2.9519559202e+01,1.9577552582e+01,8.1718528142e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8005115346e-02,9.3826733175e-04,1.8438402881e-02,3,15,19,49,16,2.3018746779e+01,18,1,16,152,8,8.1348624748e+01,
1.5000000000e-01,1.7657076864e-02,2.2887520938e-02,2.5290136819e-02,2.4320623091e-02,1.5015451237e-01,4.0909237037e-01,5.3874843571e-01,4.4628870510e-01,1.7558433039e+00,2.1489081511e+00,2.4882018757e+00,2.2730758305e+00,-5.4388780559e+00,-2.7769632833e+00,1.7176634459e-01,-3.0183358252e+00,1.5015451237e-01,4.0909237037e-01,5.3874843571e-01,4.4628870510e-01,1.1985011291e+03,3.4537481560e+04,9.4063690774e+04,2.6815231792e+04,4.5638377789e+04,1.9593697377e+06,4.3962731715e+06,1.5579336871e+06,9.6164298934e+01,1.3584752552e+02,1.0428141170e+04,1.5828318696e+01,8.5079297269e+01,-8.3200751206e-04,7.8217707280e+01,1.3584752552e+02,4.7746963198e+02,7.4620390929e+01,6.2492670155e+01,3.2052207991e+01,8.5823302220e+01,4.5507798084e+00,5.8798363239e+01,-2.3170862351e-04,2.1914024354e+01,1.2548657663e+02,1.8360186076e+02,2.0520774638e+01,2.9416777089e+01,1.9560338321e+01,8.7906752107e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7638736019e-02,8.6617738715e-04,1.8481436305e-02,3,16,20,52,17,2.3093001151e+01,18,1,16,152,8,8.1348624748e+01,
1.5500000000e-01,1.7044770928e-02,2.2585370306e-02,2.5301166915e-02,2.4077310319e-02,2.8733673356e-01,4.0054220727e-01,5.3878279983e-01,4.3617909072e-01,1.7439052812e+00,2.1347600149e+00,2.4805188588e+00,2.2577469703e+00,-5.6298814862e+00,-2.8680698632e+00,-6.7583560719e-01,-3.0997392051e+00,2.8733673356e-01,4.0054220727e-01,5.3878279983e-01,4.3617909072e-01,1.2390051587e+03,3.6070052257e+04,9.5193680388e+04,2.9269386768e+04,5.2263322993e+04,2.0772046056e+06,4.5169774539e+06,1.7389771227e+06,9.5925229869e+01,1.3329992837e+02,1.0688259337e+04,1.5656118916e+01,8.5531934254e+01,-8.6031519602e-04,8.0168759375e+01,1.3329992837e+02,4.8991731049e+02,7.6478084501e+01,6.5144040888e+01,3.2050348127e+01,8.6188898391e+01,4.4351988634e+00,5.9228316900e+01,-2.5763638046e-04,2.3743186706e+01,1.2404042848e+02,4.1017554628e+02,2.0650582029e+01,3.0084427480e+01,1.9541303337e+01,9.3635391554e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7263630875e-02,7.9139606905e-04,1.8499917923e-02,3,16,20,52,17,2.1792196274e+01,18,1,16,152,8,8.1348624748e+01,
1.6000000000e-01,1.6400057024e-02,2.2253585866e-02,2.5309319680e-02,2.3816421717e-02,3.0458821535e-01,3.9196889635e-01,5.3627676526e-01,4.2640632866e-01,1.7324422932e+00,2.1202363351e+00,2.4723373204e+00,2.2420908203e+00,-5.8818036542e+00,-2.9308900182e+00,-6.9324343585e-01,-3.1534483142e+00,3.0458821535e-01,3.9196889635e-01,5.3627676526e-01,4.2640632866e-01,1.3975386241e+03,3.7533811550e+04,9.6264133668e+04,3.1632198828e+04,6.5801691970e+04,2.1884324703e+06,4.6940524395e+06,1.9120850596e+06,9.5686154352e+01,1.3070154340e+02,1.0947730264e+04,1.5511315193e+01,8.6012006180e+01,-8.8819290529e-04,8.2114956754e+01,1.3070154340e+02,4.9758428946e+02,7.8366778985e+01,6.7931517442e+01,3.2048685538e+01,8.6518601330e+01,4.3320045301e+00,5.9660020815e+01,-2.8026286885e-04,2.5337119845e+01,1.2156239219e+02,5.9172003551e+02,2.0882918354e+01,3.2303634099e+01,1.9520966097e+01,9.8810479306e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6886403126e-02,7.1442335013e-04,1.8492645825e-02,3,16,20,52,17,2.2347668034e+01,18,1,16,152,8,8.1348624748e+01,
1.6500000000e-01,1.5720368133e-02,2.1894348555e-02,2.5301004899e-02,2.3536931748e-02,2.9855722509e-01,3.8354269187e-01,5.3545915697e-01,4.1695406332e-01,1.7215033079e+00,2.1054644324e+00,2.4636921736e+00,2.2262249373e+00,-6.0301403695e+00,-2.9704644171e+00,-6.7737425571e-01,-3.1865268604e+00,2.9855722509e-01,3.8354269187e-01,5.3545915697e-01,4.1695406332e-01,1.8260155416e+03,3.8916587326e+04,9.7857473038e+04,3.3887271371e+04,9.4303994461e+04,2.2920861750e+06,4.8620656534e+06,2.0758058530e+06,9.5449639105e+01,1.2807525309e+02,1.1204769136e+04,1.5396735176e+01,8.6516549538e+01,-9.1542445904e-04,8.4042912164e+01,1.2807525309e+02,5.0129054940e+02,8.0266937184e+01,7.0804836256e+01,3.2047232843e+01,8.6805557548e+01,4.2433602922e+00,6.0093279908e+01,-2.9927279113e-04,2.6674338043e+01,1.1827791333e+02,7.2848879368e+02,2.1194365274e+01,3.6443006152e+01,1.9500057933e+01,1.0334674702e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6512166275e-02,6.3573580307e-04,1.8459454344e-02,3,16,20,53,17,2.2832238311e+01,18,1,16,152,8,8.1348624748e+01,
1.7000000000e-01,1.5002679845e-02,2.1509296769e-02,2.5324770801e-02,2.3237791234e-02,2.9267460711e-01,3.7534142872e-01,5.3457424384e-01,4.0780636132e-01,1.7111291610e+00,2.0905479353e+00,2.4546044316e+00,2.2102403693e+00,-6.1728555212e+00,-2.9913074707e+00,-6.5454631839e-01,-3.2033930066e+00,2.9267460711e-01,3.7534142872e-01,5.3457424384e-01,4.0780636132e-01,2.5863870018e+03,4.0210253231e+04,9.9816690628e+04,3.6026042052e+04,1.4355369091e+05,2.3874370585e+06,5.0209163051e+06,2.2292055948e+06,9.5217444066e+01,1.2544012726e+02,1.1457849910e+04,1.5314908910e+01,8.7042196176e+01,-9.4182352165e-04,8.5941179321e+01,1.2544012726e+02,5.0166620550e+02,8.2162386894e+01,7.3724615643e+01,3.2045999462e+01,8.7043382223e+01,4.1712663057e+00,6.0527865847e+01,-3.1455813551e-04,2.7748739943e+01,1.1440658403e+02,8.2272672861e+02,2.1561979886e+01,4.2559731934e+01,1.9479404162e+01,1.0716865643e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6144789697e-02,5.5578980223e-04,1.8400281048e-02,3,16,20,52,17,2.2908760497e+01,18,1,16,152,8,8.1348624748e+01,
1.7500000000e-01,1.4243449277e-02,2.1099319573e-02,2.5315013769e-02,2.2918123372e-02,2.8693435003e-01,3.6738097031e-01,5.2327321491e-01,3.9894796388e-01,1.7013533319e+00,2.0755696532e+00,2.4451243310e+00,2.1942064984e+00,-6.2891682326e+00,-2.9972476032e+00,-6.2616594688e-01,-3.2079335809e+00,2.8693435003e-01,3.6738097031e-01,5.2327321491e-01,3.9894796388e-01,3.6361985876e+03,4.1410410930e+04,1.0171181159e+05,3.8041416422e+04,2.1535336360e+05,2.4740423608e+06,5.1706722107e+06,2.3716680888e+06,9.4990728040e+01,1.2281231233e+02,1.1705673156e+04,1.5268029174e+01,8.7585222538e+01,-9.6723091510e-04,8.7800011671e+01,1.2281231233e+02,4.9922337826e+02,8.4039540619e+01,7.6659313607e+01,3.2044992353e+01,8.7226258157e+01,4.1175290652e+00,6.0963519613e+01,-3.2620002008e-04,2.8568216427e+01,1.1015286889e+02,8.7833997279e+02,2.1964355680e+01,5.0494538661e+01,1.9459837538e+01,1.1021056294e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5787263023e-02,4.7502228674e-04,1.8315322674e-02,3,17,21,55,18,2.3463310883e+01,18,1,16,152,8,8.1348624748e+01,
1.8000000000e-01,1.3438543065e-02,2.0664583325e-02,2.5331917678e-02,2.2577265121e-02,2.8133053495e-01,3.5965346035e-01,5.1069053558e-01,3.9036441774e-01,1.6922055967e+00,2.0605953012e+00,2.4352954622e+00,2.1781772460e+00,-6.3337363272e+00,-2.9913143038e+00,-5.9273872761e-01,-3.2028607806e+00,2.8133053495e-01,3.5965346035e-01,5.1069053558e-01,3.9036441774e-01,4.9018015591e+03,4.2515631177e+04,1.0354619049e+05,3.9928458830e+04,3.0667593189e+05,2.5517310263e+06,5.3114729052e+06,2.5028374165e+06,9.4770187882e+01,1.2020533750e+02,1.1947186499e+04,1.5257909589e+01,8.8141598831e+01,-9.9151722194e-04,8.9611515718e+01,1.2020533750e+02,4.9441447791e+02,8.5887111762e+01,7.9583271643e+01,3.2044216541e+01,8.7349028334e+01,4.0837330089e+00,6.1399954550e+01,-3.3443508730e-04,2.9152101605e+01,1.0569877417e+02,9.0044591838e+02,2.2382445772e+01,5.9949095414e+01,1.9442138835e+01,1.1241655378e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5441876521e-02,3.9385862276e-04,1.8205168294e-02,3,17,21,55,18,2.3964395298e+01,18,1,16,152,8,8.1348624748e+01,
1.8500000000e-01,1.2583152804e-02,2.0204663990e-02,2.5288078932e-02,2.2214733082e-02,2.7585726018e-01,3.5214850118e-01,4.9844646875e-01,3.8204212855e-01,1.6837100387e+00,2.0456783825e+00,2.4251563406e+00,2.1621955591e+00,-6.3968837448e+00,-2.9755468623e+00,-5.5634113074e-01,-3.1899558070e+00,2.7585726018e-01,3.5214850118e-01,4.9844646875e-01,3.8204212855e-01,6.1949543588e+03,4.3525794855e+04,1.0529552634e+05,4.1684624616e+04,4.1240706823e+05,2.6204692708e+06,5.4429594132e+06,2.6225701642e+06,9.4556237389e+01,1.1763075973e+02,1.2181445169e+04,1.5285941595e+01,8.8707037263e+01,-1.0145694141e-03,9.1368605102e+01,1.1763075973e+02,4.8756733976e+02,8.7695555181e+01,8.2475408249e+01,3.2043675492e+01,8.7407280946e+01,4.0712145122e+00,6.1836859864e+01,-3.3961252116e-04,2.9527922828e+01,1.0119892149e+02,8.9486680595e+02,2.2800110461e+01,7.0548294469e+01,1.9426999503e+01,1.1374028538e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625133e-01,0.0000000000e+00,2.9360618707e+03,-1.5110328522e-02,3.1271184659e-04,1.8070619860e-02,3,17,21,55,18,2.4097986569e+01,18,1,16,152,8,8.1348624748e+01,
1.9000000000e-01,1.1671697380e-02,1.9718716353e-02,2.5175169162e-02,2.1830158619e-02,2.7050855912e-01,3.4485608474e-01,4.8658736655e-01,3.7396836578e-01,1.6758442788e+00,2.0308637200e+00,2.4147396395e+00,2.1462966984e+00,-6.7697200953e+00,-2.9514664856e+00,-5.1736311935e-01,-3.1705195975e+00,2.7050855912e-01,3.4485608474e-01,4.8658736655e-01,3.7396836578e-01,7.5247800627e+03,4.4442334237e+04,1.0693219416e+05,4.3309434655e+04,5.2611245518e+05,2.6803603574e+06,5.5646879035e+06,2.7308909381e+06,9.4349046087e+01,1.1509837995e+02,1.2407707719e+04,1.5353051915e+01,8.9277039827e+01,-1.0363009912e-03,9.3065718479e+01,1.1509837995e+02,4.7900723837e+02,8.9456869963e+01,8.5318213560e+01,3.2043371391e+01,8.7397425643e+01,4.0810387082e+00,6.2273904521e+01,-3.4214816277e-04,2.9727935905e+01,9.6778159014e+01,8.6763229340e+02,2.3204383001e+01,8.1889010851e+01,1.9415001875e+01,1.1414499301e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4793918598e-02,2.3197819572e-04,1.7912710262e-02,3,17,21,55,18,2.3869396602e+01,18,1,16,152,8,8.1348624748e+01,
1.9500000000e-01,1.0697714125e-02,1.9205563565e-02,2.5011869370e-02,2.1423215835e-02,2.6527831170e-01,3.3776669065e-01,4.7512019352e-01,3.6613123843e-01,1.6682659916e+00,2.0161896127e+00,2.4041489416e+00,2.1305104487e+00,-7.1002095112e+00,-2.9201940871e+00,-4.7640796855e-01,-3.1456423172e+00,2.6527831170e-01,3.3776669065e-01,4.7512019352e-01,3.6613123843e-01,8.8642680605e+03,4.5267591359e+04,1.0849769334e+05,4.4804141881e+04,6.3715155390e+05,2.7316083511e+06,5.6774152356e+06,2.8279558856e+06,9.4148625028e+01,1.1261644141e+02,1.2625373245e+04,1.5452451281e+01,8.9846951559e+01,-1.0567423790e-03,9.4698348694e+01,1.1261644141e+02,4.6901796582e+02,9.1164420503e+01,8.8097133614e+01,3.2043305306e+01,8.7321629898e+01,4.1097520785e+00,6.2710743979e+01,-3.4253787872e-04,2.9785880394e+01,9.2531535537e+01,8.2454576692e+02,2.3585477502e+01,9.3576606796e+01,1.9406612516e+01,1.1361439727e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4493578335e-02,1.5203342629e-04,1.7732658507e-02,3,17,21,55,18,2.3876715988e+01,18,1,16,152,8,8.1348624748e+01,
2.0000000000e-01,9.6537462606e-03,1.8663735533e-02,2.4818683394e-02,2.0993553567e-02,2.6016015177e-01,3.3087128382e-01,4.6404086681e-01,3.5851965371e-01,1.6605385699e+00,2.0016895637e+00,2.3933889362e+00,2.1148616720e+00,-7.3876110478e+00,-2.8826023173e+00,-4.3375246167e-01,-3.1161341720e+00,2.6016015177e-01,3.3087128382e-01,4.6404086681e-01,3.5851965371e-01,1.0016056853e+04,4.6004826226e+04,1.1002840878e+05,4.6170268825e+04,7.4702970975e+05,2.7745066144e+06,5.7818697946e+06,2.9139995760e+06,9.3954869616e+01,1.1019167793e+02,1.2833997759e+04,1.5554226948e+01,9.0412371935e+01,-1.0762479821e-03,9.6263165560e+01,1.1019167792e+02,4.5786508994e+02,9.2812884850e+01,9.0800146432e+01,3.2043475394e+01,8.7227014997e+01,4.1402998950e+00,6.3147141357e+01,-3.4144264818e-04,2.9734279113e+01,8.8526227611e+01,7.7085135432e+02,2.3936585807e+01,1.0525049454e+02,1.9402163024e+01,1.1232117535e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4209883114e-02,7.3232377764e-05,1.7531756093e-02,3,17,21,55,18,2.3545825685e+01,18,1,16,152,8,8.1348624748e+01,
2.0500000000e-01,8.5312441911e-03,1.8091453863e-02,2.4605063793e-02,2.0540735142e-02,2.5514737720e-01,3.2416128615e-01,4.5333911144e-01,3.5112326631e-01,1.6535250395e+00,1.9873933729e+00,2.3824448363e+00,2.0993715875e+00,-7.6301292248e+00,-2.8393083876e+00,-3.8952700296e-01,-3.0825939023e+00,2.5514737720e-01,3.2416128615e-01,4.5333911144e-01,3.5112326631e-01,1.0683568018e+04,4.6657703831e+04,1.1145604625e+05,4.7410099983e+04,8.5305177850e+05,2.8094002521e+06,5.8769640616e+06,2.9893248707e+06,9.3767606711e+01,1.0782958428e+02,1.3033233159e+04,1.5654622594e+01,9.0970125522e+01,-1.0948330704e-03,9.7757558089e+01,1.0782958428e+02,4.4576629638e+02,9.4398019371e+01,9.3417451457e+01,3.2043875466e+01,8.7132663780e+01,4.1708145866e+00,6.3583065523e+01,-3.3927845643e-04,2.9602465971e+01,8.4804870401e+01,7.1101818565e+02,2.4253523357e+01,1.1660048458e+02,1.9401802515e+01,1.1053706125e+02,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.3943054062e-02,-4.0935366372e-06,1.7311646586e-02,3,17,21,55,18,2.3422005458e+01,18,1,16,152,8,8.1348624748e+01,
2.1000000000e-01,7.3205150438e-03,1.7486607991e-02,2.4374477723e-02,2.0064186567e-02,2.5023287641e-01,3.1762853294e-01,4.4300119530e-01,3.4393242308e-01,1.6454511804e+00,1.9733282326e+00,2.3713420975e+00,2.0840595000e+00,-7.8253038907e+00,-2.7907674616e+00,-3.4319258509e-01,-3.0453908025e+00,2.5023287641e-01,3.1762853294e-01,4.4300119530e-01,3.4393242308e-01,1.1242125853e+04,4.7230321865e+04,1.1230072682e+05,4.8527605896e+04,9.5006747849e+05,2.8366683801e+06,5.9547554925e+06,3.0543081228e+06,9.3586633017e+01,1.0553460485e+02,1.3222823484e+04,1.5753281616e+01,9.1518231202e+01,-1.1124768020e-03,9.9179606394e+01,1.0553460484e+02,4.3290974598e+02,9.5916492974e+01,9.5941143971e+01,3.2044498017e+01,8.7039106413e+01,4.2012963791e+00,6.4018519701e+01,-3.3637789565e-04,2.9415387677e+01,8.1389704373e+01,6.4863956390e+02,2.4534287111e+01,1.2737526287e+02,1.9405516680e+01,1.0845993995e+02,1.8000000000e-01,2.6354340871e+00,7.0000000000e-02,4.4984738743e-01,0.0000000000e+00,2.9360618707e+03,-1.3693091924e-02,-7.9636103513e-05,1.7073985744e-02,3,18,21,57,19,2.3933309418e+01,18,1,16,152,8,8.1348624748e+01,
2.1500000000e-01,6.0107759229e-03,1.6846702839e-02,2.4127399792e-02,1.9563151700e-02,2.4540909533e-01,3.1126521934e-01,4.3301164146e-01,3.3693810560e-01,1.6359695879e+00,1.9595194246e+00,2.3601028378e+00,2.0689428127e+00,-7.9707797034e+00,-2.7373183810e+00,-2.9581011080e-01,-3.0048102360e+00,2.4540909533e-01,3.1126521934e-01,4.3301164146e-01,3.3693810560e-01,1.1474905338e+04,4.7727175127e+04,1.1297372401e+05,4.9527041978e+04,1.0359057748e+06,2.8567221030e+06,6.0006550843e+06,3.1093613694e+06,9.3411696260e+01,1.0331010141e+02,1.3402651001e+04,1.5850000428e+01,9.2055557931e+01,-1.1291701179e-03,1.0052842742e+02,1.0331010140e+02,4.1949758873e+02,9.7365906478e+01,9.8364982873e+01,3.2045334937e+01,8.6946328947e+01,4.2317455489e+00,6.4453507842e+01,-3.3300850877e-04,2.9193111887e+01,7.8286996073e+01,5.8643034030e+02,2.4778583379e+01,1.3738420894e+02,1.9413168107e+01,1.0622913375e+02,1.8000000000e-01,2.7501850959e+00,7.0000000000e-02,4.6868710530e-01,0.0000000000e+00,2.9360618707e+03,-1.3459737371e-02,-1.5311228297e-04,1.6820696670e-02,3,17,21,56,18,2.3019537883e+01,18,1,16,152,8,8.1348624748e+01,
2.2000000000e-01,4.5903744116e-03,1.6168812674e-02,2.3863019582e-02,1.9036652073e-02,2.4066807904e-01,3.0506384138e-01,4.2335431321e-01,3.3013187239e-01,1.6274154603e+00,1.9459907306e+00,2.3487560246e+00,2.0540377210e+00,-8.0695391015e+00,-2.6792188665e+00,-2.4739465499e-01,-2.9610915659e+00,2.4066807904e-01,3.0506384138e-01,4.2335431321e-01,3.3013187239e-01,1.1511838781e+04,4.8152682536e+04,1.1349768937e+05,5.0413248549e+04,1.1134753190e+06,2.8699760647e+06,6.0359913622e+06,3.1549289646e+06,9.3242587982e+01,1.0115866117e+02,1.3572590640e+04,1.5944682522e+01,9.2581569567e+01,-1.1449017977e-03,1.0180308306e+02,1.0115866116e+02,4.0563548821e+02,9.8744529296e+01,1.0068422376e+02,3.2046377651e+01,8.6854304414e+01,4.2621623649e+00,6.4888033784e+01,-3.2937376808e-04,2.8950900557e+01,7.5491296183e+01,5.2629744390e+02,2.4987372201e+01,1.4649432577e+02,1.9424530861e+01,1.0394123125e+02,1.8000000000e-01,2.8595402976e+00,7.0000000000e-02,4.8664094438e-01,0.0000000000e+00,2.9360618707e+03,-1.3242522449e-02,-2.2426565700e-04,1.6553574424e-02,3,18,22,58,19,2.3098225355e+01,18,1,16,152,8,8.1348624748e+01,
2.2500000000e-01,3.0471754273e-03,1.5449523634e-02,2.3580151232e-02,1.8483450490e-02,2.3600161895e-01,2.9901713482e-01,4.1401309335e-01,3.2350580087e-01,1.6197218460e+00,1.9327648563e+00,2.3373274510e+00,2.0393596832e+00,-8.1328723783e+00,-2.6166641689e+00,-1.9788805172e-01,-2.9143130553e+00,2.3600161895e-01,2.9901713482e-01,4.1401309335e-01,3.2350580087e-01,1.1383853687e+04,4.8511357219e+04,1.1388188232e+05,5.1191712364e+04,1.1824545975e+06,2.8768482824e+06,6.0611880945e+06,3.1914817258e+06,9.3079094349e+01,9.9082299653e+01,1.3732590174e+04,1.6037304986e+01,9.3096138809e+01,-1.1596669242e-03,1.0300318157e+02,9.9082299651e+01,3.9143611186e+02,1.0005112470e+02,1.0289530081e+02,3.2047617242e+01,8.6763004444e+01,4.2925470858e+00,6.5322101226e+01,-3.2561927427e-04,2.8699674902e+01,7.2989230987e+01,4.6945609696e+02,2.5162460692e+01,1.5462398221e+02,1.9439319309e+01,1.0166170377e+02,1.8000000000e-01,2.9628254810e+00,7.0000000000e-02,5.0359821329e-01,0.0000000000e+00,2.9360618707e+03,-1.3040824745e-02,-2.9287017057e-04,1.6274257900e-02,3,18,22,58,19,2.4073622894e+01,18,1,16,152,8,8.1348624748e+01,
2.3000000000e-01,1.3688491596e-03,1.4684879902e-02,2.3277664699e-02,1.7902007550e-02,2.3140148035e-01,2.9311801509e-01,4.0497229650e-01,3.1705242950e-01,1.6128615482e+00,1.9198636189e+00,2.3258648140e+00,2.0249237530e+00,-8.1278946830e+00,-2.5498195856e+00,-1.4718969495e-01,-2.8645453561e+00,2.3140148035e-01,2.9311801509e-01,4.0497229650e-01,3.1705242950e-01,1.1274819427e+04,4.8807696346e+04,1.1413807861e+05,5.1868284574e+04,1.2427917450e+06,2.8777588775e+06,6.0767419381e+06,3.2195065142e+06,9.2921019446e+01,9.7082488662e+01,1.3882644388e+04,1.6127894146e+01,9.3599411923e+01,-1.1734646249e-03,1.0412868385e+02,9.7082488661e+01,3.7699699861e+02,1.0128492204e+02,1.0499562786e+02,3.2049044533e+01,8.6672399805e+01,4.3228999609e+00,6.5755713727e+01,-3.2184190102e-04,2.8446701299e+01,7.0762657176e+01,4.1656652388e+02,2.5306163635e+01,1.6173491404e+02,1.9457211527e+01,9.9433452588e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.2853892517e-02,-3.5873185854e-04,1.5984476058e-02,3,18,21,57,19,2.3241686087e+01,18,1,16,152,8,8.1348624748e+01,
2.3500000000e-01,-4.5780690152e-04,1.3870334235e-02,2.2954647143e-02,1.7290454405e-02,2.2685950862e-01,2.8735951987e-01,3.9621690596e-01,3.1076469935e-01,1.6068029943e+00,1.9073080643e+00,2.3144235172e+00,2.0107448107e+00,-8.0195073988e+00,-2.4788269707e+00,-9.5128961659e-02,-2.8118222153e+00,2.2685950862e-01,2.8735951987e-01,3.9621690596e-01,3.1076469935e-01,1.1279786105e+04,4.9046098325e+04,1.1427942376e+05,5.2449111851e+04,1.2876078284e+06,2.8731263703e+06,6.0831926574e+06,3.2395001402e+06,9.2768194418e+01,9.5160211309e+01,1.4022788137e+04,1.6216507953e+01,9.4091710852e+01,-1.1862976126e-03,1.0517985132e+02,9.5160211308e+01,3.6240024097e+02,1.0244556706e+02,1.0698345808e+02,3.2050650168e+01,8.6582460663e+01,4.3532212287e+00,6.6188874695e+01,-3.1809996875e-04,2.8196354381e+01,6.8791125003e+01,3.6787117385e+02,2.5421037411e+01,1.6782362998e+02,1.9477867764e+01,9.7283110353e+01,1.8000000000e-01,3.1486799924e+00,7.0000000000e-02,5.3411164054e-01,0.0000000000e+00,2.9360618707e+03,-1.2680878266e-02,-4.2168903076e-04,1.5685955362e-02,3,18,22,58,19,2.3150818735e+01,18,1,16,152,8,8.1348624748e+01,
2.4000000000e-01,-2.4500217897e-03,1.3000678154e-02,2.2610421751e-02,1.6646540493e-02,2.2236708915e-01,2.8173475041e-01,3.8773269654e-01,3.0463589444e-01,1.6015151491e+00,1.8951185806e+00,2.3030316528e+00,1.9968375144e+00,-7.7814384077e+00,-2.4038157348e+00,-4.1115571940e-02,-2.7561786522e+00,2.2236708915e-01,2.8173475041e-01,3.8773269654e-01,3.0463589444e-01,1.1474486417e+04,4.9230793494e+04,1.1431923148e+05,5.2940208337e+04,1.3124250306e+06,2.8633592028e+06,6.0810948699e+06,3.2519571101e+06,9.2620501696e+01,9.3316098417e+01,1.4153070213e+04,1.6303223326e+01,9.4573462924e+01,-1.1981697410e-03,1.0615704994e+02,9.3316098416e+01,3.4770194030e+02,1.0353300499e+02,1.0885775094e+02,3.2052424673e+01,8.6493156792e+01,4.3835111174e+00,6.6621587392e+01,-3.1442304760e-04,2.7950852321e+01,6.7053680486e+01,3.2331885515e+02,2.5509684293e+01,1.7291305801e+02,1.9500944514e+01,9.5225690828e+01,1.8000000000e-01,3.2301034656e+00,7.0000000000e-02,5.4747967345e-01,0.0000000000e+00,2.9360618707e+03,-1.2521283278e-02,-4.8161093892e-04,1.5380429041e-02,3,17,21,55,18,2.3453531879e+01,18,1,16,152,8,8.1348624748e+01,
2.4500000000e-01,-4.6358569162e-03,1.2069943272e-02,2.2244499320e-02,1.5967580108e-02,2.1791321870e-01,2.7623679826e-01,3.7950628451e-01,2.9865957975e-01,1.5967598888e+00,1.8833150154e+00,2.2916883949e+00,1.9832164690e+00,-7.4395242666e+00,-2.3248607823e+00,3.4851836036e-02,-2.6976153873e+00,2.1791321870e-01,2.7623679826e-01,3.7950628451e-01,2.9865957975e-01,1.1917809597e+04,4.9365692964e+04,1.1427068934e+05,5.3347603083e+04,1.3324965203e+06,2.8488443539e+06,6.0710074914e+06,3.2573690634e+06,9.2477864505e+01,9.1550511963e+01,1.4273560858e+04,1.6388127163e+01,9.5045150903e+01,-1.2090868760e-03,1.0706080660e+02,9.1550511961e+01,3.3294934795e+02,1.0454740831e+02,1.1061802403e+02,3.2054358514e+01,8.6404457755e+01,4.4137698446e+00,6.7053854923e+01,-3.1082052662e-04,2.7710899574e+01,6.5530091256e+01,2.8266830998e+02,2.5574618396e+01,1.7704497785e+02,1.9526104806e+01,9.3268018466e+01,1.8000000000e-01,3.3031722753e+00,7.0000000000e-02,5.5947604520e-01,0.0000000000e+00,2.9360618707e+03,-1.2437486359e-02,-5.3839374725e-04,1.5069626653e-02,3,18,22,58,19,2.3226202624e+01,18,1,16,152,8,8.1348624748e+01,
2.5000000000e-01,-7.0637464405e-03,1.1071155828e-02,2.1856506574e-02,1.5250403373e-02,2.1348092989e-01,2.7085863137e-01,3.7152513187e-01,2.9282953567e-01,1.5923875018e+00,1.8719170776e+00,2.2804074453e+00,1.9698961864e+00,-7.0083028911e+00,-2.2419347312e+00,2.4625546020e-01,-2.6361680956e+00,2.1348092989e-01,2.7085863137e-01,3.7152513187e-01,2.9282953567e-01,1.2613048613e+04,4.9454284758e+04,1.1414715995e+05,5.3677080535e+04,1.3484163470e+06,2.8299310860e+06,6.0534956914e+06,3.2562172488e+06,9.2340261194e+01,8.9863632917e+01,1.4384319727e+04,1.6471310047e+01,9.5507278039e+01,-1.2190537753e-03,1.0789156874e+02,8.9863632916e+01,3.1815886244e+02,1.0548910153e+02,1.1226423343e+02,3.2056442136e+01,8.6316333047e+01,4.4439976173e+00,6.7485680247e+01,-3.0728854866e-04,2.7476207036e+01,6.4201606166e+01,2.4556875807e+02,2.5618181799e+01,1.8027353908e+02,1.9553025335e+01,9.1411252678e+01,1.8000000000e-01,3.3674359280e+00,7.0000000000e-02,5.7002679415e-01,0.0000000000e+00,2.9360618707e+03,-1.2364495620e-02,-5.9195650274e-04,1.4755297182e-02,3,18,22,58,19,2.2821450985e+01,18,1,16,152,8,8.1348624748e+01,
2.5500000000e-01,-9.8115526156e-03,9.9959325895e-03,2.1446109503e-02,1.4491279984e-02,2.0904315849e-01,2.6559291216e-01,3.6377752289e-01,2.8713968723e-01,1.5887477856e+00,1.8609451084e+00,2.2692063040e+00,1.9568910978e+00,-6.5182288308e+00,-2.1548541147e+00,5.4039020924e-01,-2.5718152712e+00,2.0904315849e-01,2.6559291216e-01,3.6377752289e-01,2.8713968723e-01,1.3491714973e+04,4.9499303505e+04,1.1396481635e+05,5.3934234728e+04,1.3604696999e+06,2.8069021276e+06,6.0472164050e+06,3.2489710750e+06,9.2207785208e+01,8.8255778018e+01,1.4485312075e+04,1.6552861947e+01,9.5960344148e+01,-1.2280657648e-03,1.0864907573e+02,8.8255778017e+01,3.0326761082e+02,1.0635829561e+02,1.1379658932e+02,3.2058665994e+01,8.6228752203e+01,4.4741946316e+00,6.7917066166e+01,-3.0381525418e-04,2.7245885363e+01,6.3051362643e+01,2.1161843801e+02,2.5642498858e+01,1.8265997263e+02,1.9581401048e+01,8.9652738233e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.2301362639e-02,-6.4222329880e-04,1.4439101185e-02,3,17,22,56,18,2.2822521523e+01,18,1,16,152,8,8.1348624748e+01,
2.6000000000e-01,-1.2990632796e-02,8.8338146231e-03,2.1012943385e-02,1.3685837250e-02,2.0456045953e-01,2.6043173303e-01,3.5625252426e-01,2.8158402656e-01,1.5819329705e+00,1.8504211105e+00,2.2581028891e+00,1.9442158075e+00,-6.0156275634e+00,-2.0630810178e+00,8.3920956897e-01,-2.5045717611e+00,2.0456045953e-01,2.6043173303e-01,3.5625252426e-01,2.8158402656e-01,1.4364261057e+04,4.9502855215e+04,1.1377650063e+05,5.4124711928e+04,1.3223536471e+06,2.7799630260e+06,6.0463920383e+06,3.2360915612e+06,9.2080605813e+01,8.6727680848e+01,1.4576442835e+04,1.6632869355e+01,9.6404829752e+01,-1.2361121846e-03,1.0933261453e+02,8.6727680847e+01,2.8819882939e+02,1.0715485327e+02,1.1521523551e+02,3.2061020564e+01,8.6141684847e+01,4.5043610732e+00,6.8348015331e+01,-3.0038449400e-04,2.7018723454e+01,6.2064545449e+01,1.8040421165e+02,2.5649457771e+01,1.8426846789e+02,1.9610947743e+01,8.7987353022e+01,1.8000000000e-01,3.4680196648e+00,7.0000000000e-02,5.8654054198e-01,0.0000000000e+00,2.9360618707e+03,-1.2247206264e-02,-6.8909939670e-04,1.4122634849e-02,3,17,22,56,18,2.3049195476e+01,18,1,16,152,8,8.1348624748e+01,
2.6500000000e-01,-1.6737861446e-02,7.5713831925e-03,2.0556551616e-02,1.2828957102e-02,1.9998376933e-01,2.5536629578e-01,3.4893993623e-01,2.7615652679e-01,1.5760045669e+00,1.8403705257e+00,2.2471158300e+00,1.9318844880e+00,-5.7855104440e+00,-1.9659564372e+00,1.1386349237e+00,-2.4344655889e+00,1.9998376933e-01,2.5536629578e-01,3.4893993623e-01,2.7615652679e-01,1.4837840108e+04,4.9466986815e+04,1.1358804344e+05,5.4253226810e+04,1.2818858569e+06,2.7492627246e+06,6.0372924194e+06,3.2180104790e+06,9.1958964975e+01,8.5280467894e+01,1.4657579903e+04,1.6711413491e+01,9.6841186059e+01,-1.2431787418e-03,1.0994119427e+02,8.5280467893e+01,2.7288238611e+02,1.0787830974e+02,1.1652002387e+02,3.2063496323e+01,8.6055100673e+01,4.5344971170e+00,6.8778530242e+01,-2.9697827905e-04,2.6793372190e+01,6.1228382901e+01,1.5152613972e+02,2.5640710201e+01,1.8516310277e+02,1.9641403159e+01,8.6408480706e+01,1.8000000000e-01,3.5037196167e+00,7.0000000000e-02,5.9240172811e-01,0.0000000000e+00,2.9360618707e+03,-1.2201152805e-02,-7.3246241813e-04,1.3807714310e-02,3,17,21,55,18,2.3266276763e+01,18,1,16,152,8,8.1348624748e+01,
2.7000000000e-01,-2.1186135440e-02,6.1913184013e-03,2.0076333307e-02,1.1914657643e-02,1.9526593240e-01,2.5038662868e-01,3.4183023883e-01,2.7085104627e-01,1.5709530834e+00,1.8308208218e+00,2.2362655807e+00,1.9199123627e+00,-5.5277722293e+00,-1.8632251654e+00,1.4460367397e+00,-2.3611616231e+00,1.9526593240e-01,2.5038662868e-01,3.4183023883e-01,2.7085104627e-01,1.5213207051e+04,4.9394202872e+04,1.1334909207e+05,5.4326153034e+04,1.2395153704e+06,2.7150057245e+06,6.0214025390e+06,3.1951792787e+06,9.1843105848e+01,8.3915487306e+01,1.4728607036e+04,1.6788569248e+01,9.7269829157e+01,-1.2492528133e-03,1.1047394306e+02,8.3915487304e+01,2.5728846626e+02,1.0852801678e+02,1.1771045143e+02,3.2066083730e+01,8.5968969362e+01,4.5646029273e+00,6.9208613247e+01,-2.9357826260e-04,2.6568455617e+01,6.0532046749e+01,1.2461095122e+02,2.5617681871e+01,1.8540567059e+02,1.9672526978e+01,8.4908703736e+01,1.8000000000e-01,3.5293779705e+00,7.0000000000e-02,5.9661429366e-01,0.0000000000e+00,2.9360618707e+03,-1.2162282365e-02,-7.7217298369e-04,1.3496411172e-02,3,17,22,57,19,2.3363661729e+01,18,1,16,152,8,8.1348624748e+01,
2.7500000000e-01,-2.6419365839e-02,4.6717589397e-03,1.9571497721e-02,1.0935954347e-02,1.9038258841e-01,2.4548150894e-01,3.3491453615e-01,2.6566122320e-01,1.5593752826e+00,1.8218017061e+00,2.2255743979e+00,1.9083157715e+00,-5.3040789775e+00,-1.7542418336e+00,1.7702749737e+00,-2.2846139528e+00,1.9038258841e-01,2.4548150894e-01,3.3491453615e-01,2.6566122320e-01,1.5466801355e+04,4.9285996152e+04,1.1307591717e+05,5.4350180683e+04,1.1961530025e+06,2.6773479603e+06,5.9987678563e+06,3.1680455498e+06,9.1733363536e+01,8.2634421113e+01,1.4789313604e+04,1.6864404690e+01,9.7691137168e+01,-1.2543124285e-03,1.1092928102e+02,8.2634421111e+01,2.4132960614e+02,1.0910305066e+02,1.1878568827e+02,3.2068773187e+01,8.5883260493e+01,4.5946786579e+00,6.9638266541e+01,-2.9016652840e-04,2.6342630058e+01,5.9966503206e+01,9.9317872727e+01,2.5581588954e+01,1.8505423449e+02,1.9704100071e+01,8.3480288545e+01,1.8000000000e-01,3.5448365340e+00,7.0000000000e-02,5.9915226678e-01,0.0000000000e+00,2.9360618707e+03,-1.2129602198e-02,-8.0809204052e-04,1.3190772628e-02,3,18,22,58,19,2.3691225795e+01,18,1,16,152,8,8.1348624748e+01,
2.8000000000e-01,-3.2470661703e-02,2.9862555776e-03,1.9041023595e-02,9.8847104580e-03,1.8534956514e-01,2.4063872760e-01,3.2818449962e-01,2.6058036331e-01,1.5451011018e+00,1.8133457346e+00,2.2150660268e+00,1.8971098897e+00,-5.0787799852e+00,-1.6385792436e+00,2.1108028317e+00,-2.2052348185e+00,1.8534956514e-01,2.4063872760e-01,3.2818449962e-01,2.6058036331e-01,1.5619865146e+04,4.9143481144e+04,1.1277599813e+05,5.4328827247e+04,1.1528010958e+06,2.6364289644e+06,5.9693784654e+06,3.1369829194e+06,9.1630163731e+01,8.1439447902e+01,1.4839423914e+04,1.6938980905e+01,9.8105449473e+01,-1.2583292038e-03,1.1130514029e+02,8.1439447900e+01,2.2490789000e+02,1.0960207806e+02,1.1974446125e+02,3.2071555018e+01,8.5797943457e+01,4.6247244518e+00,7.0067492168e+01,-2.8672590893e-04,2.6114607986e+01,5.9524346644e+01,7.5339674585e+01,2.5533456786e+01,1.8416224692e+02,1.9735923246e+01,8.2115516998e+01,1.8000000000e-01,3.5500000000e+00,7.0000000000e-02,6.0000000000e-01,0.0000000000e+00,2.9360618707e+03,-1.2102147234e-02,-8.4007023889e-04,1.2893019356e-02,3,18,22,58,19,2.3855802439e+01,18,1,16,152,8,8.1348624748e+01,
2.8500000000e-01,-3.9415487858e-02,1.1038783870e-03,1.8483620453e-02,8.7514811431e-03,1.8018095584e-01,2.3584559982e-01,3.2163231113e-01,2.5560132888e-01,1.5255420719e+00,1.8054877891e+00,2.2047647843e+00,1.8863085927e+00,-4.8365501680e+00,-1.5156593555e+00,2.4712604933e+00,-2.1230284841e+00,1.8018095584e-01,2.3584559982e-01,3.2163231113e-01,2.5560132888e-01,1.5675962399e+04,4.8967733421e+04,1.1244674729e+05,5.4264395165e+04,1.1097588114e+06,2.5924237315e+06,5.9338263783e+06,3.1023231724e+06,9.1533992470e+01,8.0333308874e+01,1.4878582138e+04,1.7012352117e+01,9.8513067315e+01,-1.2612668334e-03,1.1159885194e+02,8.0333308872e+01,2.0790694004e+02,1.1002330313e+02,1.2058494149e+02,3.2074419422e+01,8.5712987332e+01,4.6547404412e+00,7.0496292018e+01,-2.8350634007e-04,2.5903136279e+01,5.9195741415e+01,5.5011279873e+01,2.5474528056e+01,1.8277881709e+02,1.9767815718e+01,8.0806904952e+01,1.8000000000e-01,3.5479823891e+00,7.0000000000e-02,5.9966875046e-01,0.0000000000e+00,2.9360618707e+03,-1.2078924094e-02,-8.6794278522e-04,1.2605313763e-02,3,18,21,57,19,2.3008274866e+01,18,1,16,152,8,8.1348624748e+01,
2.9000000000e-01,-4.7558902356e-02,-1.0121253861e-03,1.7897689715e-02,7.5254059946e-03,1.7490747217e-01,2.3108938083e-01,3.1525060569e-01,2.5071644670e-01,1.5077630744e+00,1.7982659916e+00,2.1946941975e+00,1.8759260057e+00,-4.5837476114e+00,-1.3847398546e+00,2.8578698432e+00,-2.0380544107e+00,1.7490747217e-01,2.3108938083e-01,3.1525060569e-01,2.5071644670e-01,1.5639954007e+04,4.8759859504e+04,1.1208241191e+05,5.4160297183e+04,1.0673028069e+06,2.5455320746e+06,5.8925978397e+06,3.0644029515e+06,9.1445387211e+01,7.9319485287e+01,1.4906300985e+04,1.7084565956e+01,9.8914255310e+01,-1.2630759530e-03,1.1180676096e+02,7.9319485285e+01,1.9015997378e+02,1.1036432216e+02,1.2130461773e+02,3.2077356422e+01,8.5628360737e+01,4.6847267478e+00,7.0924667826e+01,-2.8063398174e-04,2.5717677838e+01,5.8957603840e+01,3.9256568750e+01,2.5407345257e+01,1.8095738398e+02,1.9799614622e+01,7.9547341852e+01,1.8000000000e-01,3.5419344172e+00,7.0000000000e-02,5.9867579983e-01,0.0000000000e+00,2.9360618707e+03,-1.2058943310e-02,-8.9152521082e-04,1.2329864661e-02,3,17,21,55,18,2.2954225204e+01,18,1,16,152,8,8.1348624748e+01,
2.9500000000e-01,-5.7426795594e-02,-3.4085869613e-03,1.7281283278e-02,6.1941986756e-03,1.6956739203e-01,2.2635728983e-01,3.0903241344e-01,2.4591746556e-01,1.4916214235e+00,1.7917235600e+00,2.1848769147e+00,1.8659759300e+00,-4.3914531052e+00,-1.2446150029e+00,3.2850690196e+00,-1.9502765607e+00,1.6956739203e-01,2.2635728983e-01,3.0903241344e-01,2.4591746556e-01,1.5527179417e+04,4.8519311766e+04,1.1168346691e+05,5.4019626066e+04,1.0258148792e+06,2.4958382265e+06,5.8470028897e+06,3.0235373604e+06,9.1364969470e+01,7.8402526035e+01,1.4921920772e+04,1.7155663840e+01,9.9309243554e+01,-1.2636900419e-03,1.1192391932e+02,7.8402526033e+01,1.7144485310e+02,1.1062185382e+02,1.2190006440e+02,3.2080355806e+01,8.5544031649e+01,4.7146834819e+00,7.1352621170e+01,-2.7796426694e-04,2.5547389349e+01,5.8791259686e+01,2.6358316993e+01,2.5333981198e+01,1.7875900112e+02,1.9831177211e+01,7.8330192759e+01,1.8000000000e-01,3.5318706542e+00,7.0000000000e-02,5.9702354024e-01,0.0000000000e+00,2.9360618707e+03,-1.2041283300e-02,-9.1058962516e-04,1.2068783868e-02,3,18,21,57,19,2.3119570957e+01,18,1,16,152,8,8.1348624748e+01,
3.0000000000e-01,-6.8154720108e-02,-6.1436979319e-03,1.6632057132e-02,4.7443044876e-03,1.6415942443e-01,2.2163611189e-01,3.0297109989e-01,2.4119560545e-01,1.4770050934e+00,1.7859101716e+00,2.1784855303e+00,1.8564726851e+00,-4.2048977394e+00,-1.0938891729e+00,3.7660257835e+00,-1.8596042620e+00,1.6415942443e-01,2.2163611189e-01,3.0297109989e-01,2.4119560545e-01,1.5358121321e+04,4.8245159468e+04,1.1124999831e+05,5.3846247099e+04,9.8536499080e+05,2.4434241239e+06,5.7966292889e+06,2.9800411066e+06,9.1293467840e+01,7.7588236135e+01,1.4924615940e+04,1.7225681435e+01,9.9698230197e+01,-1.2630260685e-03,1.1194413480e+02,7.7588236134e+01,1.5151099059e+02,1.1079158644e+02,1.2236665516e+02,3.2083407031e+01,8.5459967149e+01,4.7446107426e+00,7.1780153465e+01,-2.7540661659e-04,2.5385476917e+01,5.8685044560e+01,1.5247718106e+01,2.5255777129e+01,1.7624357903e+02,1.9862381843e+01,7.7149382526e+01,1.8000000000e-01,3.5178153447e+00,7.0000000000e-02,5.9471595211e-01,0.0000000000e+00,2.9360618707e+03,-1.2024849875e-02,-9.2485364330e-04,1.1824222278e-02,3,18,22,58,19,2.3019272073e+01,18,1,16,152,8,8.1348624748e+01,
3.0500000000e-01,-7.6084682038e-02,-9.2607300703e-03,1.5947217649e-02,3.1612723334e-03,1.5872881175e-01,2.1691200828e-01,2.9706030358e-01,2.3654172391e-01,1.4638275613e+00,1.7808846660e+00,2.1727034898e+00,1.8474306644e+00,-4.0179719843e+00,-9.3035810241e-01,4.3430342578e+00,-1.7661346973e+00,1.5872881175e-01,2.1691200828e-01,2.9706030358e-01,2.3654172391e-01,1.5153188339e+04,4.7935539512e+04,1.1078121261e+05,5.3643516739e+04,9.3774565550e+05,2.3883070257e+06,5.7415118323e+06,2.9342047681e+06,9.1231665938e+01,7.6883916545e+01,1.4913329629e+04,1.7294649188e+01,1.0008138438e+02,-1.2609779408e-03,1.1185948028e+02,7.6883916544e+01,1.3003990821e+02,1.1086798365e+02,1.2269830373e+02,3.2086499123e+01,8.5376133107e+01,4.7745086171e+00,7.2207265958e+01,-2.7290316903e-04,2.5227600644e+01,5.8631574552e+01,5.3206451309e+00,2.5173617558e+01,1.7346488822e+02,1.9893126623e+01,7.5999448007e+01,1.8000000000e-01,3.4998023491e+00,7.0000000000e-02,5.9175859463e-01,0.0000000000e+00,2.9360618707e+03,-1.2008436238e-02,-9.3399291974e-04,1.1598535186e-02,3,18,22,58,19,2.2894213108e+01,18,1,16,152,8,8.1348624748e+01,
3.1000000000e-01,-8.0078176086e-02,-1.2755404819e-02,1.5223457892e-02,1.4299872079e-03,1.5340646895e-01,2.1217161243e-01,2.9129386948e-01,2.3194651598e-01,1.4520036236e+00,1.7767181311e+00,2.1672514645e+00,1.8388628425e+00,-3.8340708246e+00,-7.5136688985e-01,5.1050471036e+00,-1.6701903593e+00,1.5340646895e-01,2.1217161243e-01,2.9129386948e-01,2.3194651598e-01,1.4923657540e+04,4.7587498985e+04,1.1027617654e+05,5.3412442853e+04,8.9128645365e+05,2.3304605115e+06,5.6818334981e+06,2.8862585355e+06,9.1180441557e+01,7.6298815113e+01,1.4886699225e+04,1.7362592878e+01,1.0045884932e+02,-1.2574090533e-03,1.1165973527e+02,7.6298815114e+01,1.0662017328e+02,1.1084391529e+02,1.2288711005e+02,3.2089620535e+01,8.5292493788e+01,4.8043771805e+00,7.2633959721e+01,-2.7038504106e-04,2.5068593936e+01,5.8622167325e+01,-5.9863223037e-07,2.5088491638e+01,1.7046946872e+02,1.9923327023e+01,7.4875553076e+01,1.8000000000e-01,3.4778750624e+00,7.0000000000e-02,5.8815859233e-01,0.0000000000e+00,2.9360618707e+03,-1.1990794545e-02,-9.3762532502e-04,1.1394444080e-02,3,18,21,57,19,2.2759847560e+01,18,1,16,152,8,8.1348624748e+01,
3.1500000000e-01,-8.1831241675e-02,-1.6593767302e-02,1.4456881100e-02,-4.6609126850e-04,1.4829175485e-01,2.0740373719e-01,2.8566577662e-01,2.2740036578e-01,1.4414546206e+00,1.7734964864e+00,2.1621451099e+00,1.8307811114e+00,-3.6504259394e+00,-5.5366517745e-01,6.0115535656e+00,-1.5720035572e+00,1.4829175485e-01,2.0740373719e-01,2.8566577662e-01,2.2740036578e-01,1.4679275001e+04,4.7197183293e+04,1.0973277194e+05,5.3153426686e+04,8.3348823814e+05,2.2698680963e+06,5.6176788669e+06,2.8364033873e+06,9.1140742869e+01,7.5844722767e+01,1.4842953875e+04,1.7429534187e+01,1.0083074548e+02,-1.2521420311e-03,1.1133161725e+02,7.5844722775e+01,8.0710660516e+01,1.1071016902e+02,1.2292285743e+02,3.2092758986e+01,8.5209011366e+01,4.8342164951e+00,7.3060235644e+01,-2.6758125693e-04,2.4888131988e+01,5.8622165985e+01,-1.7780397536e-06,2.5003962248e+01,1.6731084072e+02,1.9952914774e+01,7.3773475879e+01,1.8000000000e-01,3.4520863092e+00,7.0000000000e-02,5.8392461793e-01,0.0000000000e+00,2.9360618707e+03,-1.1970530097e-02,-9.3528685749e-04,1.1214907414e-02,3,18,21,57,19,2.2377917858e+01,18,1,16,152,8,8.1348624748e+01,
3.2000000000e-01,-8.2610440973e-02,-2.0736947825e-02,1.3642908048e-02,-2.5492530802e-03,1.4342329778e-01,2.0260067568e-01,2.8017005802e-01,2.2289203358e-01,1.4320990257e+00,1.7713244983e+00,2.1573984988e+00,1.8231952098e+00,-3.4774630112e+00,-3.3299706030e-01,7.1106566592e+00,-1.4721035124e+00,1.4342329778e-01,2.0260067568e-01,2.8017005802e-01,2.2289203358e-01,1.4425126384e+04,4.6759072144e+04,1.0914518270e+05,5.2864887347e+04,7.6971399054e+05,2.2065026706e+06,5.5491495109e+06,2.7847863565e+06,9.1113631902e+01,7.5536668262e+01,1.4779826332e+04,1.7495491239e+01,1.0119717355e+02,-1.2449499075e-03,1.1085812043e+02,7.5536668319e+01,5.1631161836e+01,1.1045488220e+02,1.2279234574e+02,3.2095901235e+01,8.5125645295e+01,4.8640266093e+00,7.3486094419e+01,-2.6442340497e-04,2.4681083547e+01,5.8622164666e+01,-3.4244133564e-06,2.4921037107e+01,1.6405160264e+02,1.9981841623e+01,7.2689607436e+01,1.8000000000e-01,3.4224982170e+00,7.0000000000e-02,5.7906687144e-01,0.0000000000e+00,2.9360618707e+03,-1.1946159893e-02,-9.2640549457e-04,1.1063026055e-02,3,18,21,57,19,2.3268842326e+01,18,1,16,152,8,8.1348624748e+01,
3.2500000000e-01,-8.2987793001e-02,-2.5150395153e-02,1.2776165753e-02,-4.8567976865e-03,1.3880803544e-01,1.9775909380e-01,2.7480071099e-01,2.1840534690e-01,1.4238557868e+00,1.7703315036e+00,2.1530251956e+00,1.8161115324e+00,-3.3016231966e+00,-8.3897061180e-02,8.4621501230e+00,-1.3714436421e+00,1.3880803544e-01,1.9775909380e-01,2.7480071099e-01,2.1840534690e-01,1.4165305724e+04,4.6265530934e+04,1.0850760073e+05,5.2542582673e+04,7.0532165691e+05,2.1403376168e+06,5.4763727045e+06,2.7314876525e+06,9.1100373773e+01,7.5393810965e+01,1.4694341733e+04,1.7560479167e+01,1.0155821760e+02,-1.2355349936e-03,1.1021693144e+02,7.5393813125e+01,1.8483692866e+01,1.1006281018e+02,1.2247856584e+02,3.2099032812e+01,8.5042351510e+01,4.8938075570e+00,7.3911536529e+01,-2.6091813488e-04,2.4447947415e+01,5.8622163374e+01,-5.4459975467e-06,2.4839755110e+01,1.6073973045e+02,2.0010078004e+01,7.1620964305e+01,1.8000000000e-01,3.3891820660e+00,7.0000000000e-02,5.7359705561e-01,0.0000000000e+00,2.9360618707e+03,-1.1916047986e-02,-9.1026760436e-04,1.0941987528e-02,3,18,20,56,18,2.3590010359e+01,18,1,16,152,8,8.1348624748e+01,
3.3000000000e-01,-8.3200496431e-02,-2.9806787740e-02,1.1850352601e-02,-7.4536236600e-03,1.3444024762e-01,1.9288028210e-01,2.6955159634e-01,2.1391421482e-01,1.4166447211e+00,1.7705573412e+00,2.1728202482e+00,1.8094258125e+00,-3.1528556060e+00,1.2167626344e-01,1.0192621331e+01,-1.3318872300e+00,1.3444024762e-01,1.9288028210e-01,2.6955159634e-01,2.1391421482e-01,1.3902667517e+04,4.5611355215e+04,1.0749478949e+05,5.2015657319e+04,6.4152870254e+05,2.0706810298e+06,5.3942130190e+06,2.6735179778e+06,9.1137861135e+01,7.5386528665e+01,1.4521905648e+04,1.7624510661e+01,1.0191394812e+02,-1.2174376624e-03,1.0892355086e+02,7.5386528665e+01,-8.6983954253e-06,1.0955944194e+02,1.2196770593e+02,3.2102137742e+01,8.4959081460e+01,4.9235593558e+00,7.4336562225e+01,-2.5707293443e-04,2.4189285237e+01,5.8622162110e+01,-7.8315632015e-06,2.4760134230e+01,1.5741028026e+02,2.0037608278e+01,7.0565160882e+01,1.8000000000e-01,3.3522181178e+00,7.0000000000e-02,5.6752834770e-01,0.0000000000e+00,2.9360618707e+03,-1.1878930773e-02,-8.8602974301e-04,1.0850958179e-02,3,18,20,56,18,2.2356944794e+01,18,1,16,152,8,8.1348624748e+01,
3.3500000000e-01,-8.3344689333e-02,-3.4679043262e-02,1.0858083342e-02,-1.0445603506e-02,1.3030962928e-01,1.8796963530e-01,2.6441632613e-01,2.0937821088e-01,1.4104337330e+00,1.7714461720e+00,2.2005260692e+00,1.8027794485e+00,-3.0129279282e+00,2.1574987446e-01,1.0736710037e+01,-1.3270320889e+00,1.3030962928e-01,1.8796963530e-01,2.6441632613e-01,2.0937821088e-01,1.3658635211e+04,4.4595495600e+04,1.0560773310e+05,5.0940928276e+04,5.9343183526e+05,1.9996261896e+06,5.2927997531e+06,2.6043597568e+06,9.1265986576e+01,7.5386522775e+01,1.4203422701e+04,1.7687596479e+01,1.0226442488e+02,-1.1847482189e-03,1.0653472571e+02,7.5386522775e+01,-3.3785028592e-05,1.0905242812e+02,1.2131793994e+02,3.2105201217e+01,8.4875786172e+01,4.9532820059e+00,7.4761171513e+01,-2.5289611150e-04,2.3905720157e+01,5.8622160879e+01,-1.0571939653e-05,2.4682177186e+01,1.5408872524e+02,2.0064427005e+01,6.9520348850e+01,1.8000000000e-01,3.3116954218e+00,7.0000000000e-02,5.6087536775e-01,0.0000000000e+00,2.9360618707e+03,-1.1835466704e-02,-8.5480716256e-04,1.0775204934e-02,3,17,21,55,18,2.2988784123e+01,18,1,16,152,8,8.1348624748e+01,
3.4000000000e-01,-8.3459109764e-02,-3.9727378707e-02,9.7907150231e-03,-1.3984778368e-02,1.2640446628e-01,1.8303578002e-01,2.5938814270e-01,2.0474258869e-01,1.4051253708e+00,1.7726807151e+00,2.2282495137e+00,1.7961711456e+00,-2.8755173084e+00,2.6720078076e-01,9.2751196255e+00,-1.3153618347e+00,1.2640446628e-01,1.8303578002e-01,2.5938814270e-01,2.0474258869e-01,1.3415984517e+04,4.3413428250e+04,1.0335844868e+05,4.9603023865e+04,5.7197531076e+05,1.9299669557e+06,5.1798774654e+06,2.5289973695e+06,9.1430268305e+01,7.5386517213e+01,1.3822836045e+04,1.7749745910e+01,1.0260969950e+02,-1.1458608744e-03,1.0368008315e+02,7.5386517213e+01,-6.5121887510e-05,1.0854826992e+02,1.2059802193e+02,3.2108214519e+01,8.4792432413e+01,4.9829754927e+00,7.5185364181e+01,-2.4839677402e-04,2.3597935309e+01,5.8622159684e+01,-1.3657596707e-05,2.4605875646e+01,1.5079343418e+02,2.0090536164e+01,6.8485143149e+01,1.8000000000e-01,3.2677116006e+00,7.0000000000e-02,5.5365414338e-01,0.0000000000e+00,2.9360618707e+03,-1.1785678376e-02,-8.2045250057e-04,1.0705262262e-02,3,17,21,55,18,2.2694157507e+01,18,1,16,152,8,8.1348624748e+01,
3.4500000000e-01,-8.3559351060e-02,-4.4865608077e-02,8.6381733775e-03,-1.8254011184e-02,1.2271285450e-01,1.7809007899e-01,2.5445979718e-01,1.9994817185e-01,1.4006354791e+00,1.7740972960e+00,2.2521644698e+00,1.7896474501e+00,-2.7584971445e+00,2.9470385377e-01,7.3878488511e+00,-1.2953386505e+00,1.2271285450e-01,1.7809007899e-01,2.5445979718e-01,1.9994817185e-01,1.3172091219e+04,4.2182266696e+04,1.0101791937e+05,4.8181239423e+04,5.7558518594e+05,1.8617562442e+06,5.0603908323e+06,2.4508368097e+06,9.1608106946e+01,7.5386512015e+01,1.3423359236e+04,1.7810967168e+01,1.0294981760e+02,-1.1050968848e-03,1.0068375239e+02,7.5386512015e+01,-9.8388939187e-05,1.0804718359e+02,1.1984418743e+02,3.2111173331e+01,8.4709003095e+01,5.0126397924e+00,7.5609139892e+01,-2.4358480791e-04,2.3266672175e+01,5.8622158529e+01,-1.7078297162e-05,2.4531213342e+01,1.4753751254e+02,2.0115943068e+01,6.7458546072e+01,1.8000000000e-01,3.2203726152e+00,7.0000000000e-02,5.4588207116e-01,0.0000000000e+00,2.9360618707e+03,-1.1730213524e-02,-7.8530807025e-04,1.0639463794e-02,3,17,21,55,18,2.3686726441e+01,18,1,16,152,8,8.1348624748e+01,
3.5000000000e-01,-8.3651816659e-02,-4.9944004644e-02,7.3888173349e-03,-2.3416068297e-02,1.1922316365e-01,1.7314730157e-01,2.4962344605e-01,1.9495549459e-01,1.3968908424e+00,1.7756384426e+00,2.2685877818e+00,1.7832280978e+00,-2.6364812937e+00,3.2012637993e-01,6.8712355858e+00,-1.2750941553e+00,1.1922316365e-01,1.7314730157e-01,2.4962344605e-01,1.9495549459e-01,1.2927788950e+04,4.0919322360e+04,9.8626796619e+04,4.6722121204e+04,5.8854375849e+05,1.7939152149e+06,4.9364650979e+06,2.3709563086e+06,9.1793934459e+01,7.5386507193e+01,1.3013246939e+04,1.7871267703e+01,1.0328482057e+02,-1.0632816192e-03,9.7607648690e+01,7.5386507193e+01,-1.3276191580e-04,1.0754927095e+02,1.1907525612e+02,3.2114075621e+01,8.4625490049e+01,5.0422748772e+00,7.6032498245e+01,-2.3847085326e-04,2.2912728798e+01,5.8622157416e+01,-2.0823042396e-05,2.4458168382e+01,1.4433017004e+02,2.0140658816e+01,6.6439875991e+01,1.8000000000e-01,3.1697925094e+00,7.0000000000e-02,5.3757787467e-01,0.0000000000e+00,2.9360618707e+03,-1.1669680683e-02,-7.5015523476e-04,1.0578686960e-02,3,17,21,55,18,2.3531493683e+01,18,1,16,152,8,8.1348624748e+01,
3.5500000000e-01,-8.3739093263e-02,-5.4799585360e-02,6.0294108579e-03,-2.9553124641e-02,1.1592421062e-01,1.6822600493e-01,2.4487059880e-01,1.8977219508e-01,1.3938334712e+00,1.7773255959e+00,2.2807954720e+00,1.7768957315e+00,-2.5702227851e+00,3.5264969640e-01,6.6703887664e+00,-1.2602697522e+00,1.1592421062e-01,1.6822600493e-01,2.4487059880e-01,1.8977219508e-01,1.2686996858e+04,3.9602644271e+04,9.6102025640e+04,4.5206744741e+04,5.7732471279e+05,1.7253344396e+06,4.8080019613e+06,2.2891849406e+06,9.1991187120e+01,7.5386502761e+01,1.2586016293e+04,1.7930654456e+01,1.0361474698e+02,-1.0197666977e-03,9.4403146462e+01,7.5386502761e+01,-1.6888963324e-04,1.0705457440e+02,1.1830099428e+02,3.2116920550e+01,8.4541889747e+01,5.0718807168e+00,7.6455438811e+01,-2.3306627864e-04,2.2536957859e+01,5.8622156349e+01,-2.4880083339e-05,2.4386714948e+01,1.4117773650e+02,2.0164697129e+01,6.5428703797e+01,1.8000000000e-01,3.1160931350e+00,7.0000000000e-02,5.2876155947e-01,0.0000000000e+00,2.9360618707e+03,-1.1603743429e-02,-7.1493404027e-04,1.0523072303e-02,3,17,21,55,18,2.2808546936e+01,18,1,16,152,8,8.1348624748e+01,
3.6000000000e-01,-8.3822233511e-02,-5.9300888142e-02,4.5452887145e-03,-3.6712721963e-02,1.1280531884e-01,1.6334751472e-01,2.4019216090e-01,1.8444937334e-01,1.3914131566e+00,1.7791904918e+00,2.2905985407e+00,1.7706230685e+00,-2.5732798916e+00,3.9000542790e-01,6.4739153451e+00,-1.2504278674e+00,1.1280531884e-01,1.6334751472e-01,2.4019216090e-01,1.8444937334e-01,1.2452294190e+04,3.8219281286e+04,9.3370144090e+04,4.3620260579e+04,5.4822482468e+05,1.6555590592e+06,4.6743143013e+06,2.2053521299e+06,9.2202978740e+01,7.5386498738e+01,1.2137236947e+04,1.7989134069e+01,1.0393963371e+02,-9.7410899543e-04,9.1037015247e+01,7.5386498738e+01,-2.0721526993e-04,1.0656310551e+02,1.1752646199e+02,3.2119707892e+01,8.4458201069e+01,5.1014572805e+00,7.6877961150e+01,-2.2738315368e-04,2.2140264625e+01,5.8622155330e+01,-2.9236949489e-05,2.4316824567e+01,1.3808441633e+02,2.0188073499e+01,6.4424798147e+01,1.8000000000e-01,3.0594038585e+00,7.0000000000e-02,5.1945436483e-01,0.0000000000e+00,2.9360618707e+03,-1.1531643472e-02,-6.7934934182e-04,1.0471403054e-02,3,16,21,53,17,2.2314716270e+01,18,1,16,152,8,8.1348624748e+01,
3.6500000000e-01,-8.3901709441e-02,-6.3373578947e-02,2.9207199275e-03,-4.5139448426e-02,1.0985633337e-01,1.5853416264e-01,2.3557859376e-01,1.7903863360e-01,1.3895841157e+00,1.7812461783e+00,2.2990297547e+00,1.7643904948e+00,-2.5792273060e+00,4.2838190804e-01,6.1984330291e+00,-1.2436560397e+00,1.0985633337e-01,1.5853416264e-01,2.3557859376e-01,1.7903863360e-01,1.2224450680e+04,3.6773084841e+04,9.0415348137e+04,4.1967713517e+04,5.1701434339e+05,1.5846906993e+06,4.5351164986e+06,2.1196217246e+06,9.2429258690e+01,7.5386495147e+01,1.1668169553e+04,1.8046713036e+01,1.0425951686e+02,-9.2643449140e-04,8.7518710736e+01,7.5386495147e+01,-2.4761269713e-04,1.0607485990e+02,1.1675427293e+02,3.2122437743e+01,8.4374424143e+01,5.1310045372e+00,7.7300064817e+01,-2.2143422003e-04,2.1723604763e+01,5.8622154363e+01,-3.3880483454e-05,2.4248467031e+01,1.3505284893e+02,2.0210804548e+01,6.3428079465e+01,1.8000000000e-01,2.9998612494e+00,7.0000000000e-02,5.0967871258e-01,0.0000000000e+00,2.9360618707e+03,-1.1452924069e-02,-6.4325789217e-04,1.0421831771e-02,3,16,20,52,17,2.2376146615e+01,18,1,16,152,8,8.1348624748e+01,
3.7000000000e-01,-8.3978746837e-02,-6.7000423050e-02,1.1390713640e-03,-5.5437356220e-02,1.0706761630e-01,1.5380740626e-01,2.3102007710e-01,1.7355386491e-01,1.3883041872e+00,1.7834917242e+00,2.3065461837e+00,1.7581880418e+00,-2.5843000735e+00,4.6586086814e-01,6.1135458447e+00,-1.2378960168e+00,1.0706761630e-01,1.5380740626e-01,2.3102007710e-01,1.7355386491e-01,1.2003071642e+04,3.5276030423e+04,8.7262019529e+04,4.0264409334e+04,4.8341679703e+05,1.5130512649e+06,4.3905862806e+06,2.0323510171e+06,9.2668171450e+01,7.5386492006e+01,1.1183042635e+04,1.8103397831e+01,1.0457443239e+02,-8.7716595273e-04,8.3879949558e+01,7.5386492006e+01,-2.8965889096e-04,1.0558982499e+02,1.1598576919e+02,3.2125110361e+01,8.4290559738e+01,5.1605224560e+00,7.7721749372e+01,-2.1523286061e-04,2.1287982045e+01,5.8622153450e+01,-3.8796877299e-05,2.4181611089e+01,1.3208452475e+02,2.0232907561e+01,6.2438582041e+01,1.8000000000e-01,2.9376087510e+00,7.0000000000e-02,4.9945815315e-01,0.0000000000e+00,2.9360618707e+03,-1.1367387681e-02,-6.0668224141e-04,1.0372633941e-02,3,16,20,53,17,2.2665027931e+01,18,1,16,152,8,8.1348624748e+01,
3.7500000000e-01,-8.4050310788e-02,-7.0193267136e-02,-8.1859819919e-04,-6.7120859353e-02,1.0442980525e-01,1.4918671434e-01,2.2650620079e-01,1.6797467040e-01,1.3875366457e+00,1.7859210218e+00,2.3133301282e+00,1.7520149363e+00,-2.5844215460e+00,5.0202251898e-01,5.9696771095e+00,-1.2316325230e+00,1.0442980525e-01,1.4918671434e-01,2.2650620079e-01,1.6797467040e-01,1.1787761263e+04,3.3741510491e+04,8.3946080825e+04,3.8528730073e+04,4.5174489832e+05,1.4409803505e+06,4.2411842246e+06,1.9439732385e+06,9.2917429253e+01,7.5386489328e+01,1.0686673894e+04,1.8159194994e+01,1.0488441663e+02,-8.2678506346e-04,8.0156867541e+01,7.5386489328e+01,-3.3287185474e-04,1.0510798398e+02,1.1522163191e+02,3.2127726089e+01,8.4206608951e+01,5.1900110065e+00,7.8143014378e+01,-2.0879306741e-04,2.0834445923e+01,5.8622152594e+01,-4.3971709614e-05,2.4116224943e+01,1.2918009414e+02,2.0254400140e+01,6.1456423310e+01,1.8000000000e-01,2.8727963350e+00,7.0000000000e-02,4.8881730874e-01,0.0000000000e+00,2.9360618707e+03,-1.1274923881e-02,-5.6972275021e-04,1.0322357200e-02,3,16,20,52,17,2.2625839220e+01,18,1,16,152,8,8.1348624748e+01,
3.8000000000e-01,-8.4119569806e-02,-7.2972502893e-02,-2.9789916560e-03,-7.5923897295e-02,1.0193351518e-01,1.4468934809e-01,2.2202423591e-01,1.6234394034e-01,1.3872528581e+00,1.7885274799e+00,2.3194287887e+00,1.7458781498e+00,-2.5587503848e+00,5.3686075302e-01,5.7943828167e+00,-1.2234909351e+00,1.0193351518e-01,1.4468934809e-01,2.2202423591e-01,1.6234394034e-01,1.1579159131e+04,3.2182012764e+04,8.0504856100e+04,3.6778171720e+04,4.2233873350e+05,1.3687942689e+06,4.0875072140e+06,1.8549254435e+06,9.3174923128e+01,7.5386487122e+01,1.0183467404e+04,1.8214111198e+01,1.0518950665e+02,-7.7573214305e-04,7.6382498044e+01,7.5386487122e+01,-3.7681092697e-04,1.0462931794e+02,1.1446219877e+02,3.2130285313e+01,8.4122573048e+01,5.2194701584e+00,7.8563859406e+01,-2.0212940776e-04,2.0364089005e+01,5.8622151797e+01,-4.9389983048e-05,2.4052276617e+01,1.2633959656e+02,2.0275299953e+01,6.0481779299e+01,1.8000000000e-01,2.8055801403e+00,7.0000000000e-02,4.7778181408e-01,0.0000000000e+00,2.9360618707e+03,-1.1175377007e-02,-5.3249499122e-04,1.0269754313e-02,3,16,20,52,17,2.3485343617e+01,18,1,16,152,8,8.1348624748e+01,
3.8500000000e-01,-8.4185627319e-02,-7.5367761868e-02,-5.3879071647e-03,-8.0154792333e-02,9.9571629898e-02,1.4033015819e-01,2.1755514365e-01,1.5681331810e-01,1.3874735086e+00,1.7913045817e+00,2.3248359135e+00,1.7397883258e+00,-2.5381983288e+00,5.7042133821e-01,5.6744274476e+00,-1.2130484471e+00,9.9571629898e-02,1.4033015819e-01,2.1755514365e-01,1.5681331810e-01,1.1335434654e+04,3.0608432627e+04,7.6971482477e+04,3.5025180948e+04,3.9463775139e+05,1.2967902760e+06,3.9302249282e+06,1.7655698533e+06,9.3438830117e+01,7.5386485393e+01,9.6771899937e+03,1.8268153289e+01,1.0548974049e+02,-7.2438378402e-04,7.2585094686e+01,7.5386485393e+01,-4.2109915734e-04,1.0415380695e+02,1.1370762902e+02,3.2132788439e+01,8.4038453372e+01,5.2488998822e+00,7.8984284032e+01,-1.9525698925e-04,1.9878044421e+01,5.8622151061e+01,-5.5036162315e-05,2.3989734218e+01,1.2356263049e+02,2.0295624555e+01,5.9514865239e+01,1.8000000000e-01,2.7361220965e+00,7.0000000000e-02,4.6637825465e-01,0.0000000000e+00,2.9360618707e+03,-1.1068609699e-02,-4.9510652028e-04,1.0213765972e-02,3,17,20,54,18,2.2913848274e+01,18,1,16,152,8,8.1348624748e+01,
3.9000000000e-01,-8.4248511099e-02,-7.7413977133e-02,-8.1257738028e-03,-8.1894256466e-02,9.7336426031e-02,1.3612113707e-01,2.1306795344e-01,1.5149814100e-01,1.3882662488e+00,1.7942464646e+00,2.3297144202e+00,1.7337580161e+00,-2.5522149558e+00,6.0292030081e-01,5.5860462456e+00,-1.1997248090e+00,9.7336426031e-02,1.3612113707e-01,2.1306795344e-01,1.5149814100e-01,1.1019213397e+04,2.9030361817e+04,7.3375333240e+04,3.3278595237e+04,3.6866943235e+05,1.2252428854e+06,3.7700623726e+06,1.6762188968e+06,9.3707546184e+01,7.5386484143e+01,9.1711299137e+03,1.8321328321e+01,1.0578515734e+02,-6.7306871827e-04,6.8789321445e+01,7.5386484143e+01,-4.6540744740e-04,1.0368143057e+02,1.1295798927e+02,3.2135235882e+01,8.3954251306e+01,5.2783001487e+00,7.9404287838e+01,-1.8819142332e-04,1.9377483094e+01,5.8622150389e+01,-6.0894212740e-05,2.3928566131e+01,1.2084847942e+02,2.0315391256e+01,5.8555920458e+01,1.8000000000e-01,2.6645895342e+00,7.0000000000e-02,4.5463410263e-01,0.0000000000e+00,2.9360618707e+03,-1.0954526595e-02,-4.5765651148e-04,1.0153537956e-02,3,17,20,54,18,2.2432192027e+01,18,1,16,152,8,8.1348624748e+01,
3.9500000000e-01,-8.4309156863e-02,-7.9139272040e-02,-1.1321897425e-02,-8.2625858409e-02,9.5220615808e-02,1.3207118703e-01,2.0851535116e-01,1.4644078813e-01,1.3896717600e+00,1.7973485164e+00,2.3339057139e+00,1.7278067644e+00,-2.5595954018e+00,6.3461729795e-01,5.5398739659e+00,-1.1818376232e+00,9.5220615808e-02,1.3207118703e-01,2.0851535116e-01,1.4644078813e-01,1.0669978669e+04,2.7456268264e+04,6.9741898703e+04,3.1549838345e+04,3.4084273696e+05,1.1544044028e+06,3.6077654727e+06,1.5872524163e+06,9.3979710621e+01,7.5386483369e+01,8.6681080533e+03,1.8373643567e+01,1.0607579759e+02,-6.2206893844e-04,6.5016336788e+01,7.5386483369e+01,-5.0945343282e-04,1.0321216824e+02,1.1221329805e+02,3.2137628060e+01,8.3869968244e+01,5.3076709291e+00,7.9823870416e+01,-1.8094878769e-04,1.8863610918e+01,5.8622149782e+01,-6.6947639435e-05,2.3868741152e+01,1.1819620505e+02,2.0334617033e+01,5.7605196736e+01,1.8000000000e-01,2.5911547815e+00,7.0000000000e-02,4.4257765069e-01,0.0000000000e+00,2.9360618707e+03,-1.0833098645e-02,-4.2023202893e-04,1.0088289667e-02,3,17,20,54,18,2.3258145584e+01,18,1,16,152,8,8.1348624748e+01,
4.0000000000e-01,-8.4364937399e-02,-8.0554906731e-02,-1.5157915988e-02,-8.2969791145e-02,9.3217327009e-02,1.2818648739e-01,2.0383533947e-01,1.4164796185e-01,1.3917136204e+00,1.8006075405e+00,2.3372476101e+00,1.7219561804e+00,-2.5585718834e+00,6.6581359999e-01,5.5309101593e+00,-1.1599330504e+00,9.3217327009e-02,1.2818648739e-01,2.0383533947e-01,1.4164796185e-01,1.0318361153e+04,2.5893613156e+04,6.6093381368e+04,2.9846450735e+04,3.1432202885e+05,1.0845061085e+06,3.4440743687e+06,1.4990023581e+06,9.4254183532e+01,7.5386483068e+01,8.1705854843e+03,1.8425106530e+01,1.0636170294e+02,-5.7163045234e-04,6.1284600323e+01,7.5386483068e+01,-5.5299073082e-04,1.0274599933e+02,1.1147354905e+02,3.2139965393e+01,8.3785605586e+01,5.3370121953e+00,8.0243031362e+01,-1.7354558756e-04,1.8337665855e+01,5.8622149243e+01,-7.3179527121e-05,2.3810228583e+01,1.1560471622e+02,2.0353318469e+01,5.6662949470e+01,1.8000000000e-01,2.5159947492e+00,7.0000000000e-02,4.3023794390e-01,0.0000000000e+00,2.9360618707e+03,-1.0704321107e-02,-3.8290659000e-04,1.0017404180e-02,3,16,19,51,17,2.2305938180e+01,18,1,16,152,8,8.1348624748e+01,
4.0500000000e-01,-8.4418730656e-02,-8.1666037076e-02,-1.9841762370e-02,-8.3164929042e-02,9.1320084399e-02,1.2447118895e-01,1.9896599482e-01,1.3711306343e-01,1.3943782679e+00,1.8040215330e+00,2.3400082083e+00,1.7162272875e+00,-2.5503249996e+00,6.9660459405e-01,5.5137812291e+00,-1.1335149563e+00,9.1320084399e-02,1.2447118895e-01,1.9896599482e-01,1.3711306343e-01,9.9711142995e+03,2.4349260546e+04,6.2449887565e+04,2.8173076249e+04,2.8982950034e+05,1.0157743387e+06,3.2797114228e+06,1.4117596880e+06,9.4530001952e+01,7.5386483232e+01,7.6807301997e+03,1.8475724942e+01,1.0664291634e+02,-5.2196995681e-04,5.7610373379e+01,7.5386483232e+01,-5.9580226738e-04,1.0228290329e+02,1.1073872311e+02,3.2142248298e+01,8.3701164725e+01,5.3663239196e+00,8.0661770280e+01,-1.6599871595e-04,1.7800914950e+01,5.8622148772e+01,-7.9572580648e-05,2.3752998296e+01,1.1307281976e+02,2.0371511707e+01,5.5729431048e+01,1.8000000000e-01,2.4392905044e+00,7.0000000000e-02,4.1764470968e-01,0.0000000000e+00,2.9360618707e+03,-1.0568135640e-02,-3.4574061097e-04,9.9405837520e-03,3,15,20,51,17,2.2231408340e+01,18,1,16,152,8,8.1348624748e+01,
4.1000000000e-01,-8.4469710127e-02,-8.2489050562e-02,-2.5537349522e-02,-8.3301529891e-02,8.9522790376e-02,1.2092767847e-01,1.9387655278e-01,1.3282499586e-01,1.3976465910e+00,1.8075873354e+00,2.3418662104e+00,1.7106448916e+00,-2.5337972255e+00,7.2654057817e-01,5.5382539961e+00,-1.1014255098e+00,8.9522790376e-02,1.2092767847e-01,1.9387655278e-01,1.3282499586e-01,8.9638916987e+03,2.2829794596e+04,5.8830659804e+04,2.6535912469e+04,2.6727268702e+05,9.4846540865e+05,3.1153957070e+06,1.3258493639e+06,9.4806252752e+01,7.5386483854e+01,7.2005247265e+03,1.8525506760e+01,1.0691948200e+02,-4.7328559908e-04,5.4008526173e+01,7.5386483854e+01,-6.3768951640e-04,1.0182285966e+02,1.1000879452e+02,3.2144477191e+01,8.3616647048e+01,5.3956060748e+00,8.1080086783e+01,-1.5832541290e-04,1.7254651281e+01,5.8622148372e+01,-8.6109166167e-05,2.3697020776e+01,1.1059925795e+02,2.0389212432e+01,5.4804885997e+01,1.8000000000e-01,2.3612268344e+00,7.0000000000e-02,4.0482828624e-01,0.0000000000e+00,2.9360618707e+03,-1.0424487641e-02,-3.0879925100e-04,9.8574060166e-03,3,15,20,50,16,2.1631814402e+01,18,1,16,152,8,8.1348624748e+01,
4.1500000000e-01,-8.4517983240e-02,-8.3059597517e-02,-3.2312659601e-02,-8.3413640338e-02,8.7819705993e-02,1.1755647991e-01,1.8859278647e-01,1.2877140407e-01,1.4015244797e+00,1.8112991728e+00,2.3426869196e+00,1.7052383674e+00,-2.5044916245e+00,7.5508305301e-01,5.5493022309e+00,-1.0639672926e+00,8.7819705993e-02,1.1755647991e-01,1.8859278647e-01,1.2877140407e-01,8.0160212835e+03,2.1341699099e+04,5.5266720171e+04,2.4941375648e+04,2.4655192525e+05,8.8286246284e+05,2.9518320406e+06,1.2416028022e+06,9.5081949039e+01,7.5386484923e+01,6.7318306395e+03,1.8574460155e+01,1.0719144531e+02,-4.2576342830e-04,5.0493021703e+01,7.5386484923e+01,-6.7846604858e-04,1.0136584809e+02,1.0928373429e+02,3.2146652485e+01,8.3532053933e+01,5.4248586342e+00,8.1497980489e+01,-1.5054322404e-04,1.6700190844e+01,5.8622148043e+01,-9.2771352962e-05,2.3642267146e+01,1.0818273594e+02,2.0406435856e+01,5.3889547501e+01,1.8000000000e-01,2.2819918013e+00,7.0000000000e-02,3.9181954947e-01,0.0000000000e+00,2.9360618707e+03,-1.0273314644e-02,-2.7216563653e-04,9.7669413419e-03,3,15,19,49,16,2.1948944528e+01,18,1,16,152,8,8.1348624748e+01,
4.2000000000e-01,-8.4563685131e-02,-8.3442732690e-02,-4.0268360384e-02,-8.3514201098e-02,8.6205432302e-02,1.1435577138e-01,1.8317543945e-01,1.2493984727e-01,1.4060445362e+00,1.8151491483e+00,2.3424885393e+00,1.7000353317e+00,-2.4624228609e+00,7.8192569863e-01,5.5516170798e+00,-1.0205671141e+00,8.6205432302e-02,1.1435577138e-01,1.8317543945e-01,1.2493984727e-01,7.1400525452e+03,1.9890680849e+04,5.1943851487e+04,2.3392245298e+04,2.2653662079e+05,8.1921397747e+05,2.7901104800e+06,1.1592792481e+06,9.5356096915e+01,7.5386486426e+01,6.2763149344e+03,1.8622593506e+01,1.0745885281e+02,-3.7957003300e-04,4.7076363499e+01,7.5386486426e+01,-7.1796489429e-04,1.0091184835e+02,1.0856351179e+02,3.2148774591e+01,8.3447386749e+01,5.4540815716e+00,8.1915451023e+01,-1.4266995825e-04,1.6138869378e+01,5.8622147787e+01,-9.9540955858e-05,2.3588709180e+01,1.0582194186e+02,2.0423196711e+01,5.2983634987e+01,1.8000000000e-01,2.2017762894e+00,7.0000000000e-02,3.7864983855e-01,0.0000000000e+00,2.9360618707e+03,-1.0114577339e-02,-2.3594088173e-04,9.6686531026e-03,3,15,19,49,16,2.2565795341e+01,18,1,16,152,8,8.1348624748e+01,
4.2500000000e-01,-8.4606896924e-02,-8.3701545976e-02,-4.9855581324e-02,-8.3608177388e-02,8.4674892240e-02,1.1132121508e-01,1.7766599975e-01,1.2131822096e-01,1.4111230347e+00,1.8191280547e+00,2.3415691055e+00,1.6950686182e+00,-2.4070973380e+00,8.0681845128e-01,5.5748582786e+00,-9.6995058505e-01,8.4674892240e-02,1.1132121508e-01,1.7766599975e-01,1.2131822096e-01,6.3362712833e+03,1.8481700297e+04,4.8866199446e+04,2.1893407557e+04,2.0633285549e+05,7.5772514687e+05,2.6305991743e+06,1.0791654972e+06,9.5627840136e+01,7.5386488349e+01,5.8353570198e+03,1.8669915380e+01,1.0772175211e+02,-3.3484324053e-04,4.3768898005e+01,7.5386488349e+01,-7.5604784442e-04,1.0046084035e+02,1.0784809566e+02,3.2150843918e+01,8.3362646854e+01,5.4832748612e+00,8.2332498017e+01,-1.3472364481e-04,1.5572039155e+01,5.8622147605e+01,-1.0639957816e-04,2.3536319311e+01,1.0351556136e+02,2.0439509251e+01,5.2087352538e+01,1.8000000000e-01,2.1207735447e+00,7.0000000000e-02,3.6535088048e-01,0.0000000000e+00,2.9360618707e+03,-9.9482828633e-03,-2.0022997264e-04,9.5624263532e-03,3,15,19,49,16,2.2078023741e+01,18,1,16,152,8,8.1348624748e+01,
4.3000000000e-01,-8.4647779268e-02,-8.3875945795e-02,-6.1595359832e-02,-8.3697485005e-02,8.3223312926e-02,1.0844681823e-01,1.7205722898e-01,1.1789490588e-01,1.4168057201e+00,1.8232261869e+00,2.3400643205e+00,1.6903764408e+00,-2.3377706701e+00,8.2982142060e-01,5.4776135840e+00,-9.1149213174e-01,8.3223312926e-02,1.0844681823e-01,1.7205722898e-01,1.1789490588e-01,5.5542017498e+03,1.7118847490e+04,4.5870787084e+04,2.0449936896e+04,1.8609081997e+05,6.9855185600e+05,2.4739472662e+06,1.0015401284e+06,9.5896376189e+01,7.5386490678e+01,5.4101723258e+03,1.8716434524e+01,1.0798019180e+02,-2.9170447813e-04,4.0579741722e+01,7.5386490678e+01,-7.9259308949e-04,1.0001280414e+02,1.0713745428e+02,3.2152860870e+01,8.3277835598e+01,5.5124384778e+00,8.2749121111e+01,-1.2672248997e-04,1.5001065715e+01,5.8622147497e+01,-1.1332865507e-04,2.3485070626e+01,1.0126228815e+02,2.0455387262e+01,5.1200887943e+01,1.8000000000e-01,2.0391787101e+00,7.0000000000e-02,3.5195471359e-01,0.0000000000e+00,2.9360618707e+03,-9.7744469477e-03,-1.6513863536e-04,9.4481650943e-03,3,14,18,47,15,2.1360257013e+01,18,1,16,152,8,8.1348624748e+01,
4.3500000000e-01,-8.4688417103e-02,-8.3994977696e-02,-7.2740934608e-02,-8.3782864257e-02,8.1846208752e-02,1.0572573377e-01,1.6634467373e-01,1.1465881567e-01,1.4231513194e+00,1.8274337509e+00,2.3379016464e+00,1.6860014041e+00,-2.2530082547e+00,8.5076100448e-01,5.4374039896e+00,-8.4360672286e-01,8.1846208752e-02,1.0572573377e-01,1.6634467373e-01,1.1465881567e-01,4.8316462376e+03,1.5805772495e+04,4.2966695271e+04,1.9066029723e+04,1.6857109628e+05,6.4181974310e+05,2.3242588375e+06,9.2665088972e+05,9.6160945070e+01,7.5386493397e+01,5.0018262298e+03,1.8762159845e+01,1.0823422136e+02,-2.5026016590e-04,3.7516885659e+01,7.5386493397e+01,-8.2749382713e-04,9.9567719877e+01,1.0643155597e+02,3.2154825851e+01,8.3192954319e+01,5.5415723965e+00,8.3165319950e+01,-1.1868483310e-04,1.4427324580e+01,5.8622147463e+01,-1.2030949741e-04,2.3434936863e+01,9.9060831425e+01,2.0470844064e+01,5.0324412214e+01,1.8000000000e-01,1.9571883545e+00,7.0000000000e-02,3.3849361044e-01,0.0000000000e+00,2.9360618707e+03,-9.5932337521e-03,-1.3078153381e-04,9.3258894928e-03,3,15,18,48,16,2.2155725099e+01,18,1,16,152,8,8.1348624748e+01,
4.4000000000e-01,-8.4723497242e-02,-8.4083406492e-02,-7.8925750753e-02,-8.3864602658e-02,8.0539364558e-02,1.0315056940e-01,1.6065383492e-01,1.1159940559e-01,1.4301660575e+00,1.8317399824e+00,2.3350273483e+00,1.6819884667e+00,-2.1855891370e+00,8.6949209327e-01,5.4073433361e+00,-7.6774101129e-01,8.0539364558e-02,1.0315056940e-01,1.6065383492e-01,1.1159940559e-01,4.1736397061e+03,1.4545753411e+04,4.0161959125e+04,1.7743538444e+04,1.5215792864e+05,5.8763181876e+05,2.1780214122e+06,8.5468668539e+05,9.6420799792e+01,7.5386496487e+01,4.6112916368e+03,1.8807100398e+01,1.0848389110e+02,-2.1060747523e-04,3.4587627224e+01,7.5386496487e+01,-8.6065250398e-04,9.9125567873e+01,1.0573036914e+02,3.2156739259e+01,8.3108004346e+01,5.5706765931e+00,8.3581094188e+01,-1.1062910249e-04,1.3852197939e+01,5.8622147505e+01,-1.2732333572e-04,2.3385892399e+01,9.6909921151e+01,2.0485892528e+01,4.9458079470e+01,1.8000000000e-01,1.8750000000e+00,7.0000000000e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-9.4047062839e-03,-9.7286064761e-05,9.1957050722e-03,3,14,18,47,15,2.1451392494e+01,18,1,16,152,8,8.1348624748e+01,
4.4500000000e-01,-8.4760088467e-02,-8.4156989763e-02,-8.1436087160e-02,-8.3942818923e-02,7.9298820068e-02,1.0071365629e-01,1.5514327021e-01,1.0870666574e-01,1.4378515203e+00,1.8361339910e+00,2.3312550176e+00,1.6783779100e+00,-2.1435385610e+00,8.8611199931e-01,5.3293600980e+00,-6.8343667637e-01,7.9298820068e-02,1.0071365629e-01,1.5514327021e-01,1.0870666574e-01,3.5858543331e+03,1.3341880737e+04,3.7463702932e+04,1.6480867620e+04,1.3808374168e+05,5.3607835631e+05,2.0357073851e+06,7.8575312342e+05,9.6675219444e+01,7.5386499932e+01,4.2394737741e+03,1.8851265371e+01,1.0872925206e+02,-1.7283680897e-04,3.1798756200e+01,7.5386499932e+01,-8.9197833624e-04,9.8686328561e+01,1.0503386234e+02,3.2158601493e+01,8.3022986997e+01,5.5997510438e+00,8.3996443483e+01,-1.0257377107e-04,1.3277071321e+01,5.8622147623e+01,-1.3435136446e-04,2.3337912244e+01,9.4808311655e+01,2.0500545084e+01,4.8602027085e+01,1.8000000000e-01,1.7928116455e+00,7.0000000000e-02,3.1150638956e-01,0.0000000000e+00,2.9360618707e+03,-9.2114255226e-03,-6.4784333682e-05,9.0579410305e-03,3,14,17,45,15,2.1131586128e+01,18,1,16,152,8,8.1348624748e+01,
4.5000000000e-01,-8.4810981300e-02,-8.4222928272e-02,-8.2425467217e-02,-8.4017574470e-02,7.8120854812e-02,9.8407385475e-02,1.4988565377e-01,1.0597110770e-01,1.4462081395e+00,1.8406056151e+00,2.3264893448e+00,1.6752126909e+00,-2.0860750111e+00,9.0079587111e-01,5.2303117316e+00,-5.9050271385e-01,7.8120854812e-02,9.8407385475e-02,1.4988565377e-01,1.0597110770e-01,3.0721597360e+03,1.2196717560e+04,3.4879264399e+04,1.5277728360e+04,1.2617165747e+05,4.8722948106e+05,1.8977462607e+06,7.1995880907e+05,9.6923588439e+01,7.5386503711e+01,3.8871274977e+03,1.8894664068e+01,1.0897035593e+02,-1.3702353339e-04,2.9155934487e+01,7.5386503711e+01,-9.2139557902e-04,9.8249982507e+01,1.0434200431e+02,3.2160412946e+01,8.2937903582e+01,5.6287957251e+00,8.4411367502e+01,-9.4537311851e-05,1.2703330253e+01,5.8622147816e+01,-1.4137478633e-04,2.3290972022e+01,9.2754783999e+01,2.0514813735e+01,4.7756376022e+01,1.8000000000e-01,1.7108212899e+00,7.0000000000e-02,2.9804528641e-01,0.0000000000e+00,2.9360618707e+03,-9.0134887070e-03,-3.3405213417e-05,8.9130032784e-03,3,14,17,45,15,2.0822228569e+01,18,1,16,152,8,8.1348624748e+01,
4.5500000000e-01,-8.4821941215e-02,-8.4284126576e-02,-8.2853700174e-02,-8.4088920905e-02,7.7001973089e-02,9.6224417723e-02,1.4489841217e-01,1.0338374816e-01,1.4552367545e+00,1.8451464119e+00,2.3206541207e+00,1.6725390551e+00,-2.0155653781e+00,9.1397994052e-01,5.1707549285e+00,-4.8731655006e-01,7.7001973089e-02,9.6224417723e-02,1.4489841217e-01,1.0338374816e-01,2.6304552823e+03,1.1112229986e+04,3.2413663787e+04,1.4134638103e+04,1.1607033221e+05,4.4112973859e+05,1.7645217677e+06,6.5740770565e+05,9.7165423153e+01,7.5386507806e+01,3.5548579101e+03,1.8937305896e+01,1.0920725498e+02,-1.0322804307e-04,2.6663700740e+01,7.5386507806e+01,-9.4884346456e-04,9.7816510408e+01,1.0365476396e+02,3.2162174011e+01,8.2852755398e+01,5.6578106142e+00,8.4825865918e+01,-8.6538153534e-05,1.2132356924e+01,5.8622148084e+01,-1.4837485663e-04,2.3245047961e+01,9.0748147473e+01,2.0528710075e+01,4.6921231316e+01,1.8000000000e-01,1.6292264553e+00,7.0000000000e-02,2.8464911952e-01,0.0000000000e+00,2.9360618707e+03,-8.8092948153e-03,-3.2676853507e-06,8.7615570224e-03,3,14,17,46,15,2.0882485389e+01,18,1,16,152,8,8.1348624748e+01,
4.6000000000e-01,-8.4850063636e-02,-8.4341759696e-02,-8.3077302635e-02,-8.4156910293e-02,7.5938891026e-02,9.4157763887e-02,1.4017808397e-01,1.0093609101e-01,1.4648326055e+00,1.8497487161e+00,2.3136720275e+00,1.6704186035e+00,-1.9517704721e+00,9.2540175803e-01,5.1049823194e+00,-3.6945477124e-01,7.5938891026e-02,9.4157763887e-02,1.4017808397e-01,1.0093609101e-01,2.2535534278e+03,1.0089860040e+04,3.0071566945e+04,1.3056146602e+04,1.0749200780e+05,3.9781373270e+05,1.6363412931e+06,5.9825771819e+05,9.7400395242e+01,7.5386512195e+01,3.2430513299e+03,1.8979200349e+01,1.0944000194e+02,-7.1488868175e-05,2.4324952595e+01,7.5386512195e+01,-9.7428310526e-04,9.7385893090e+01,1.0297211040e+02,3.2163885075e+01,8.2767543735e+01,5.6867956886e+00,8.5239938409e+01,-7.8594636183e-05,1.1565526857e+01,5.8622148426e+01,-1.5533292737e-04,2.3200116878e+01,8.8787240418e+01,2.0542245296e+01,4.6096682639e+01,1.8000000000e-01,1.5482237106e+00,7.0000000000e-02,2.7135016145e-01,0.0000000000e+00,2.9360618707e+03,-8.5999661938e-03,2.5520375029e-05,8.6047032664e-03,3,14,16,44,14,2.1145253392e+01,18,1,16,152,8,8.1348624748e+01,
4.6500000000e-01,-8.4880316764e-02,-8.4396328234e-02,-8.3224831014e-02,-8.4221611375e-02,7.4928522817e-02,9.2200804665e-02,1.3571423703e-01,9.8620108658e-02,1.4674912194e+00,1.8544003568e+00,2.3054386184e+00,1.6689498871e+00,-2.2616290445e+00,9.3386974405e-01,5.1350312868e+00,-2.2802557062e-01,7.4928522817e-02,9.2200804665e-02,1.3571423703e-01,9.8620108658e-02,1.9395722731e+03,9.1304752177e+03,2.7857229454e+04,1.2053901933e+04,9.9701278738e+04,3.5733332106e+05,1.5134874547e+06,5.4277517108e+05,9.7628079389e+01,7.5386516859e+01,2.9519332930e+03,1.9020356998e+01,1.0966864999e+02,-4.1828524073e-05,2.2141381715e+01,7.5386516859e+01,-9.9769169355e-04,9.6958111508e+01,1.0229401297e+02,3.2165546527e+01,8.2682269871e+01,5.7157509263e+00,8.5653584662e+01,-7.0724967181e-05,1.1004205591e+01,5.8622148843e+01,-1.6223049137e-04,2.3156156165e+01,8.6870930590e+01,2.0555430206e+01,4.5282804944e+01,1.8000000000e-01,1.4680081987e+00,7.0000000000e-02,2.5818045053e-01,0.0000000000e+00,2.9360618707e+03,-8.3870627485e-03,5.2843173666e-05,8.4439434668e-03,3,13,16,42,14,2.1258989223e+01,18,1,16,152,8,8.1348624748e+01,
4.7000000000e-01,-8.4920151551e-02,-8.4448081504e-02,-8.3342447485e-02,-8.4283103910e-02,7.3967969350e-02,9.0347287036e-02,1.3149440682e-01,9.6428222872e-02,1.4713916464e+00,1.8590851754e+00,2.2958862486e+00,1.6682400664e+00,-2.5558414438e+00,9.3898434333e-01,5.4584092342e+00,-6.9044280822e-02,7.3967969350e-02,9.0347287036e-02,1.3149440682e-01,9.6428222872e-02,1.6815193377e+03,8.2343538900e+03,2.5772961490e+04,1.1131119317e+04,9.2371947598e+04,3.1972504401e+05,1.3961941435e+06,4.9106169779e+05,9.7847904357e+01,7.5386521778e+01,2.6816379768e+03,1.9060785473e+01,1.0989325263e+02,-1.4261053004e-05,2.0113994516e+01,7.5386521778e+01,-1.0190555594e-03,9.6533146742e+01,1.0162044118e+02,3.2167158748e+01,8.2596935077e+01,5.7446763058e+00,8.6066804369e+01,-6.2947177593e-05,1.0449745396e+01,5.8622149334e+01,-1.6904922580e-04,2.3113143772e+01,8.4998115160e+01,2.0568275243e+01,4.4479659126e+01,1.8000000000e-01,1.3887731656e+00,7.0000000000e-02,2.4517171376e-01,0.0000000000e+00,2.9360618707e+03,-8.1728228162e-03,7.8571829251e-05,8.2816524130e-03,3,14,16,44,14,2.1129848552e+01,18,1,16,152,8,8.1348624748e+01,
4.7500000000e-01,-8.4928349336e-02,-8.4497175394e-02,-8.3446856288e-02,-8.4341477816e-02,7.3054505169e-02,8.8591312073e-02,1.2750580723e-01,9.4353285385e-02,1.4766496527e+00,1.8639560090e+00,2.2853728645e+00,1.6685279571e+00,-2.6737560791e+00,1.1028696986e+00,5.8870753255e+00,2.4443308856e-01,7.3054505169e-02,8.8591312073e-02,1.2750580723e-01,9.4353285385e-02,1.4785423423e+03,7.4182773779e+03,2.3990692755e+04,1.0256708823e+04,8.3787149990e+04,2.8489716830e+05,1.2878327542e+06,4.4078290675e+05,9.8017011973e+01,7.5475045054e+01,2.4796027815e+03,1.9084563329e+01,1.1002535183e+02,6.2653606110e+01,1.8598601743e+01,7.5475045103e+01,-1.0336307014e-03,9.6110980008e+01,1.0095136476e+02,3.2168722121e+01,8.2511540611e+01,5.7735718060e+00,8.6479597229e+01,-5.5279079131e-05,9.9034820132e+00,5.8622149897e+01,-1.7577103550e-04,2.3071058196e+01,8.3167720617e+01,2.0580790089e+01,4.3706136433e+01,1.8000000000e-01,1.3107094956e+00,7.0000000000e-02,2.3235529032e-01,0.0000000000e+00,2.9360618707e+03,-7.9607110585e-03,1.0279932162e-04,8.1851357459e-03,3,13,15,41,13,1.9866861947e+01,18,1,16,152,8,8.1348624748e+01,
4.8000000000e-01,-8.4952456608e-02,-8.4543733203e-02,-8.3544167356e-02,-8.4396835276e-02,7.2185568685e-02,8.6927319676e-02,1.2373592168e-01,9.2388558421e-02,1.4847694992e+00,1.8709517388e+00,2.2769681392e+00,1.6711186814e+00,-2.6118125471e+00,1.6335934908e+00,7.5507949566e+00,7.2073829608e-01,7.2185568685e-02,8.6927319676e-02,1.2373592168e-01,9.2388558421e-02,1.3704785250e+03,6.7569677173e+03,2.3138585531e+04,9.4064437548e+03,7.5825002484e+04,2.5088499327e+05,1.2001605770e+06,3.8546182012e+05,9.8112197260e+01,7.6097208128e+01,2.3642125406e+03,1.9011736780e+01,1.0962075989e+02,1.6832108890e+02,1.7733101368e+01,7.6097208128e+01,-1.0395783835e-03,9.5691592673e+01,1.0028675365e+02,3.2170237024e+01,8.2426087724e+01,5.8024374062e+00,8.6891962946e+01,-4.7738221978e-05,9.3667314361e+00,5.8622150531e+01,-1.8237809549e-04,2.3029878449e+01,8.1378829122e+01,2.0592929506e+01,4.3446004177e+01,1.8000000000e-01,1.2340052508e+00,7.0000000000e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-7.7816384579e-03,1.3249775419e-04,8.3265341974e-03,3,12,15,40,13,2.0499545764e+01,18,1,16,152,8,8.1348624748e+01,
4.8500000000e-01,-8.4977960204e-02,-8.4587862377e-02,-8.3636631567e-02,-8.4449285949e-02,7.1358751263e-02,8.5350072415e-02,1.2017270583e-01,9.0527695292e-02,1.4951156154e+00,1.8804278294e+00,2.2692930162e+00,1.6759150624e+00,-2.5518514412e+00,2.0961463475e+00,9.2618533125e+00,1.1609068619e+00,7.1358751263e-02,8.5350072415e-02,1.2017270583e-01,9.0527695292e-02,1.3075209011e+03,6.1510098437e+03,2.2458188167e+04,8.5544027915e+03,6.8539404052e+04,2.1863728156e+05,1.1188598745e+06,3.3161667695e+05,9.8235031815e+01,7.7181093708e+01,2.2620742275e+03,1.8856003427e+01,1.0875557459e+02,2.4969917370e+02,1.6966998901e+01,7.7181093707e+01,-1.0442376781e-03,9.5274966204e+01,9.9626578018e+01,3.2171703832e+01,8.2340577656e+01,5.8312730863e+00,8.7303901232e+01,-4.0341853996e-05,8.8407867418e+00,5.8622151236e+01,-1.8885288960e-04,2.2989583792e+01,7.9631781978e+01,2.0604445167e+01,4.4343693587e+01,1.8000000000e-01,1.1588452185e+00,7.0000000000e-02,2.0742234931e-01,0.0000000000e+00,2.9360618707e+03,-7.6405303693e-03,1.7556669012e-04,8.6367856683e-03,3,11,16,38,12,1.9882276981e+01,18,1,16,152,8,8.1348624748e+01,
4.9000000000e-01,-8.4994666515e-02,-8.4629668885e-02,-8.3725077768e-02,-8.4498945633e-02,7.0571787655e-02,8.3854639229e-02,1.1680465277e-01,8.8764721167e-02,1.5074720307e+00,1.8919352494e+00,2.2623381643e+00,1.6829832934e+00,-2.5899725876e+00,2.4516664779e+00,1.0626376525e+01,1.6241335196e+00,7.0571787655e-02,8.3854639229e-02,1.1680465277e-01,8.8764721167e-02,1.2248931633e+03,5.5703891308e+03,2.1750697008e+04,7.7106897578e+03,6.2214610330e+04,1.8967500326e+05,1.0405999982e+06,2.8202896369e+05,9.8371281717e+01,7.8630628039e+01,2.1666980164e+03,1.8635828544e+01,1.0753238080e+02,3.1572489587e+02,1.6251616510e+01,7.8630628039e+01,-1.0482573240e-03,9.4861082177e+01,9.8970808197e+01,3.2173122919e+01,8.2255011638e+01,5.8600788264e+00,8.7715411805e+01,-3.3106882451e-05,8.3269149752e+00,5.8622152009e+01,-1.9517823914e-04,2.2950152764e+01,7.7929487146e+01,2.0614943543e+01,4.6666630291e+01,1.8000000000e-01,1.0854104658e+00,7.0000000000e-02,1.9536589737e-01,0.0000000000e+00,2.9360618707e+03,-7.5340976416e-03,2.2892379145e-04,9.0549132495e-03,3,11,15,37,12,2.0221022078e+01,18,1,16,152,8,8.1348624748e+01,
4.9500000000e-01,-8.5014458564e-02,-8.4669258704e-02,-8.3809809945e-02,-8.4545934211e-02,6.9822546891e-02,8.2436379371e-02,1.1362080784e-01,8.7094014138e-02,1.5216704365e+00,1.9049089857e+00,2.2558267785e+00,1.6924760127e+00,-2.5423072091e+00,2.6968553566e+00,1.2285399887e+01,2.1309455791e+00,6.9822546891e-02,8.2436379371e-02,1.1362080784e-01,8.7094014138e-02,1.1514351673e+03,5.0176751350e+03,2.1071764165e+04,6.8895094271e+03,5.6507431740e+04,1.6456227849e+05,9.6633367162e+05,2.3770513614e+05,9.8518529384e+01,8.0384623136e+01,2.0747334092e+03,1.8363540836e+01,1.0601967131e+02,3.7139118593e+02,1.5561823324e+01,8.0384623135e+01,-1.0519721275e-03,9.4449922293e+01,9.8319414717e+01,3.2174494655e+01,8.2169390893e+01,5.8888546072e+00,8.8126494389e+01,-2.6049841543e-05,7.8263540966e+00,5.8622152849e+01,-2.0133732560e-04,2.2911561836e+01,7.6277512103e+01,2.0623982789e+01,5.0466769907e+01,1.8000000000e-01,1.0138779035e+00,7.0000000000e-02,1.8362174535e-01,0.0000000000e+00,2.9360618707e+03,-7.5054684757e-03,2.8806054154e-04,9.5657463028e-03,3,11,15,37,12,1.9673436801e+01,18,1,16,152,8,8.1348624748e+01,
5.0000000000e-01,-8.5033662354e-02,-8.4706735713e-02,-8.3890943356e-02,-8.4590373857e-02,6.9109023676e-02,8.1090926735e-02,1.1061076409e-01,8.5510286665e-02,1.5377724657e+00,1.9188506924e+00,2.2495389748e+00,1.7046202961e+00,-2.4360763902e+00,2.8503999821e+00,1.3018819438e+01,2.6772662298e+00,6.9109023676e-02,8.1090926735e-02,1.1061076409e-01,8.5510286665e-02,1.0973407551e+03,4.5040188419e+03,2.0348270056e+04,6.1046499204e+03,5.1646528381e+04,1.4317713105e+05,8.8797908960e+05,1.9883701773e+05,9.8671194265e+01,8.2390584439e+01,1.9880582018e+03,1.8049899979e+01,1.0427722210e+02,4.1625430227e+02,1.4911704008e+01,8.2390584438e+01,-1.0551940664e-03,9.4041468374e+01,9.7672368300e+01,3.2175819409e+01,8.2083716631e+01,5.9176004099e+00,8.8537148713e+01,-1.9186877652e-05,7.3403099996e+00,5.8622153755e+01,-2.0731371429e-04,2.2873784199e+01,7.4683500907e+01,2.0631124572e+01,5.5681075987e+01,1.8000000000e-01,9.4441985969e-01,7.0000000000e-02,1.7221818592e-01,0.0000000000e+00,2.9360618707e+03,-7.5688136658e-03,3.5048708477e-04,1.0149654283e-02,3,11,13,35,11,1.9636739796e+01,18,1,16,152,8,8.1348624748e+01,
5.0500000000e-01,-8.5051010505e-02,-8.4742201868e-02,-8.3968532383e-02,-8.4632387501e-02,6.8429330402e-02,7.9814174699e-02,1.0776464988e-01,8.4008567482e-02,1.5554495182e+00,1.9333348039e+00,2.2436587874e+00,1.7195604700e+00,-2.2739272050e+00,2.9235402014e+00,1.3966691696e+01,3.2427382459e+00,6.8429330402e-02,7.9814174699e-02,1.0776464988e-01,8.4008567482e-02,1.0653280890e+03,4.0362761874e+03,1.9394416220e+04,5.3658492663e+03,4.8264311254e+04,1.2519486212e+05,7.8550484080e+05,1.6542173552e+05,9.8823426191e+01,8.4591968227e+01,1.9084636276e+03,1.7706304035e+01,1.0236835575e+02,4.5004242807e+02,1.4314693956e+01,8.4591968227e+01,-1.0577437761e-03,9.3635702363e+01,9.7029639860e+01,3.2177097546e+01,8.1997990057e+01,5.9463162159e+00,8.8947374513e+01,-1.2533813016e-05,6.8699536058e+00,5.8622154723e+01,-2.1309138143e-04,2.2836788896e+01,7.3156398596e+01,2.0635964561e+01,6.2167184265e+01,1.8000000000e-01,8.7720366498e-01,7.0000000000e-02,1.6118269126e-01,0.0000000000e+00,2.9360618707e+03,-7.7419730746e-03,4.1456869481e-04,1.0767571737e-02,3,11,13,35,11,1.8950261378e+01,18,1,16,152,8,8.1348624748e+01,
5.1000000000e-01,-8.5067866108e-02,-8.4775756457e-02,-8.4042619487e-02,-8.4672097108e-02,6.7781689655e-02,7.8602261488e-02,1.0507311297e-01,8.2584184047e-02,1.5741153372e+00,1.9479853951e+00,2.2380250282e+00,1.7373273126e+00,-2.0681880959e+00,2.9254380318e+00,1.3895060998e+01,3.8068958440e+00,6.7781689655e-02,7.8602261488e-02,1.0507311297e-01,8.2584184047e-02,1.0504152035e+03,3.6160573995e+03,1.8327791398e+04,4.6822533738e+03,4.6107339842e+04,1.1029193774e+05,6.7621892562e+05,1.3726698091e+05,9.8971326857e+01,8.6936744327e+01,1.8357799241e+03,1.7343186257e+01,1.0035103476e+02,4.7431634011e+02,1.3769519840e+01,8.6936744326e+01,-1.0596379938e-03,9.3232606326e+01,9.6391200504e+01,3.2178329428e+01,8.1912212364e+01,5.9750020073e+00,8.9357171533e+01,-6.1068649651e-06,6.4164180441e+00,5.8622155753e+01,-2.1865474556e-04,2.2800540350e+01,7.1705659961e+01,2.0638154222e+01,6.9728301685e+01,1.8000000000e-01,8.1239124903e-01,7.0000000000e-02,1.5054184685e-01,0.0000000000e+00,2.9360618707e+03,-8.0039286319e-03,4.7851226531e-04,1.1361388083e-02,3,10,12,32,10,1.8560234332e+01,18,1,16,152,8,8.1348624748e+01,
5.1500000000e-01,-8.5083922609e-02,-8.4807500150e-02,-8.4113253624e-02,-8.4709622918e-02,6.7164427214e-02,7.7451556117e-02,1.0252730289e-01,8.1232745578e-02,1.5951156262e+00,1.9624679249e+00,2.2327826339e+00,1.7578954080e+00,-1.9525166250e+00,2.8640262573e+00,1.3703784339e+01,4.3645089360e+00,6.7164427214e-02,7.7451556117e-02,1.0252730289e-01,8.1232745578e-02,1.0387107575e+03,3.2425493110e+03,1.7125755084e+04,4.0631607111e+03,4.4142482334e+04,9.8125780163e+04,5.6447055549e+05,1.1395269014e+05,9.9111322136e+01,8.9381128529e+01,1.7696538919e+03,1.6969306427e+01,9.8273924597e+01,4.9059718561e+02,1.3273532440e+01,8.9381128528e+01,-1.0609118021e-03,9.2832162448e+01,9.5757021533e+01,3.2179515418e+01,8.1826384736e+01,6.0036577663e+00,8.9766539519e+01,1.4989868590e+00,5.9807959206e+00,5.8622156842e+01,-2.2398870272e-04,2.2764998278e+01,7.0340522998e+01,2.0637413652e+01,7.8142739909e+01,1.8000000000e-01,7.5013875063e-01,7.0000000000e-02,1.4032128742e-01,0.0000000000e+00,2.9360618707e+03,-8.3208215449e-03,5.4030123694e-04,1.1872615647e-02,3,10,12,32,10,1.7961408412e+01,18,1,16,152,8,8.1348624748e+01,
5.2000000000e-01,-8.5100314155e-02,-8.4837528750e-02,-8.4180496509e-02,-8.4745082339e-02,6.6575965522e-02,7.6358644899e-02,1.0011885245e-01,7.9950126730e-02,1.6157622279e+00,1.9764932601e+00,2.2280459301e+00,1.7813022698e+00,-1.8566249669e+00,2.7495755239e+00,1.4631884075e+01,4.9484588467e+00,6.6575965522e-02,7.6358644899e-02,1.0011885245e-01,7.9950126730e-02,1.0161464901e+03,2.9145361751e+03,1.5700661671e+04,3.5161023663e+03,4.3024833002e+04,8.8347269887e+04,4.5986279260e+05,9.4873517833e+04,9.9239700966e+01,9.1886616059e+01,1.7105748067e+03,1.6592271845e+01,9.6179288026e+01,4.9940993097e+02,1.2830401635e+01,9.1886616058e+01,-1.0615160374e-03,9.2434353035e+01,9.5127074476e+01,3.2180655595e+01,8.1756156044e+01,6.0228578777e+00,9.0040826824e+01,5.6681146980e+01,5.5817170143e+00,5.8756826047e+01,-2.2884428000e-04,2.2730117941e+01,6.9069411056e+01,2.0633535939e+01,8.7184872591e+01,1.8000000000e-01,6.9059614151e-01,7.0000000000e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-8.6697129722e-03,5.9813710899e-04,1.2259876565e-02,3,10,12,32,10,1.7914911475e+01,18,1,16,152,8,8.1348624748e+01,
5.2500000000e-01,-8.5113437106e-02,-8.4865935224e-02,-8.4244423890e-02,-8.4778589091e-02,6.6014817526e-02,7.5320318559e-02,9.7839858590e-02,7.8732451944e-02,1.6330007331e+00,1.9898269393e+00,2.2251720067e+00,1.8077634840e+00,-1.7418311842e+00,2.5940094000e+00,1.5364547710e+01,5.5730485870e+00,6.6014817526e-02,7.5320318559e-02,9.7839858590e-02,7.8732451944e-02,9.9183467889e+02,2.6312728468e+03,1.3987056459e+04,3.0444849788e+03,4.2555207832e+04,8.0624409565e+04,3.6808755862e+05,7.9375667009e+04,9.9352706946e+01,9.4413992211e+01,1.6602215046e+03,1.6219615861e+01,9.4108977003e+01,5.0008004266e+02,1.2452719766e+01,9.4413992210e+01,-1.0612825813e-03,9.2039160507e+01,9.4501332120e+01,3.2181747351e+01,8.1739194461e+01,6.0240209864e+00,9.0057442662e+01,1.0353971037e+02,5.2313091899e+00,5.9148931701e+01,-2.3305913687e-04,2.2695850655e+01,6.7899490150e+01,2.0626386682e+01,9.6632485805e+01,1.8000000000e-01,6.3390686503e-01,7.0000000000e-02,1.2123844053e-01,0.0000000000e+00,2.9360618707e+03,-9.0334810008e-03,6.5091899034e-04,1.2526153508e-02,3,10,11,31,10,1.7435717340e+01,18,1,16,152,8,8.1348624748e+01,
5.3000000000e-01,-8.5127118043e-02,-8.4892806575e-02,-8.4305124706e-02,-8.4810252623e-02,6.5479581001e-02,7.4333560056e-02,9.5682863014e-02,7.7576080493e-02,1.6520703656e+00,2.0023127631e+00,2.2296263680e+00,1.8369964403e+00,-1.6135874996e+00,2.4167757777e+00,1.4544189234e+01,6.0039552155e+00,6.5479581001e-02,7.4333560056e-02,9.5682863014e-02,7.7576080493e-02,9.6563028689e+02,2.3924107964e+03,1.2176371390e+04,2.6469853200e+03,4.1370280789e+04,7.4605947048e+04,2.9400775790e+05,6.7217262578e+04,9.9447398437e+01,9.6917895892e+01,1.6212546579e+03,1.5859778520e+01,9.2109880666e+01,4.9107197570e+02,1.2160443572e+01,9.6917895892e+01,-1.0599451330e-03,9.1646567397e+01,9.3879769942e+01,3.2182786605e+01,8.1772160200e+01,6.0099554685e+00,8.9856506693e+01,1.4324119913e+02,4.9194370674e+00,5.9758620051e+01,-2.3676770818e-04,2.2662144494e+01,6.6836364504e+01,2.0615902832e+01,1.0626272349e+02,1.8000000000e-01,5.8020749062e-01,7.0000000000e-02,1.1242212533e-01,0.0000000000e+00,2.9360618707e+03,-9.4052450737e-03,6.9850579245e-04,1.2722221329e-02,3,10,11,31,10,1.7604441141e+01,18,1,16,152,8,8.1348624748e+01,
5.3500000000e-01,-8.5144282431e-02,-8.4918231478e-02,-8.4362699325e-02,-8.4840176595e-02,6.4968933224e-02,7.3395532861e-02,9.3640832629e-02,7.6477592226e-02,1.6734215196e+00,2.0139191090e+00,2.2363072756e+00,1.8666432829e+00,-1.4541207304e+00,2.2458667245e+00,1.1824366396e+01,5.7406742541e+00,6.4968933224e-02,7.3395532861e-02,9.3640832629e-02,7.6477592226e-02,9.5111950955e+02,2.1963623749e+03,1.0543359484e+04,2.3224745351e+03,4.1212611266e+04,6.9902374410e+04,2.4843000655e+05,5.8744583123e+04,9.9523889130e+01,9.9347528153e+01,1.5950889813e+03,1.5521975019e+01,9.0233194552e+01,4.7219960055e+02,1.1964184315e+01,9.9347528152e+01,-1.0573619892e-03,9.1256556336e+01,9.3262365012e+01,3.2183769835e+01,8.1847476384e+01,5.9829706475e+00,8.9471009250e+01,1.7706112486e+02,4.6387799184e+00,6.0553132875e+01,-2.4006687111e-04,2.2628945122e+01,6.5883866263e+01,2.0602093561e+01,1.1584414362e+02,1.8000000000e-01,5.2962738477e-01,7.0000000000e-02,1.0411792884e-01,0.0000000000e+00,2.9360618707e+03,-9.7796530898e-03,7.4163568826e-04,1.2973708119e-02,3,10,11,31,10,1.7739415795e+01,18,1,16,152,8,8.1348624748e+01,
5.4000000000e-01,-8.5152461432e-02,-8.4942291139e-02,-8.4417257433e-02,-8.4868467084e-02,6.4481625973e-02,7.2503569939e-02,9.1707139985e-02,7.5433774033e-02,1.6961310433e+00,2.0247292713e+00,2.2434796382e+00,1.8930590257e+00,-1.2644669898e+00,2.0966626087e+00,1.2640825606e+01,4.8712411117e+00,6.4481625973e-02,7.2503569939e-02,9.1707139985e-02,7.5433774033e-02,9.4449189896e+02,2.0379348018e+03,9.2464947313e+03,2.0696527286e+03,4.0016250667e+04,6.6146054787e+04,2.3305915405e+05,5.3806306182e+04,9.9586553741e+01,1.0166018115e+02,1.5797996889e+03,1.5213753322e+01,8.8520851790e+01,4.4639425297e+02,1.1849504875e+01,1.0166018115e+02,-1.0537253986e-03,9.0869110047e+01,9.2649094831e+01,3.2184694103e+01,8.1958790793e+01,5.9449831846e+00,8.8928331209e+01,2.0593219140e+02,4.3842457875e+00,6.1505286283e+01,-2.4302376846e-04,2.2596196716e+01,6.5043896636e+01,2.0585042180e+01,1.2514228174e+02,1.8000000000e-01,4.8228839939e-01,7.0000000000e-02,9.6345856617e-02,0.0000000000e+00,2.9360618707e+03,-1.0138968484e-02,7.8138936445e-04,1.3180240952e-02,3,10,11,31,10,1.7341649088e+01,18,1,16,152,8,8.1348624748e+01,
5.4500000000e-01,-8.5164202842e-02,-8.4965062219e-02,-8.4468915835e-02,-8.4895212833e-02,6.4016480899e-02,7.1655163303e-02,8.9875543832e-02,7.4441607015e-02,1.7190851005e+00,2.0348393874e+00,2.2510920026e+00,1.9150821659e+00,-1.0640191109e+00,1.9619479934e+00,1.0504010888e+01,4.0627414536e+00,6.4016480899e-02,7.1655163303e-02,8.9875543832e-02,7.4441607015e-02,9.4424268745e+02,1.9098253322e+03,8.1952362468e+03,1.8783789950e+03,3.9824167316e+04,6.3079438974e+04,2.1547933582e+05,5.1042700798e+04,9.9640024176e+01,1.0383089028e+02,1.5724157443e+03,1.4939263322e+01,8.6995907343e+01,4.1718052555e+02,1.1794120583e+01,1.0383089028e+02,-1.0493322364e-03,9.0484211350e+01,9.2039936792e+01,3.2185556961e+01,8.2100738003e+01,5.8976255977e+00,8.8251794253e+01,2.3051765034e+02,4.1524882852e+00,6.2591926165e+01,-2.4568226421e-04,2.2563842957e+01,6.4316318267e+01,2.0564903239e+01,1.3394435924e+02,1.8000000000e-01,4.3830457825e-01,7.0000000000e-02,8.9124632250e-02,0.0000000000e+00,2.9360618707e+03,-1.0481386052e-02,8.1854157721e-04,1.3366985577e-02,3,10,11,31,10,1.7082154331e+01,18,1,16,152,8,8.1348624748e+01,
5.5000000000e-01,-8.5175949480e-02,-8.4986620755e-02,-8.4517796320e-02,-8.4920506931e-02,6.3572385206e-02,7.0847954162e-02,8.8140169887e-02,7.3498254351e-02,1.7418706735e+00,2.0442822003e+00,2.2588180340e+00,1.9337617012e+00,-8.4817084961e-01,1.8281173477e+00,7.7800148111e+00,3.4964372590e+00,6.3572385206e-02,7.0847954162e-02,8.8140169887e-02,7.3498254351e-02,9.5070976023e+02,1.8057994420e+03,7.2482346318e+03,1.7341651501e+03,3.9887322034e+04,6.0570635111e+04,1.9803253828e+05,4.9223881639e+04,9.9688117149e+01,1.0585075811e+02,1.5701875833e+03,1.4699587928e+01,8.5664377380e+01,3.8745258686e+02,1.1777407954e+01,1.0585075810e+02,-1.0444572320e-03,9.0101843156e+01,9.1434867960e+01,3.2186356376e+01,8.2268654671e+01,5.8423311733e+00,8.7461873905e+01,2.5127006349e+02,3.9415445394e+00,6.3792719429e+01,-2.4806778404e-04,2.2531828059e+01,6.3698944797e+01,2.0541891684e+01,1.4208157121e+02,1.8000000000e-01,3.9778188222e-01,7.0000000000e-02,8.2471652304e-02,0.0000000000e+00,2.9360618707e+03,-1.0831507107e-02,8.5344362825e-04,1.3528668327e-02,3,10,12,32,10,1.7962344741e+01,18,1,16,152,8,8.1348624748e+01,
5.5500000000e-01,-8.5185991980e-02,-8.5007035383e-02,-8.4564023690e-02,-8.4944435117e-02,6.3148287516e-02,7.0079723598e-02,8.6495491939e-02,7.2601049860e-02,1.7638891993e+00,2.0530507270e+00,2.2690307141e+00,1.9500032747e+00,-6.3013324340e-01,1.6929371047e+00,6.6629491984e+00,3.0570535258e+00,6.3148287516e-02,7.0079723598e-02,8.6495491939e-02,7.2601049860e-02,9.6156854957e+02,1.7210235137e+03,6.3644981943e+03,1.6250224814e+03,4.0100319971e+04,5.8552903302e+04,1.7868133749e+05,4.7922802759e+04,9.9732885686e+01,1.0772255100e+02,1.5713009473e+03,1.4493580307e+01,8.4519890595e+01,3.5887192533e+02,1.1785758894e+01,1.0772255100e+02,-1.0392815850e-03,8.9721988471e+01,9.0833865008e+01,3.2187090684e+01,8.2458354771e+01,5.7804004414e+00,8.6577149164e+01,2.6847664893e+02,3.7505599791e+00,6.5089207347e+01,-2.5019099798e-04,2.2500097769e+01,6.3187660844e+01,2.0516266732e+01,1.4943934986e+02,1.8000000000e-01,3.6081793402e-01,7.0000000000e-02,7.6402944391e-02,0.0000000000e+00,2.9360618707e+03,-1.1201184240e-02,8.8601359128e-04,1.3662847004e-02,3,10,12,32,10,1.7220749649e+01,18,1,16,152,8,8.1348624748e+01,
5.6000000000e-01,-8.5197935871e-02,-8.5026372061e-02,-8.4607723994e-02,-8.4967078261e-02,6.2743194295e-02,6.9348383828e-02,8.4936313359e-02,7.1747487193e-02,1.7845159332e+00,2.0611507149e+00,2.2779978657e+00,1.9642185756e+00,-4.2184577899e-01,1.5612763884e+00,5.9409875979e+00,2.6745240212e+00,6.2743194295e-02,6.9348383828e-02,8.4936313359e-02,7.1747487193e-02,9.7631576624e+02,1.6519069848e+03,5.5522179221e+03,1.5422246467e+03,4.0282449872e+04,5.6964433923e+04,1.5973586560e+05,4.7056909386e+04,9.9774556306e+01,1.0945369265e+02,1.5750054290e+03,1.4319173729e+01,8.3550965164e+01,3.3191344611e+02,1.1813544869e+01,1.0945369265e+02,-1.0338801110e-03,8.9344630401e+01,9.0236904214e+01,3.2187758555e+01,8.2665953244e+01,5.7130533555e+00,8.5615047935e+01,2.8229477067e+02,3.5795738041e+00,6.6464062093e+01,-2.5205069276e-04,2.2468600285e+01,6.2776665332e+01,2.0488314391e+01,1.5595470451e+02,1.8000000000e-01,3.2750178304e-01,7.0000000000e-02,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.1537916031e-02,9.1596222807e-04,1.3774430932e-02,3,10,12,32,10,1.7190234859e+01,18,1,16,152,8,8.1348624748e+01,
5.6500000000e-01,-8.5212714793e-02,-8.5044694394e-02,-8.4649023004e-02,-8.4988513700e-02,6.2356166117e-02,6.8651969950e-02,8.3457766652e-02,7.0935209718e-02,1.8020104720e+00,2.0686153963e+00,2.2863829258e+00,1.9766400259e+00,-2.2768493164e-01,1.4387651536e+00,5.0662138486e+00,2.3352941892e+00,6.2356166117e-02,6.8651969950e-02,8.3457766652e-02,7.0935209718e-02,9.9333040798e+02,1.5957045436e+03,4.8245947496e+03,1.4793582090e+03,4.0434902467e+04,5.5735464415e+04,1.4249366320e+05,4.6569961920e+04,9.9813198347e+01,1.1105293571e+02,1.5808397195e+03,1.4174022914e+01,8.2744571743e+01,3.0672579380e+02,1.1857305767e+01,1.1105293571e+02,-1.0282987171e-03,8.8969752147e+01,8.9643961485e+01,3.2188358973e+01,8.2887727716e+01,5.6414701639e+00,8.4592430912e+01,2.9278047277e+02,3.4293456349e+00,6.7900504048e+01,-2.5363609324e-04,2.2437287025e+01,6.2458798353e+01,2.0458332319e+01,1.6160533699e+02,1.8000000000e-01,2.9791369082e-01,7.0000000000e-02,6.6075382075e-02,0.0000000000e+00,2.9360618707e+03,-1.1839838419e-02,9.4323372583e-04,1.3868865495e-02,3,9,12,31,10,1.7351003839e+01,18,1,16,152,8,8.1348624748e+01,
5.7000000000e-01,-8.5219163648e-02,-8.5062060208e-02,-8.4688044923e-02,-8.5008809343e-02,6.1986314503e-02,6.7988632233e-02,8.2055263798e-02,7.0162000979e-02,1.8141600474e+00,2.0755017494e+00,2.2940994353e+00,1.9874912575e+00,-7.4912545005e-02,1.3289222796e+00,4.2266616918e+00,2.0424112872e+00,6.1986314503e-02,6.7988632233e-02,8.2055263798e-02,7.0162000979e-02,1.0073399457e+03,1.5501288319e+03,4.1897909697e+03,1.4315524814e+03,4.0497766872e+04,5.4793487674e+04,1.2731610234e+05,4.6372783914e+04,9.9848894354e+01,1.1252940285e+02,1.5884473534e+03,1.4055708702e+01,8.2087270565e+01,2.8334291070e+02,1.1914367872e+01,1.1252940285e+02,-1.0225728275e-03,8.8597337016e+01,8.9055012374e+01,3.2188891228e+01,8.3120010939e+01,5.5668230559e+00,8.3526043655e+01,2.9991225208e+02,3.3012087652e+00,6.9381850275e+01,-2.5492882687e-04,2.2406113228e+01,6.2225899324e+01,2.0426618310e+01,1.6639870751e+02,1.8000000000e-01,2.7212493765e-01,7.0000000000e-02,6.1841407674e-02,0.0000000000e+00,2.9360618707e+03,-1.2107597487e-02,9.6808840036e-04,1.3950295723e-02,3,9,13,31,10,1.7184514722e+01,18,1,16,152,8,8.1348624748e+01,
5.7500000000e-01,-8.5234700402e-02,-8.5078526721e-02,-8.4724911344e-02,-8.5028036195e-02,6.1632798833e-02,6.7356628849e-02,8.0724468026e-02,6.9425775772e-02,1.8246064216e+00,2.0818734219e+00,2.3009561786e+00,1.9970088750e+00,8.3340704379e-02,1.2313612705e+00,3.6144758309e+00,1.7966424406e+00,6.1632798833e-02,6.7356628849e-02,8.0724468026e-02,6.9425775772e-02,1.0125487533e+03,1.5131726365e+03,3.6494127823e+03,1.3950264975e+03,4.0466231575e+04,5.4074992046e+04,1.1423225197e+05,4.6367902913e+04,9.9881827291e+01,1.1389240107e+02,1.5974538223e+03,1.3961794521e+01,8.1565525115e+01,2.6181445924e+02,1.1981922131e+01,1.1389240107e+02,-1.0167396717e-03,8.8227368413e+01,8.8470032102e+01,3.2189354916e+01,8.3359108943e+01,5.4902999864e+00,8.2432856949e+01,3.0361169959e+02,3.1969391305e+00,7.0891174244e+01,-2.5590467623e-04,2.2375038372e+01,6.2069155741e+01,2.0393462036e+01,1.7036324236e+02,1.8000000000e-01,2.5019765090e-01,7.0000000000e-02,5.8241405372e-02,0.0000000000e+00,2.9360618707e+03,-1.2344486830e-02,9.9085632936e-04,1.4022174150e-02,3,9,12,30,10,1.7442058628e+01,18,1,16,152,8,8.1348624748e+01,
5.8000000000e-01,-8.5236273907e-02,-8.5094145069e-02,-8.4759740412e-02,-8.5046255583e-02,6.1294823461e-02,6.6754319087e-02,7.9461327133e-02,6.8724571770e-02,1.8333509915e+00,2.0877863904e+00,2.3070958612e+00,2.0054139166e+00,2.3288407630e-01,1.1441242203e+00,3.1105123338e+00,1.5919716228e+00,6.1294823461e-02,6.6754319087e-02,7.9461327133e-02,6.8724571770e-02,1.0123725869e+03,1.4830735257e+03,3.2177834754e+03,1.3668123371e+03,4.0341955785e+04,5.3530150269e+04,1.0318370490e+05,4.6474923529e+04,9.9912204359e+01,1.1515152480e+02,1.6074804928e+03,1.3889823965e+01,8.1165688693e+01,2.4219157970e+02,1.2057128552e+01,1.1515152480e+02,-1.0108368933e-03,8.7859829849e+01,8.7888995563e+01,3.2189749938e+01,8.3601241600e+01,5.4131215866e+00,8.1330308379e+01,3.0376219819e+02,3.1186319626e+00,7.2411063981e+01,-2.5653522689e-04,2.2344026431e+01,6.1979418496e+01,2.0359139280e+01,1.7354202251e+02,1.8000000000e-01,2.3218465532e-01,7.0000000000e-02,5.5284047889e-02,0.0000000000e+00,2.9360618707e+03,-1.2553598500e-02,1.0117594832e-03,1.4086925073e-02,3,9,13,31,10,1.7043964651e+01,18,1,16,152,8,8.1348624748e+01,
5.8500000000e-01,-8.5243197622e-02,-8.5108964472e-02,-8.4792646201e-02,-8.5063527591e-02,6.0971635035e-02,6.6180156977e-02,7.8262034554e-02,6.8056541684e-02,1.8406430400e+00,2.0932885201e+00,2.3126314559e+00,2.0128920212e+00,3.2330049654e-01,1.0659739122e+00,2.7063990367e+00,1.4215350758e+00,6.0971635035e-02,6.6180156977e-02,7.8262034554e-02,6.8056541684e-02,1.0083620124e+03,1.4583311313e+03,2.8726582562e+03,1.3446036226e+03,3.9915634799e+04,5.3118323875e+04,9.4061328097e+04,4.6636982684e+04,9.9940194466e+01,1.1631645161e+02,1.6182189795e+03,1.3837368820e+01,8.0874271222e+01,2.2445891569e+02,1.2137674048e+01,1.1631645161e+02,-1.0048951125e-03,8.7494704940e+01,8.7311877324e+01,3.2190076515e+01,8.3842503574e+01,5.3365517068e+00,8.0236452954e+01,3.0022650926e+02,3.0685804263e+00,7.3923470920e+01,-2.5678948687e-04,2.2313045976e+01,6.1947473086e+01,2.0323907965e+01,1.7598819670e+02,1.8000000000e-01,2.1812934581e-01,7.0000000000e-02,5.2976459760e-02,0.0000000000e+00,2.9360618707e+03,-1.2738115199e-02,1.0309536590e-03,1.4146153873e-02,3,9,13,31,10,1.7331598327e+01,18,1,16,152,8,8.1348624748e+01,
5.9000000000e-01,-8.5248882117e-02,-8.5123028817e-02,-8.4823738257e-02,-8.5079907351e-02,6.0662520026e-02,6.5632685352e-02,7.7123014570e-02,6.7419945941e-02,1.8466675138e+00,2.0984229067e+00,2.3176513610e+00,2.0196001228e+00,3.5063007955e-01,9.9605139093e-01,2.3761748727e+00,1.2802010008e+00,6.0662520026e-02,6.5632685352e-02,7.7123014570e-02,6.7419945941e-02,1.0025850348e+03,1.4377252469e+03,2.5922021416e+03,1.3266901720e+03,3.9210610025e+04,5.2805297949e+04,8.6695710998e+04,4.6814180070e+04,9.9965996454e+01,1.1739661736e+02,1.6294250446e+03,1.3802095019e+01,8.0678305659e+01,2.0854950951e+02,1.2221726681e+01,1.1739661736e+02,-9.9893853622e-04,8.7131977407e+01,8.6738651623e+01,3.2190335196e+01,8.4078844479e+01,5.2619018964e+00,7.9170027091e+01,2.9286378298e+02,3.0491525239e+00,7.5409645237e+01,-2.5663552748e-04,2.2282070161e+01,6.1964264204e+01,2.0288005571e+01,1.7776122313e+02,1.8000000000e-01,2.0806558282e-01,7.0000000000e-02,5.1324200165e-02,0.0000000000e+00,2.9360618707e+03,-1.2901416957e-02,1.0486099417e-03,1.4201005542e-02,3,9,13,31,10,1.7536437231e+01,18,1,16,152,8,8.1348624748e+01,
5.9500000000e-01,-8.5255791024e-02,-8.5136383467e-02,-8.4853121296e-02,-8.5095446975e-02,6.0366802366e-02,6.5110530274e-02,7.6040908239e-02,6.6813145827e-02,1.8519735509e+00,2.1032279845e+00,2.3222260099e+00,2.0256688529e+00,3.7204400675e-01,9.3335830192e-01,2.0962729019e+00,1.1625142104e+00,6.0366802366e-02,6.5110530274e-02,7.6040908239e-02,6.6813145827e-02,9.9558964109e+02,1.4202892382e+03,2.3681619444e+03,1.3118285606e+03,3.8632612572e+04,5.2563398005e+04,8.0870013060e+04,4.6980786768e+04,9.9989836227e+01,1.1840102292e+02,1.6409071629e+03,1.3781801821e+01,8.0565565670e+01,1.9436146230e+02,1.2307849889e+01,1.1840102292e+02,-9.9298610131e-04,8.6771631081e+01,8.6169292350e+01,3.2190526871e+01,8.4306067632e+01,5.1905299773e+00,7.8150428247e+01,2.8154626798e+02,3.0626643603e+00,7.6850155481e+01,-2.5604217138e-04,2.2251076595e+01,6.2021074705e+01,2.0251647682e+01,1.7892379022e+02,1.8000000000e-01,2.0201761086e-01,7.0000000000e-02,5.0331249544e-02,0.0000000000e+00,2.9360618707e+03,-1.3046748490e-02,1.0649157290e-03,1.4252363761e-02,3,9,13,31,10,1.7761322619e+01,18,1,16,152,8,8.1348624748e+01,
6.0000000000e-01,-8.5266492382e-02,-8.5149069716e-02,-8.4880895026e-02,-8.5110195225e-02,6.0083841287e-02,6.4612395805e-02,7.5012560031e-02,6.6234597085e-02,1.8567079471e+00,2.1077372345e+00,2.3264183334e+00,2.0312023895e+00,3.8685597541e-01,8.7695262457e-01,1.8599988031e+00,1.0635586484e+00,6.0083841287e-02,6.4612395805e-02,7.5012560031e-02,6.6234597085e-02,9.8835525570e+02,1.4052700495e+03,2.1917549126e+03,1.2991163881e+03,3.8166632139e+04,5.2371250792e+04,7.6578620350e+04,4.7122862335e+04,1.0001188417e+02,1.1933801713e+02,1.6525446218e+03,1.3774462743e+01,8.0524793019e+01,1.8174529225e+02,1.2395138251e+01,1.1933801713e+02,-9.8704966498e-04,8.6413649901e+01,8.5603773042e+01,3.2190652782e+01,8.4519847045e+01,5.1238328109e+00,7.7197611584e+01,2.6617576202e+02,3.1112495608e+00,7.8224991217e+01,-2.5498073085e-04,2.2220047145e+01,6.2109661912e+01,2.0215027470e+01,1.7953934408e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3176913679e-02,1.0800415386e-03,1.4300978527e-02,3,9,13,32,10,1.7939141074e+01,18,1,16,152,8,8.1348624748e+01,
6.0500000000e-01,-8.5316446475e-02,-8.5161123544e-02,-8.4907154072e-02,-8.5124197772e-02,5.9813029248e-02,6.4137059149e-02,7.4035005181e-02,6.5682843941e-02,1.8609819727e+00,2.1119799541e+00,2.3302828428e+00,2.0362840812e+00,3.9620809766e-01,8.2608051048e-01,1.6615541381e+00,9.7974247335e-01,5.9813029248e-02,6.4137059149e-02,7.4035005181e-02,6.5682843941e-02,9.8116867965e+02,1.3920945727e+03,2.0543706069e+03,1.2879180668e+03,3.7793672207e+04,5.2212761015e+04,7.4481729674e+04,4.7233851485e+04,1.0003226608e+02,1.2021510583e+02,1.6642680240e+03,1.3778259752e+01,8.0545887512e+01,1.7052799246e+02,1.2483071241e+01,1.2021510583e+02,-9.8113595434e-04,8.6058017918e+01,8.5042066861e+01,3.2190714530e+01,8.4716116069e+01,5.0629593250e+00,7.6327990357e+01,2.4944207452e+02,3.1758831154e+00,7.9517662308e+01,-2.5370466315e-04,2.2188967676e+01,6.2222355279e+01,2.0178315918e+01,1.7967001979e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3294269017e-02,1.0941306042e-03,1.4347402206e-02,3,9,13,31,10,1.7291611554e+01,18,1,16,152,8,8.1348624748e+01,
6.1000000000e-01,-8.5299068887e-02,-8.5172582641e-02,-8.4931987992e-02,-8.5137497398e-02,5.9553790109e-02,6.3683366132e-02,7.3105457734e-02,6.5156513523e-02,1.8648323049e+00,2.1159820252e+00,2.3338633491e+00,2.0409812635e+00,4.0089377860e-01,7.8010419383e-01,1.4936246235e+00,9.0806946181e-01,5.9553790109e-02,6.3683366132e-02,7.3105457734e-02,6.5156513523e-02,9.7420667155e+02,1.3803359492e+03,1.9780755683e+03,1.2777965537e+03,3.7495168803e+04,5.2076110242e+04,7.2916847542e+04,4.7311814230e+04,1.0005111612e+02,1.2103893376e+02,1.6760266328e+03,1.3791584651e+01,8.0619914729e+01,1.6054587286e+02,1.2571268304e+01,1.2103893376e+02,-9.7524983191e-04,8.5704719293e+01,8.4484146624e+01,3.2190713951e+01,8.4894016588e+01,5.0078006121e+00,7.5540008744e+01,2.3400838472e+02,3.2364816687e+00,8.0729633374e+01,-2.5248158488e-04,2.2157827742e+01,6.2352119812e+01,2.0141662656e+01,1.7937504693e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3400825013e-02,1.1073084442e-03,1.4391991702e-02,3,9,13,31,10,1.7329179762e+01,18,1,16,152,8,8.1348624748e+01,
6.1500000000e-01,-8.5283246396e-02,-8.5183479238e-02,-8.4955481342e-02,-8.5150134187e-02,5.9305577139e-02,6.3250226914e-02,7.2221299269e-02,6.4654310647e-02,1.8684064917e+00,2.1197663190e+00,2.3371970988e+00,2.0453472867e+00,4.0271445238e-01,7.3844682637e-01,1.3511603674e+00,8.4594901309e-01,5.9305577139e-02,6.3250226914e-02,7.2221299269e-02,6.4654310647e-02,9.6756791245e+02,1.3696802043e+03,1.9247163945e+03,1.2684495498e+03,3.7254949180e+04,5.1952941318e+04,7.1749470793e+04,4.7358134953e+04,1.0006857745e+02,1.2181535532e+02,1.6877813884e+03,1.3813023282e+01,8.0739018232e+01,1.5164943776e+02,1.2659436465e+01,1.2181535532e+02,-9.6939499404e-04,8.5353738304e+01,8.3929984983e+01,3.2190652845e+01,8.5054835211e+01,4.9579116018e+00,7.4827308598e+01,2.1977355612e+02,3.2933586736e+00,8.1867173471e+01,-2.5130722271e-04,2.2126620270e+01,6.2492589907e+01,2.0105197235e+01,1.7870972795e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3498278933e-02,1.1196893379e-03,1.4435016352e-02,3,9,13,31,10,1.7350925093e+01,18,1,16,152,8,8.1348624748e+01,
6.2000000000e-01,-8.5296172282e-02,-8.5193843146e-02,-8.4977713810e-02,-8.5162145688e-02,5.9067871542e-02,6.2836612069e-02,7.1380068293e-02,6.4175012965e-02,1.8717529451e+00,2.1233529722e+00,2.3403139622e+00,2.0494243558e+00,4.0212695061e-01,7.0058769420e-01,1.2353153139e+00,7.9146085745e-01,5.9067871542e-02,6.2836612069e-02,7.1380068293e-02,6.4175012965e-02,9.6129782167e+02,1.3598981392e+03,1.8834213042e+03,1.2596716404e+03,3.7059820848e+04,5.1837620872e+04,7.0872659427e+04,4.7375965243e+04,1.0008478253e+02,1.2254949440e+02,1.6995067661e+03,1.3841340957e+01,8.0896338651e+01,1.4369958602e+02,1.2747384274e+01,1.2254949440e+02,-9.6357378512e-04,8.5005059340e+01,8.3379554661e+01,3.2190532897e+01,8.5199890085e+01,4.9128818329e+00,7.4184026184e+01,2.0664431802e+02,3.3468031966e+00,8.2936063932e+01,-2.5017766878e-04,2.2095341213e+01,6.2638078697e+01,2.0069030651e+01,1.7772487438e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3588030621e-02,1.1313745055e-03,1.4476700683e-02,3,9,13,31,10,1.7287832848e+01,18,1,16,152,8,8.1348624748e+01,
6.2500000000e-01,-8.5291620725e-02,-8.5203707004e-02,-8.4998760372e-02,-8.5173567092e-02,5.8840180820e-02,6.2441548844e-02,7.0579450258e-02,6.3717466424e-02,1.8749084229e+00,2.1267597055e+00,2.3432404187e+00,2.0532466545e+00,3.9960279552e-01,6.6607544818e-01,1.1445712541e+00,7.4321489365e-01,5.8840180820e-02,6.2441548844e-02,7.0579450258e-02,6.3717466424e-02,9.5540933519e+02,1.3508235378e+03,1.8509131433e+03,1.2513296000e+03,3.6899340351e+04,5.1726542702e+04,7.0203732652e+04,4.7368991339e+04,1.0009984920e+02,1.2324580016e+02,1.7111872062e+03,1.3875468259e+01,8.1085934773e+01,1.3656928758e+02,1.2834995021e+01,1.2324580016e+02,-9.5778755450e-04,8.4658666906e+01,8.2832828590e+01,3.2190355684e+01,8.5330399673e+01,4.8723327745e+00,7.3604753922e+01,1.9453465549e+02,3.3970818151e+00,8.3941636301e+01,-2.4908935099e-04,2.2063989219e+01,6.2783567998e+01,2.0033257002e+01,1.7646654783e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3671226183e-02,1.1424501016e-03,1.4517212741e-02,3,10,12,32,10,1.6975155769e+01,18,1,16,152,8,8.1348624748e+01,
6.3000000000e-01,-8.5302998115e-02,-8.5213096522e-02,-8.5018691483e-02,-8.5184431376e-02,5.8622037351e-02,6.2064117713e-02,6.9817268203e-02,6.3280581038e-02,1.8779005892e+00,2.1300021659e+00,2.3459990292e+00,2.0568422597e+00,3.9556335941e-01,6.3452324719e-01,1.0617922391e+00,7.0010753249e-01,5.8622037351e-02,6.2064117713e-02,6.9817268203e-02,6.3280581038e-02,9.4989693402e+02,1.3423368974e+03,1.8234634129e+03,1.2433394315e+03,3.6765381721e+04,5.1617553776e+04,6.9632211289e+04,4.7340970502e+04,1.0011388560e+02,1.2390811701e+02,1.7228119834e+03,1.3914484135e+01,8.1302689636e+01,1.3014646046e+02,1.2922188261e+01,1.2390811701e+02,-9.5203716962e-04,8.4314545616e+01,8.2289779971e+01,3.2190122685e+01,8.5447487780e+01,4.8359153429e+00,7.3084504899e+01,1.8336524497e+02,3.4444403665e+00,8.4888807330e+01,-2.4803900525e-04,2.2032565297e+01,6.2924683556e+01,1.9997955191e+01,1.7497602610e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3748806803e-02,1.1529887670e-03,1.4556671546e-02,3,9,13,32,10,1.7116469841e+01,18,1,16,152,8,8.1348624748e+01,
6.3500000000e-01,-8.5354702634e-02,-8.5222038524e-02,-8.5037573277e-02,-8.5194769478e-02,5.8412996896e-02,6.1703449145e-02,6.9091473973e-02,6.2863326938e-02,1.8807502452e+00,2.1330942034e+00,2.3486078116e+00,2.0602343682e+00,3.8558236448e-01,6.0559124154e-01,9.8637307100e-01,6.6126446676e-01,5.8412996896e-02,6.1703449145e-02,6.9091473973e-02,6.2863326938e-02,9.4474443422e+02,1.3343518704e+03,1.7979953077e+03,1.2356489999e+03,3.6651748881e+04,5.1509491670e+04,6.9062616448e+04,4.7295528809e+04,1.0012699290e+02,1.2453976369e+02,1.7343720633e+03,1.3957597414e+01,8.1542207854e+01,1.2433464994e+02,1.3008896231e+01,1.2453976369e+02,-9.4632333028e-04,8.3972680198e+01,8.1750382303e+01,3.2189835282e+01,8.5552190859e+01,4.8033076106e+00,7.2618680152e+01,1.7306293368e+02,3.4891055621e+00,8.5782111242e+01,-2.4702364976e-04,2.2001072506e+01,6.3057659701e+01,1.9963190599e+01,1.7328994659e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3821544568e-02,1.1630522086e-03,1.4595164214e-02,3,9,13,32,10,1.6933711316e+01,18,1,16,152,8,8.1348624748e+01,
6.4000000000e-01,-8.5318745572e-02,-8.5230556291e-02,-8.5055467786e-02,-8.5204610365e-02,5.8212637363e-02,6.1358720597e-02,6.8400139994e-02,6.2464730691e-02,1.8834731440e+00,2.1360480682e+00,2.3510827106e+00,2.0634424129e+00,3.6248611561e-01,5.7897553908e-01,9.1773573901e-01,6.2602748189e-01,5.8212637363e-02,6.1358720597e-02,6.8400139994e-02,6.2464730691e-02,9.3992980650e+02,1.3268057753e+03,1.7761509253e+03,1.2282273947e+03,3.6553800655e+04,5.1401885210e+04,6.8573016366e+04,4.7235971761e+04,1.0013926408e+02,1.2514360791e+02,1.7458596827e+03,1.4004129283e+01,8.1800718238e+01,1.1905111148e+02,1.3095060701e+01,1.2514360791e+02,-9.4064661066e-04,8.3633055489e+01,8.1214609389e+01,3.2189494775e+01,8.5645464800e+01,4.7742126940e+00,7.2203038485e+01,1.6356025958e+02,3.5312864744e+00,8.6625729489e+01,-2.4604056127e-04,2.1969515657e+01,6.3179296960e+01,1.9929016684e+01,1.7144057564e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3890079401e-02,1.1726926767e-03,1.4632757890e-02,3,9,13,32,10,1.7044678458e+01,18,1,16,152,8,8.1348624748e+01,
6.4500000000e-01,-8.5311257842e-02,-8.5238671981e-02,-8.5072433156e-02,-8.5213981402e-02,5.8020557700e-02,6.1029153699e-02,6.7741451580e-02,6.2083871862e-02,1.8860813205e+00,2.1388746032e+00,2.3534376319e+00,2.0664829731e+00,3.4227173292e-01,5.5441363725e-01,8.5533918484e-01,5.9388535259e-01,5.8020557700e-02,6.1029153699e-02,6.7741451580e-02,6.2083871862e-02,9.3542913719e+02,1.3196523879e+03,1.7569720340e+03,1.2210576610e+03,3.6468063957e+04,5.1294698624e+04,6.8141701178e+04,4.7165191391e+04,1.0015078166e+02,1.2572212894e+02,1.7572687220e+03,1.4053498236e+01,8.2074990198e+01,1.1422443154e+02,1.3180635769e+01,1.2572212894e+02,-9.3500742200e-04,8.3295656434e+01,8.0682435334e+01,3.2189102384e+01,8.5728191204e+01,4.7483568049e+00,7.1833668641e+01,1.5479500862e+02,3.5711759099e+00,8.7423518198e+01,-2.4508725314e-04,2.1937901045e+01,6.3286915569e+01,1.9895476472e+01,1.6945614874e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.3954937825e-02,1.1819539242e-03,1.4669507007e-02,3,10,13,33,11,1.7062962984e+01,18,1,16,152,8,8.1348624748e+01,
6.5000000000e-01,-8.5317909300e-02,-8.5246408861e-02,-8.5088523867e-02,-8.5222907929e-02,5.7836376526e-02,6.0714011603e-02,6.7113699738e-02,6.1719879804e-02,1.8885840922e+00,2.1415834329e+00,2.3556843115e+00,2.0693703927e+00,3.2434855161e-01,5.3167584917e-01,7.9866710792e-01,5.6444314275e-01,5.7836376526e-02,6.0714011603e-02,6.7113699738e-02,6.1719879804e-02,9.3121828207e+02,1.3128570978e+03,1.7398004621e+03,1.2141313031e+03,3.6391967618e+04,5.1188155051e+04,6.7785643026e+04,4.7085670740e+04,1.0016161906e+02,1.2627747225e+02,1.7685939374e+03,1.4105206746e+01,8.2362259700e+01,1.0979351844e+02,1.3265582105e+01,1.2627747225e+02,-9.2940608941e-04,8.2960468086e+01,8.0153834538e+01,3.2188659256e+01,8.5801183156e+01,4.7254874541e+00,7.1506963629e+01,1.4670980654e+02,3.6089516738e+00,8.8179033477e+01,-2.4416145516e-04,2.1906236192e+01,6.3378307263e+01,1.9862603919e+01,1.6736123993e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4016556337e-02,1.1908723407e-03,1.4705452407e-02,3,10,13,33,11,1.7116014345e+01,18,1,16,152,8,8.1348624748e+01,
6.5500000000e-01,-8.5321575442e-02,-8.5253787061e-02,-8.5103790950e-02,-8.5231413766e-02,5.7659731209e-02,6.0412596519e-02,6.6515274440e-02,6.1371930661e-02,1.8909887459e+00,2.1441831175e+00,2.3578328583e+00,2.0721172245e+00,3.0827770153e-01,5.1056225999e-01,7.4793501372e-01,5.3736276893e-01,5.7659731209e-02,6.0412596519e-02,6.6515274440e-02,6.1371930661e-02,9.2727453587e+02,1.3063932460e+03,1.7241728339e+03,1.2074444388e+03,3.6323587119e+04,5.1082613619e+04,6.7453898580e+04,4.6999524157e+04,1.0017184198e+02,1.2681149904e+02,1.7798303611e+03,1.4158829216e+01,8.2660162312e+01,1.0570659506e+02,1.3349862447e+01,1.2681149904e+02,-9.2384291180e-04,8.2627475603e+01,7.9628781686e+01,3.2188166470e+01,8.5865190556e+01,4.7053717945e+00,7.1219597064e+01,1.3925174232e+02,3.6447777376e+00,8.8895554752e+01,-2.4326109495e-04,2.1874529632e+01,6.3451687148e+01,1.9830425145e+01,1.6517713823e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4075299571e-02,1.1994782530e-03,1.4740625887e-02,3,9,13,32,10,1.6423111442e+01,18,1,16,152,8,8.1348624748e+01,
6.6000000000e-01,-8.5323854144e-02,-8.5260825622e-02,-8.5118282197e-02,-8.5239522078e-02,5.7490276930e-02,6.0124247441e-02,6.5944658343e-02,6.1039244576e-02,1.8932707826e+00,2.1466812874e+00,2.3598914686e+00,2.0747345260e+00,2.9372120334e-01,4.9089785921e-01,7.1513801913e-01,5.1238291010e-01,5.7490276930e-02,6.0124247441e-02,6.5944658343e-02,6.1039244576e-02,9.2357666632e+02,1.3002396001e+03,1.7097603438e+03,1.2009952671e+03,3.6261504140e+04,5.0978489554e+04,6.7137686341e+04,4.6908544561e+04,1.0018150880e+02,1.2732582981e+02,1.7909733177e+03,1.4214001326e+01,8.2966674032e+01,1.0191976235e+02,1.3433441725e+01,1.2732582981e+02,-9.1831816023e-04,8.2296664250e+01,7.9107251740e+01,3.2187625044e+01,8.5920905037e+01,4.6877950932e+00,7.0968501331e+01,1.3237202096e+02,3.6788053148e+00,8.9576106296e+01,-2.4238428101e-04,2.1842790700e+01,6.3505646990e+01,1.9798959533e+01,1.6292221692e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4131474166e-02,1.2077970011e-03,1.4775053182e-02,3,10,13,33,11,1.7077142377e+01,18,1,16,152,8,8.1348624748e+01,
6.6500000000e-01,-8.5327706357e-02,-8.5267542035e-02,-8.5132042361e-02,-8.5247253565e-02,5.7327685576e-02,5.9848337969e-02,6.5400420926e-02,6.0721083074e-02,1.8954653133e+00,2.1490847594e+00,2.3618676881e+00,2.0772321564e+00,2.8027397458e-01,4.7253004991e-01,6.8473345212e-01,4.8927173823e-01,5.7327685576e-02,5.9848337969e-02,6.5400420926e-02,6.0721083074e-02,9.2010527691e+02,1.2943784976e+03,1.6965028401e+03,1.1947828450e+03,3.6204668175e+04,5.0876197780e+04,6.6834258321e+04,4.6814230125e+04,1.0019067114e+02,1.2782188082e+02,1.8020185080e+03,1.4270410993e+01,8.3280061070e+01,9.8395710185e+01,1.3516287694e+01,1.2782188082e+02,-9.1283206957e-04,8.1968019393e+01,7.8589219928e+01,3.2187035936e+01,8.5968964489e+01,4.6725593221e+00,7.0750847458e+01,1.2602564336e+02,3.7111738535e+00,9.0223477070e+01,-2.4152928701e-04,2.1811029362e+01,6.3539110864e+01,1.9768220702e+01,1.6061228336e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4185337845e-02,1.2158497710e-03,1.4808757050e-02,3,9,13,31,10,1.7046535676e+01,18,1,16,152,8,8.1348624748e+01,
6.7000000000e-01,-8.5331538438e-02,-8.5273951434e-02,-8.5145113355e-02,-8.5254628252e-02,5.7171644988e-02,5.9584274337e-02,6.4881213014e-02,6.0416746623e-02,1.8975771116e+00,2.1513996443e+00,2.3637681860e+00,2.0796189331e+00,2.6774627706e-01,4.5532629036e-01,6.5634266710e-01,4.6784541034e-01,5.7171644988e-02,5.9584274337e-02,6.4881213014e-02,6.0416746623e-02,9.1684300151e+02,1.2887950768e+03,1.6842628732e+03,1.1888060025e+03,3.6152289978e+04,5.0776134786e+04,6.6542121781e+04,4.6717835986e+04,1.0019937432e+02,1.2830089416e+02,1.8129620639e+03,1.4327790778e+01,8.3598837655e+01,9.5102649785e+01,1.3598371341e+01,1.2830089416e+02,-9.0738483288e-04,8.1641526504e+01,7.8074661738e+01,3.2186400054e+01,8.6009957249e+01,4.6594818588e+00,7.0564026554e+01,1.2017111096e+02,3.7420119518e+00,9.0840239036e+01,-2.4069453761e-04,2.1779256055e+01,6.3551293750e+01,1.9738217358e+01,1.5826090111e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4237109012e-02,1.2236543167e-03,1.4841757408e-02,3,10,13,33,11,1.7138417253e+01,18,1,16,152,8,8.1348624748e+01,
6.7500000000e-01,-8.5335226613e-02,-8.5280072100e-02,-8.5157534432e-02,-8.5261664791e-02,5.7021857986e-02,5.9331493493e-02,6.4385761667e-02,6.0125572350e-02,1.8996103511e+00,2.1536314365e+00,2.3655990555e+00,2.0819028060e+00,2.5618371728e-01,4.3917029821e-01,6.2991772188e-01,4.4793340666e-01,5.7021857986e-02,5.9331493493e-02,6.4385761667e-02,6.0125572350e-02,9.1377445715e+02,1.2834761061e+03,1.6726786639e+03,1.1830630001e+03,3.6103768876e+04,5.0678647247e+04,6.6260259114e+04,4.6620403411e+04,1.0020765856e+02,1.2876396439e+02,1.8238003013e+03,1.4385911194e+01,8.3921728854e+01,9.2013668510e+01,1.3679665031e+01,1.2876396439e+02,-9.0197662624e-04,8.1317171154e+01,7.7563552903e+01,3.2185718253e+01,8.6044425948e+01,4.6483942878e+00,7.0405632683e+01,1.1477015350e+02,3.7714382017e+00,9.1428764034e+01,-2.3987859530e-04,2.1747481547e+01,6.3541663453e+01,1.9708954044e+01,1.5587968153e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4286970320e-02,1.2312256276e-03,1.4874072140e-02,3,10,13,33,11,1.6999010885e+01,18,1,16,152,8,8.1348624748e+01,
6.8000000000e-01,-8.5338429508e-02,-8.5285919149e-02,-8.5169342365e-02,-8.5268380984e-02,5.6878041684e-02,5.9089461349e-02,6.3912865421e-02,5.9846931910e-02,1.9015687761e+00,2.1557850912e+00,2.3673649946e+00,2.0840909843e+00,2.4545716221e-01,4.2396110878e-01,6.0502662200e-01,4.2940651767e-01,5.6878041684e-02,5.9089461349e-02,6.3912865421e-02,5.9846931910e-02,9.1088561292e+02,1.2784098073e+03,1.6616837533e+03,1.1775514271e+03,3.6058665867e+04,5.0584038876e+04,6.5988358623e+04,4.6522785430e+04,1.0021555922e+02,1.2921206023e+02,1.8345299319e+03,1.4444575153e+01,8.4247639736e+01,8.9105777865e+01,1.3760144102e+01,1.2921206023e+02,-8.9660758746e-04,8.0994939015e+01,7.7055869402e+01,3.2184991346e+01,8.6072871070e+01,4.6391412958e+00,7.0273447083e+01,1.0978747788e+02,3.7995619675e+00,9.1991239350e+01,-2.3908014845e-04,2.1715716824e+01,6.3509905969e+01,1.9680431782e+01,1.5347854533e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4335077476e-02,1.2385764539e-03,1.4905715792e-02,3,9,13,32,10,1.7151939515e+01,18,1,16,152,8,8.1348624748e+01,
6.8500000000e-01,-8.5341592022e-02,-8.5291504510e-02,-8.5180571609e-02,-8.5274793680e-02,5.6739926699e-02,5.8857671134e-02,6.3461389832e-02,5.9580229489e-02,1.9034558133e+00,2.1578650932e+00,2.3690703703e+00,2.0861900174e+00,2.3547180521e-01,4.0960958250e-01,5.8147780659e-01,4.1213010207e-01,5.6739926699e-02,5.8857671134e-02,6.3461389832e-02,5.9580229489e-02,9.0816398471e+02,1.2735850885e+03,1.6512603840e+03,1.1722679154e+03,3.6016643606e+04,5.0492550888e+04,6.5725941019e+04,4.6425689175e+04,1.0022310777e+02,1.2964604360e+02,1.8451478137e+03,1.4503613108e+01,8.4575628378e+01,8.6359515223e+01,1.3839784984e+01,1.2964604360e+02,-8.9127784105e-04,8.0674815861e+01,7.6551587443e+01,3.2184220100e+01,8.6095754229e+01,4.6315796519e+00,7.0165423598e+01,1.0519053657e+02,3.8264841037e+00,9.2529682075e+01,-2.3829800044e-04,2.1683972986e+01,6.3455894297e+01,1.9652648635e+01,1.5106595352e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4381566167e-02,1.2457177518e-03,1.4936701644e-02,3,9,13,32,10,1.6721509992e+01,18,1,16,152,8,8.1348624748e+01,
6.9000000000e-01,-8.5345557176e-02,-8.5296842664e-02,-8.5191254457e-02,-8.5280917867e-02,5.6607256492e-02,5.8635641856e-02,6.3030263336e-02,5.9324899937e-02,1.9052746554e+00,2.1598755121e+00,2.3707191873e+00,2.0882058217e+00,2.2614650530e-01,3.9603799880e-01,5.5915130678e-01,3.9598583359e-01,5.6607256492e-02,5.8635641856e-02,6.3030263336e-02,5.9324899937e-02,9.0559821866e+02,1.2689914603e+03,1.6417533462e+03,1.1672079612e+03,3.5977450723e+04,5.0404370738e+04,6.5472878035e+04,4.6329710878e+04,1.0023033199e+02,1.3006668547e+02,1.8556511727e+03,1.4562878983e+01,8.4904883237e+01,8.3758178848e+01,1.3918566874e+01,1.3006668547e+02,-8.8598747604e-04,8.0356787563e+01,7.6050683462e+01,3.2183405247e+01,8.6113501192e+01,4.6255772681e+00,7.0079675258e+01,1.0094931409e+02,3.8522976171e+00,9.3045952341e+01,-2.3753105962e-04,2.1652261158e+01,6.3379660609e+01,1.9625600185e+01,1.4864911115e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4426551997e-02,1.2526590096e-03,1.4967044114e-02,3,9,13,31,10,1.7069956390e+01,18,1,16,152,8,8.1348624748e+01,
6.9500000000e-01,-8.5348022395e-02,-8.5301945886e-02,-8.5201421187e-02,-8.5286769006e-02,5.6479786689e-02,5.8422916854e-02,6.2618473372e-02,5.9080407018e-02,1.9070283069e+00,2.1618200574e+00,2.3723145303e+00,2.0901437915e+00,2.1741449106e-01,3.8317816998e-01,5.3795096712e-01,3.8087453481e-01,5.6479786689e-02,5.8422916854e-02,6.2618473372e-02,5.9080407018e-02,9.0317804259e+02,1.2646188869e+03,1.6327125566e+03,1.1623664525e+03,3.5940892602e+04,5.0319632249e+04,6.5228855689e+04,4.6235330323e+04,1.0023725655e+02,1.3047467871e+02,1.8660374491e+03,1.4622246791e+01,8.5234704393e+01,8.1287531858e+01,1.3996470568e+01,1.3047467870e+02,-8.8073656135e-04,8.0040840088e+01,7.5553134114e+01,3.2182547478e+01,8.6126504668e+01,4.6210123323e+00,7.0014461890e+01,9.7036130039e+01,3.8770882770e+00,9.3541765539e+01,-2.3677833018e-04,2.1620592419e+01,6.3281371574e+01,1.9599279949e+01,1.4623414423e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4470134673e-02,1.2594085416e-03,1.4996758220e-02,3,9,14,33,11,1.6910403849e+01,18,1,16,152,8,8.1348624748e+01,
7.0000000000e-01,-8.5363675801e-02,-8.5306826103e-02,-8.5211100192e-02,-8.5291804477e-02,5.6357284428e-02,5.8219062427e-02,6.2225062774e-02,5.8846241831e-02,1.9087196174e+00,2.1637021178e+00,2.3738598754e+00,2.0920088339e+00,2.0921729873e-01,3.7096974405e-01,5.1780044933e-01,3.6670944775e-01,5.6357284428e-02,5.8219062427e-02,6.2225062774e-02,5.8846241831e-02,9.0089440121e+02,1.2604578609e+03,1.6240923202e+03,1.1577375992e+03,3.5906801764e+04,5.0238431467e+04,6.4993686003e+04,4.6142938424e+04,1.0024390325e+02,1.3087064932e+02,1.8763045177e+03,1.4681607706e+01,8.5564487256e+01,7.8935190476e+01,1.4073480128e+01,1.3087064932e+02,-8.7552512372e-04,7.9726959502e+01,7.5058916267e+01,3.2181647456e+01,8.6135126878e+01,4.6177725089e+00,6.9968178699e+01,9.3425457467e+01,3.9009351786e+00,9.4018703572e+01,-2.3603890386e-04,2.1588977739e+01,6.3161306643e+01,1.9573679733e+01,1.4382625337e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4512400660e-02,1.2659737374e-03,1.5025857805e-02,3,9,14,32,10,1.6726188509e+01,18,1,16,152,8,8.1348624748e+01,
7.0500000000e-01,-8.5376297905e-02,-8.5311495085e-02,-8.5220318129e-02,-8.5297478085e-02,5.6239527864e-02,5.8023666571e-02,6.1849126397e-02,5.8621921438e-02,1.9103513047e+00,2.1655248029e+00,2.3753577032e+00,2.0938054644e+00,2.0150642955e-01,3.5936002475e-01,4.9863262440e-01,3.5340913723e-01,5.6239527864e-02,5.8023666571e-02,6.1849126397e-02,5.8621921438e-02,8.9873883851e+02,1.2564992097e+03,1.6158708199e+03,1.1533153538e+03,3.5875052601e+04,5.0160822457e+04,6.4767246011e+04,4.6052835310e+04,1.0025029165e+02,1.3125516529e+02,1.8864504301e+03,1.4740867700e+01,8.5893709446e+01,7.6690566972e+01,1.4149580940e+01,1.3125516529e+02,-8.7035317348e-04,7.9415131968e+01,7.4568006997e+01,3.2180705808e+01,8.6139701929e+01,4.6157542017e+00,6.9939345738e+01,9.0093755401e+01,3.9239112622e+00,9.4478225244e+01,-2.3531195228e-04,2.1557427924e+01,6.3019839023e+01,1.9548789931e+01,1.4142984557e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4553424620e-02,1.2723612551e-03,1.5054354401e-02,3,9,14,32,10,1.7213843324e+01,18,1,16,152,8,8.1348624748e+01,
7.1000000000e-01,-8.5361869526e-02,-8.5315962986e-02,-8.5229100001e-02,-8.5302789689e-02,5.6126305474e-02,5.7836337787e-02,6.1489807978e-02,5.8406986163e-02,1.9119259653e+00,2.1672909747e+00,2.3768106650e+00,2.0955377921e+00,1.9423830304e-01,3.4830184556e-01,4.8038895964e-01,3.4089799555e-01,5.6126305474e-02,5.7836337787e-02,6.1489807978e-02,5.8406986163e-02,8.9670372080e+02,1.2527339861e+03,1.6080289437e+03,1.1490930987e+03,3.5845534027e+04,5.0086821182e+04,6.4549356333e+04,4.5965266769e+04,1.0025643924e+02,1.3162874486e+02,1.8964735045e+03,1.4799945381e+01,8.6221918782e+01,7.4544492005e+01,1.4224760388e+01,1.3162874486e+02,-8.6522069560e-04,7.9105343742e+01,7.4080383581e+01,3.2179723136e+01,8.6140537996e+01,4.6148618736e+00,6.9926598195e+01,8.7019314373e+01,3.9460837917e+00,9.4921675835e+01,-2.3459672003e-04,2.1525953577e+01,6.2857419107e+01,1.9524599789e+01,1.3904864796e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4593272594e-02,1.2785771626e-03,1.5082260767e-02,3,9,13,31,10,1.6839549253e+01,18,1,16,152,8,8.1348624748e+01,
7.1500000000e-01,-8.5364377513e-02,-8.5320239523e-02,-8.5237469299e-02,-8.5307690343e-02,5.6017415666e-02,5.7656703962e-02,6.1146297192e-02,5.8201000710e-02,1.9134460790e+00,2.1690032733e+00,2.3782208606e+00,2.0972095899e+00,1.8737716128e-01,3.3775335636e-01,4.6301661119e-01,3.2911287710e-01,5.6017415666e-02,5.7656703962e-02,6.1146297192e-02,5.8201000710e-02,8.9478223349e+02,1.2491536481e+03,1.6005443664e+03,1.1450640626e+03,3.5818139506e+04,5.0016420043e+04,6.4340148875e+04,4.5880416625e+04,1.0026236165e+02,1.3199186299e+02,1.9063723600e+03,1.4858770258e+01,8.6548723657e+01,7.2488948806e+01,1.4299008115e+01,1.3199186299e+02,-8.6012764620e-04,7.8797581175e+01,7.3596023493e+01,3.2178700013e+01,8.6137919345e+01,4.6150074202e+00,6.9928677432e+01,8.4182113964e+01,3.9675147968e+00,9.5350295937e+01,-2.3389251828e-04,2.1494565062e+01,6.2674560096e+01,1.9501097620e+01,1.3668580548e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4632001774e-02,1.2846270423e-03,1.5109589763e-02,3,9,13,32,10,1.6803939916e+01,18,1,16,152,8,8.1348624748e+01,
7.2000000000e-01,-8.5367389388e-02,-8.5324332475e-02,-8.5245448091e-02,-8.5312376912e-02,5.5912666191e-02,5.7484411312e-02,6.0817826912e-02,5.8003550604e-02,1.9149140148e+00,2.1706641430e+00,2.3795903688e+00,2.0988242909e+00,1.8088949110e-01,3.2767721993e-01,4.4646724279e-01,3.1798576267e-01,5.5912666191e-02,5.7484411312e-02,6.0817826912e-02,5.8003550604e-02,8.9296795125e+02,1.2457498105e+03,1.5934013970e+03,1.1412211086e+03,3.5792782001e+04,4.9949581361e+04,6.4139365660e+04,4.5798432627e+04,1.0026807307e+02,1.3234495705e+02,1.9161457557e+03,1.4917281232e+01,8.6873784620e+01,7.0517032170e+01,1.4372314815e+01,1.3234495705e+02,-8.5507396864e-04,7.8491830712e+01,7.3114904399e+01,3.2177636987e+01,8.6132108188e+01,4.6161095911e+00,6.9944422730e+01,8.1563691433e+01,3.9882614797e+00,9.5765229594e+01,-2.3319871898e-04,2.1463272473e+01,6.2471825573e+01,1.9478270994e+01,1.3434396430e+02,1.8000000000e-01,2.0000000000e-01,7.0000000000e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4669662643e-02,1.2905160933e-03,1.5136354630e-02,3,9,14,32,10,1.7219168504e+01,18,1,16,152,8,8.1348624748e+01,
7.2500000000e-01,-8.5374803245e-02,-8.5328254570e-02,-8.5253057121e-02,-8.5316858454e-02,5.5811873743e-02,5.7319123397e-02,6.0503670650e-02,5.7814242195e-02,1.9163332166e+00,2.1722810565e+00,2.3809372345e+00,2.1003908238e+00,1.8360518990e-01,3.2141887425e-01,4.3408341230e-01,3.1101159478e-01,5.5811873743e-02,5.7319123397e-02,6.0503670650e-02,5.7814242195e-02,8.9127008210e+02,1.2425570581e+03,1.5867069302e+03,1.1375997637e+03,3.5768572133e+04,4.9883867045e+04,6.3938476033e+04,4.5717076943e+04,1.0027290982e+02,1.3269107167e+02,1.9263602202e+03,1.4994341573e+01,8.7194117860e+01,7.0576385411e+01,1.4448929811e+01,1.3269107167e+02,-8.5000283044e-04,7.8188078890e+01,7.2637004096e+01,3.2176534988e+01,8.6101495569e+01,4.6311051956e+00,6.9970271817e+01,8.0864873428e+01,4.0084999793e+00,9.6169999585e+01,-2.3251310450e-04,2.1432085613e+01,6.2249814793e+01,1.9456109984e+01,1.3197453327e+02,1.8023319387e-01,2.0000000000e-01,7.0199880462e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4706600260e-02,1.2962571172e-03,1.5163098805e-02,3,9,14,32,10,1.8240681930e+01,18,1,16,152,8,8.1348624748e+01,
7.3000000000e-01,-8.5401171273e-02,-8.5332011554e-02,-8.5260315898e-02,-8.5321145385e-02,5.5714848655e-02,5.7160520179e-02,6.0203140160e-02,5.7632701158e-02,1.9177127230e+00,2.1738972073e+00,2.3823473159e+00,2.1019428363e+00,1.9450449011e-01,3.2637630207e-01,4.2827665461e-01,3.1065824984e-01,5.5714848655e-02,5.7160520179e-02,6.0203140160e-02,5.7632701158e-02,8.8979798060e+02,1.2398443574e+03,1.5810736252e+03,1.1343692747e+03,3.5739579647e+04,4.9804257860e+04,6.3694207585e+04,4.5627279297e+04,1.0027571625e+02,1.3304421133e+02,1.9381200931e+03,1.5106736740e+01,8.7495077944e+01,7.3800175511e+01,1.4537136355e+01,1.3304421133e+02,-8.4480361916e-04,7.7886312340e+01,7.2162299096e+01,3.2175398570e+01,8.5994986958e+01,4.6719884643e+00,6.9991465891e+01,8.3587697841e+01,4.0289553680e+00,9.6579107360e+01,-2.3182613492e-04,2.1401014001e+01,6.2008995152e+01,1.9434648700e+01,1.2933559504e+02,1.8092966810e-01,2.0000000000e-01,7.0796858369e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4744492394e-02,1.3019824400e-03,1.5192300862e-02,3,9,13,31,10,1.7186799962e+01,18,1,16,152,8,8.1348624748e+01,
7.3500000000e-01,-8.5369715602e-02,-8.5335612193e-02,-8.5267242773e-02,-8.5325245371e-02,5.5621438578e-02,5.7008297177e-02,5.9915583202e-02,5.7458571503e-02,1.9190670096e+00,2.1755677192e+00,2.3838615567e+00,2.1035117171e+00,2.0998764097e-01,3.4188515859e-01,4.3281509170e-01,3.1750859953e-01,5.5621438578e-02,5.7008297177e-02,5.9915583202e-02,5.7458571503e-02,8.8859773976e+02,1.2378251294e+03,1.5765705072e+03,1.1316108577e+03,3.5704016776e+04,4.9700481182e+04,6.3399803840e+04,4.5525706699e+04,1.0027676546e+02,1.3341800738e+02,1.9518525759e+03,1.5251249730e+01,8.7761192029e+01,7.9332839592e+01,1.4640138731e+01,1.3341800738e+02,-8.3943343772e-04,7.7586517800e+01,7.1690762625e+01,3.2174234520e+01,8.5811230689e+01,4.7370486215e+00,6.9991251721e+01,8.9395273489e+01,4.0504457460e+00,9.7008914920e+01,-2.3112702860e-04,2.1370067047e+01,6.1749170020e+01,1.9413996353e+01,1.2622708927e+02,1.8208014190e-01,2.0000000000e-01,7.1782978773e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4784998114e-02,1.3079984112e-03,1.5225636692e-02,3,9,13,31,10,1.6888656317e+01,18,1,16,152,8,8.1348624748e+01,
7.4000000000e-01,-8.5402522892e-02,-8.5339062559e-02,-8.5273855025e-02,-8.5329177841e-02,5.5531485503e-02,5.6862164616e-02,5.9640381449e-02,5.7291514652e-02,1.9204222506e+00,2.1773400297e+00,2.3855091556e+00,2.1051351670e+00,2.2805770277e-01,3.6581324588e-01,4.4985114347e-01,3.3161241978e-01,5.5531485503e-02,5.6862164616e-02,5.9640381449e-02,5.7291514652e-02,8.8771514057e+02,1.2365662091e+03,1.5729767518e+03,1.1294124652e+03,3.5660433791e+04,4.9571626120e+04,6.3069166430e+04,4.5409284949e+04,1.0027638958e+02,1.3382221917e+02,1.9678172918e+03,1.5424560148e+01,8.7980074103e+01,8.6472514393e+01,1.4759884278e+01,1.3382221917e+02,-8.3386614845e-04,7.7288682121e+01,7.1222365825e+01,3.2173049327e+01,8.5556129133e+01,4.8242591964e+00,6.9954645128e+01,9.7920387807e+01,4.0737016447e+00,9.7474032895e+01,-2.3040617571e-04,2.1339254486e+01,6.1469110022e+01,1.9394311027e+01,1.2253887982e+02,1.8366928480e-01,2.0000000000e-01,7.3145101259e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4828827345e-02,1.3146068215e-03,1.5263676149e-02,3,9,13,31,10,1.7052312310e+01,18,1,16,152,8,8.1348624748e+01,
7.4500000000e-01,-8.5379691860e-02,-8.5342372503e-02,-8.5280168924e-02,-8.5332944602e-02,5.5444837574e-02,5.6721846667e-02,5.9376948532e-02,5.7131208415e-02,1.9218031209e+00,2.1792491911e+00,2.3873133431e+00,2.1068472924e+00,2.4701052546e-01,3.9567133412e-01,4.7271683786e-01,3.5210305701e-01,5.5444837574e-02,5.6721846667e-02,5.9376948532e-02,5.7131208415e-02,8.8720519056e+02,1.2360319653e+03,1.5700561737e+03,1.1278073335e+03,3.5607301603e+04,4.9422881978e+04,6.2718448637e+04,4.5278428914e+04,1.0027496089e+02,1.3426354285e+02,1.9861017480e+03,1.5623144014e+01,8.8142003654e+01,9.4662121743e+01,1.4897029358e+01,1.3426354285e+02,-8.2809282693e-04,7.6992792277e+01,7.0757079202e+01,3.2171848938e+01,8.5236751153e+01,4.9312578641e+00,6.9868602425e+01,1.0876371774e+02,4.0993581855e+00,9.7987163711e+01,-2.2965524987e-04,2.1308586908e+01,6.1166529323e+01,1.9375775124e+01,1.1822497671e+02,1.8567592089e-01,2.0000000000e-01,7.4865075051e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4876242201e-02,1.3219965023e-03,1.5306479011e-02,3,9,13,31,10,1.7090943001e+01,18,1,16,152,8,8.1348624748e+01,
7.5000000000e-01,-8.5377834203e-02,-8.5345546755e-02,-8.5286199802e-02,-8.5336555224e-02,5.5361349816e-02,5.6587080722e-02,5.9124728208e-02,5.6977346204e-02,1.9232290120e+00,2.1813192734e+00,2.3892841309e+00,2.1086750783e+00,2.6565602570e-01,4.2947588069e-01,5.0874537715e-01,3.7708990458e-01,5.5361349816e-02,5.6587080722e-02,5.9124728208e-02,5.6977346204e-02,8.8708640490e+02,1.2361439067e+03,1.5676307136e+03,1.1267772043e+03,3.5545345603e+04,4.9261747142e+04,6.2360799655e+04,4.5136554626e+04,1.0027288643e+02,1.3474612965e+02,2.0066855626e+03,1.5843236687e+01,8.8239686117e+01,1.0342024208e+02,1.5051421091e+01,1.3474612965e+02,-8.2211533935e-04,7.6698835365e+01,7.0294873468e+01,3.2170638672e+01,8.4861215779e+01,5.0553491880e+00,6.9722184675e+01,1.2149519136e+02,4.1279471383e+00,9.8558942766e+01,-2.2886732063e-04,2.1278076256e+01,6.0838255857e+01,1.9358577639e+01,1.1328606910e+02,1.8807331102e-01,2.0000000000e-01,7.6919980871e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4927382852e-02,1.3302741372e-03,1.5353830539e-02,3,9,13,31,10,1.7231884008e+01,18,1,16,152,8,8.1348624748e+01,
7.5500000000e-01,-8.5411566763e-02,-8.5348592232e-02,-8.5291962110e-02,-8.5340016611e-02,5.5280884078e-02,5.6457616692e-02,5.8883192645e-02,5.6829636184e-02,1.9247192504e+00,2.1835647425e+00,2.3914210787e+00,2.1106357883e+00,2.8292603710e-01,4.6530387668e-01,5.4662201669e-01,4.0474360853e-01,5.5280884078e-02,5.6457616692e-02,5.8883192645e-02,5.6829636184e-02,8.8734647672e+02,1.2368088351e+03,1.5655594029e+03,1.1262624882e+03,3.5477007338e+04,4.9096265265e+04,6.2007497580e+04,4.4989225747e+04,1.0027060348e+02,1.3527190250e+02,2.0294605807e+03,1.6080847874e+01,8.8268140457e+01,1.1232305422e+02,1.5222248246e+01,1.3527190250e+02,-8.1594433080e-04,7.6406798603e+01,6.9835720048e+01,3.2169423127e+01,8.4438628937e+01,5.1935313780e+00,6.9506707628e+01,1.3565852725e+02,4.1598896813e+00,9.9197793626e+01,-2.2803695514e-04,2.1247736210e+01,6.0480491049e+01,1.9342901152e+01,1.0775731911e+02,1.9082950907e-01,2.0000000000e-01,7.9282436350e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.4982276714e-02,1.3395042002e-03,1.5405440510e-02,3,9,13,31,10,1.7415559129e+01,18,1,16,152,8,8.1348624748e+01,
7.6000000000e-01,-8.5393446815e-02,-8.5351515292e-02,-8.5297469478e-02,-8.5343335873e-02,5.5203291857e-02,5.6333216379e-02,5.8651840819e-02,5.6687800493e-02,1.9262892336e+00,2.1859905399e+00,2.3937166843e+00,2.1127388381e+00,2.9828051266e-01,5.0130118277e-01,5.8130544371e-01,4.3369706239e-01,5.5203291857e-02,5.6333216379e-02,5.8651840819e-02,5.6687800493e-02,8.8795770875e+02,1.2379267160e+03,1.5637262584e+03,1.1261932120e+03,3.5405434482e+04,4.8934436489e+04,6.1668552249e+04,4.4842256927e+04,1.0026850974e+02,1.3584077753e+02,2.0542629641e+03,1.6331811490e+01,8.8224629045e+01,1.2097893830e+02,1.5408281935e+01,1.3584077753e+02,-8.0959601628e-04,7.6116669325e+01,6.9379591393e+01,3.2168206112e+01,8.3978949618e+01,5.3425460656e+00,6.9215861805e+01,1.5077867393e+02,4.1954906303e+00,9.9909812606e+01,-2.2716029842e-04,2.1217582440e+01,6.0089097994e+01,1.9328912216e+01,1.0169951634e+02,1.9390778773e-01,2.0000000000e-01,8.1920960909e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5040763258e-02,1.3497043650e-03,1.5460893315e-02,3,9,13,31,10,1.6871514544e+01,18,1,16,152,8,8.1348624748e+01,
7.6500000000e-01,-8.5385136023e-02,-8.5354321181e-02,-8.5302734766e-02,-8.5346519484e-02,5.5128462567e-02,5.6213652855e-02,5.8430197007e-02,5.6551574535e-02,1.9279493121e+00,2.1885928823e+00,2.3961589149e+00,2.1149874198e+00,3.1122920045e-01,5.3581216283e-01,6.1687594955e-01,4.6274010569e-01,5.5128462567e-02,5.6213652855e-02,5.8430197007e-02,5.6551574535e-02,8.8889025883e+02,1.2393996874e+03,1.5620309148e+03,1.1265024814e+03,3.5333685874e+04,4.8783679562e+04,6.1353152015e+04,4.4700905049e+04,1.0026693156e+02,1.3645078508e+02,2.0808897595e+03,1.6591871581e+01,8.8108648849e+01,1.2902338982e+02,1.5607999876e+01,1.3645078508e+02,-8.0309052382e-04,7.5828434980e+01,6.8926461199e+01,3.2166990572e+01,8.3492789382e+01,5.4989485247e+00,6.8845788851e+01,1.6637168849e+02,4.2349348127e+00,1.0069869625e+02,-2.2623512311e-04,2.1187632706e+01,5.9659883362e+01,1.9316754271e+01,9.5192265025e+01,1.9726712779e-01,2.0000000000e-01,8.4800395247e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5102490152e-02,1.3608396256e-03,1.5519608170e-02,3,9,13,31,10,1.7149081103e+01,18,1,16,152,8,8.1348624748e+01,
7.7000000000e-01,-8.5400072257e-02,-8.5357016067e-02,-8.5307769856e-02,-8.5349575189e-02,5.5056277526e-02,5.6098709894e-02,5.8217809378e-02,5.6420706286e-02,1.9297047147e+00,2.1913601939e+00,2.3987299887e+00,2.1173784163e+00,3.2130182570e-01,5.6735609282e-01,6.5086666318e-01,4.9057126517e-01,5.5056277526e-02,5.6098709894e-02,5.8217809378e-02,5.6420706286e-02,8.9010981341e+02,1.2411356880e+03,1.5604050501e+03,1.1271233133e+03,3.5264830271e+04,4.8650500256e+04,6.1068256380e+04,4.4570024043e+04,1.0026615723e+02,1.3709826324e+02,2.1090879907e+03,1.6856768604e+01,8.7921819052e+01,1.3614144371e+02,1.5819504588e+01,1.3709826324e+02,-7.9645298515e-04,7.5542083121e+01,6.8476304552e+01,3.2165778553e+01,8.2991156466e+01,5.6591942577e+00,6.8395102990e+01,1.8195642886e+02,4.2782861302e+00,1.0156572260e+02,-2.2526084154e-04,2.1157906831e+01,5.9188853828e+01,1.9306542600e+01,8.8328438440e+01,2.0086276483e-01,2.0000000000e-01,8.7882369854e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5166995980e-02,1.3728300296e-03,1.5580898403e-02,3,9,13,31,10,1.7065577791e+01,18,1,16,152,8,8.1348624748e+01,
7.7500000000e-01,-8.5396640454e-02,-8.5359605605e-02,-8.5312584906e-02,-8.5352504765e-02,5.4986621777e-02,5.5988181419e-02,5.8014248672e-02,5.6294955638e-02,1.9315556599e+00,2.1942740119e+00,2.4014073360e+00,2.1199023425e+00,3.2819897717e-01,5.9464503845e-01,6.8323151956e-01,5.1596317185e-01,5.4986621777e-02,5.5988181419e-02,5.8014248672e-02,5.6294955638e-02,8.9151964274e+02,1.2430499973e+03,1.5587961118e+03,1.1279875958e+03,3.5202050699e+04,4.8540375351e+04,6.0819432439e+04,4.4454087636e+04,1.0026643653e+02,1.3777811652e+02,2.1385625293e+03,1.7122321368e+01,8.7667677999e+01,1.4207073657e+02,1.6040582419e+01,1.3777811651e+02,-7.8971274861e-04,7.5257601403e+01,6.8029098030e+01,3.2164571174e+01,8.2485160086e+01,5.8197365837e+00,6.7864849944e+01,1.9706729595e+02,4.3254896795e+00,1.0250979359e+02,-2.2423847542e-04,2.1128426547e+01,5.8672437002e+01,1.9298360941e+01,8.1209578416e+01,2.0464678568e-01,2.0000000000e-01,9.1125816295e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5233734418e-02,1.3855601708e-03,1.5644024675e-02,3,9,13,31,10,1.7529708768e+01,18,1,16,152,8,8.1348624748e+01,
7.8000000000e-01,-8.5394426828e-02,-8.5362092585e-02,-8.5317192408e-02,-8.5355336737e-02,5.4919385535e-02,5.5881870998e-02,5.7819106959e-02,5.6174093817e-02,1.9334976741e+00,2.1973100238e+00,2.4041649836e+00,2.1225440562e+00,3.3176992170e-01,6.1660854940e-01,7.0919846465e-01,5.3788403217e-01,5.4919385535e-02,5.5881870998e-02,5.7819106959e-02,5.6174093817e-02,8.9312418836e+02,1.2450655603e+03,1.5571714089e+03,1.1290294260e+03,3.5148416817e+04,4.8457675894e+04,6.0610346745e+04,4.4356961370e+04,1.0026796390e+02,1.3848406600e+02,2.1689891485e+03,1.7384512761e+01,8.7351467344e+01,1.4659988739e+02,1.6268801462e+01,1.3848406600e+02,-7.8290207362e-04,7.4974977576e+01,6.7584819754e+01,3.2163368634e+01,8.1985693745e+01,5.9771289667e+00,6.7258399806e+01,2.1126717127e+02,4.3763770983e+00,1.0352754197e+02,-2.2317058125e-04,2.1099215244e+01,5.8107662475e+01,1.9292259504e+01,7.3941956089e+01,2.0856876688e-01,2.0000000000e-01,9.4487514465e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5302093476e-02,1.3988854412e-03,1.5708215325e-02,3,9,13,31,10,1.7719573069e+01,18,1,16,152,8,8.1348624748e+01,
7.8500000000e-01,-8.5396129689e-02,-8.5364484685e-02,-8.5321602597e-02,-8.5358030557e-02,5.4854463942e-02,5.5779591362e-02,5.7631996475e-02,5.6057902784e-02,1.9355217761e+00,2.2004392107e+00,2.4069748315e+00,2.1252837346e+00,3.3197458522e-01,6.3241435766e-01,7.2661752113e-01,5.5544930031e-01,5.4854463942e-02,5.5779591362e-02,5.7631996475e-02,5.6057902784e-02,8.9490216824e+02,1.2471127455e+03,1.5555001301e+03,1.1301874335e+03,3.5106781384e+04,4.8405635678e+04,6.0443864410e+04,4.4281740100e+04,1.0027087422e+02,1.3920890744e+02,2.2000219492e+03,1.7639570076e+01,8.6979889628e+01,1.4957178128e+02,1.6501567253e+01,1.3920890743e+02,-7.7605538804e-04,7.4694199478e+01,6.7143449397e+01,3.2162170236e+01,8.1503118099e+01,6.1281254276e+00,6.6581274803e+01,2.2415967193e+02,4.4306750874e+00,1.0461350175e+02,-2.2206113220e-04,2.1070297635e+01,5.7492301959e+01,1.9288254201e+01,6.6633103250e+01,2.1257644660e-01,2.0000000000e-01,9.7922668513e-02,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5371410328e-02,1.4126379806e-03,1.5772690486e-02,3,9,13,31,10,1.7221552237e+01,18,1,16,152,8,8.1348624748e+01,
7.9000000000e-01,-8.5393286576e-02,-8.5366783423e-02,-8.5325825152e-02,-8.5360648782e-02,5.4791756833e-02,5.5681163948e-02,5.7452548525e-02,5.5946174707e-02,1.9376148153e+00,2.2036290815e+00,2.4098074933e+00,2.1280975966e+00,3.2885530140e-01,6.4148076405e-01,7.3504457140e-01,5.6796104341e-01,5.4791756833e-02,5.5681163948e-02,5.7452548525e-02,5.5946174707e-02,8.9539541872e+02,1.2491284801e+03,1.5537614683e+03,1.1314040555e+03,3.5079615623e+04,4.8386335129e+04,6.0321367579e+04,4.4230767094e+04,1.0027524502e+02,1.3994478651e+02,2.2312994921e+03,1.7884031998e+01,8.6560832236e+01,1.5088636944e+02,1.6736168765e+01,1.3994478651e+02,-7.6920867481e-04,7.4415255029e+01,6.6704968150e+01,3.2160974452e+01,8.1046963934e+01,6.2697725556e+00,6.5840917321e+01,2.3539989555e+02,4.4880168425e+00,1.0576033685e+02,-2.2091536043e-04,2.1041699363e+01,5.6824969419e+01,1.9286326939e+01,5.9388763464e+01,2.1661642105e-01,2.0000000000e-01,1.0138550376e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5441003485e-02,1.4266339870e-03,1.5836687555e-02,3,9,13,31,10,1.7080952305e+01,18,1,16,152,8,8.1348624748e+01,
7.9500000000e-01,-8.5395489027e-02,-8.5368995107e-02,-8.5329869232e-02,-8.5363129300e-02,5.4731168523e-02,5.5586418455e-02,5.7280412463e-02,5.5838711456e-02,1.9397600500e+00,2.2068449296e+00,2.4126328415e+00,2.1309588189e+00,3.2253165486e-01,6.4347783083e-01,7.3484768898e-01,5.7488440704e-01,5.4731168523e-02,5.5586418455e-02,5.7280412463e-02,5.5838711456e-02,8.9481189800e+02,1.2510558239e+03,1.5519417101e+03,1.1326256488e+03,3.5068927068e+04,4.8400748768e+04,6.0242865299e+04,4.4205614633e+04,1.0028109716e+02,1.4068347841e+02,2.2624531513e+03,1.8114799665e+01,8.6103072852e+01,1.5049912316e+02,1.6969841071e+01,1.4068347841e+02,-7.6239863655e-04,7.4138132222e+01,6.6269358654e+01,3.2159778995e+01,8.0625674074e+01,6.3994873714e+00,6.5046407523e+01,2.4470295129e+02,4.5479559354e+00,1.0695911871e+02,-2.1973956624e-04,2.1013446558e+01,5.6105183255e+01,1.9286426830e+01,5.2310271989e+01,2.2063485611e-01,2.0000000000e-01,1.0482987666e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5510195740e-02,1.4406815114e-03,1.5899483554e-02,3,9,14,32,10,1.7474318672e+01,18,1,16,152,8,8.1348624748e+01,
8.0000000000e-01,-8.5403592432e-02,-8.5371123851e-02,-8.5333743501e-02,-8.5365525444e-02,5.4672607590e-02,5.5495192435e-02,5.7115254718e-02,5.5735324062e-02,1.9419378785e+00,2.2100510639e+00,2.4154209266e+00,2.1338385463e+00,3.1319750912e-01,6.3831590728e-01,7.3131269763e-01,5.7590890074e-01,5.4672607590e-02,5.5495192435e-02,5.7115254718e-02,5.5735324062e-02,8.9429181340e+02,1.2528438259e+03,1.5500335492e+03,1.1338028858e+03,3.5076334342e+04,4.8448834961e+04,6.0207021463e+04,4.4207062477e+04,1.0028839842e+02,1.4141665533e+02,2.2931148948e+03,1.8329171339e+01,8.5615984808e+01,1.4841787586e+02,1.7199823696e+01,1.4141665533e+02,-7.5566191743e-04,7.3862819124e+01,6.5836604885e+01,3.2158580921e+01,8.0246399601e+01,6.5151165253e+00,6.4208143112e+01,2.5184975715e+02,4.6099820297e+00,1.0819964059e+02,-2.1854090237e-04,2.0985565386e+01,5.5333393477e+01,1.9288472176e+01,4.5492377504e+01,2.2457820465e-01,2.0000000000e-01,1.0820988970e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5578331553e-02,1.4545876121e-03,1.5960410718e-02,3,9,13,31,10,1.7213529513e+01,18,1,16,152,8,8.1348624748e+01,
8.0500000000e-01,-8.9266365806e-02,-8.4575796369e-02,4.1771963244e-02,-8.5367833476e-02,5.4691579228e-02,5.5410239931e-02,5.6956757896e-02,5.5635832359e-02,1.9441266021e+00,2.2132119756e+00,2.4181430534e+00,2.1367067184e+00,3.0108313518e-01,6.2613033027e-01,7.2481553104e-01,5.7086749665e-01,5.4691579228e-02,5.5410239931e-02,5.6956757896e-02,5.5635832359e-02,8.9379326417e+02,1.2544463463e+03,1.5480231585e+03,1.1348895831e+03,3.5102905437e+04,4.8529597807e+04,6.0212167390e+04,4.4235188139e+04,1.0029706770e+02,1.4213613201e+02,2.3229251626e+03,1.8524860613e+01,8.5109254580e+01,1.4469737242e+02,1.7423419710e+01,1.4213613201e+02,-7.4903431525e-04,7.3589303863e+01,6.5406692015e+01,3.2157376741e+01,7.9914861164e+01,6.6149738972e+00,6.3337495983e+01,2.5668980928e+02,4.6735377087e+00,1.0947075417e+02,-2.1732714346e-04,2.0958081576e+01,5.4510977404e+01,1.9292353071e+01,3.9021519257e+01,2.2839392013e-01,2.0000000000e-01,1.1148050297e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5644790098e-02,1.4681647382e-03,1.6018871821e-02,3,9,13,32,10,1.7430104255e+01,18,1,16,152,8,8.1348624748e+01,
8.1000000000e-01,-9.1231281944e-02,-8.3421552982e-02,3.6548361263e-02,-8.5370053894e-02,5.4645282516e-02,5.5935854863e-02,1.6755513993e-01,5.5540064480e-02,1.9463033107e+00,2.2162933454e+00,2.4207725041e+00,2.1395333055e+00,2.8652994169e-01,6.0722112772e-01,7.1741364095e-01,5.5994162734e-01,5.4645282516e-02,5.5935854863e-02,1.6755513993e-01,5.5540064480e-02,8.9327819632e+02,1.2558609877e+03,1.5459008656e+03,1.1358450327e+03,3.5149187545e+04,4.8642862281e+04,6.0255640272e+04,4.4289271335e+04,1.0030698529e+02,1.4283407986e+02,2.3515429220e+03,1.8699999546e+01,8.4592623026e+01,1.3942963324e+02,1.7638071151e+01,1.4283407986e+02,-7.4254977590e-04,7.3317574628e+01,6.4979606246e+01,3.2156162544e+01,7.9635280715e+01,6.6978554414e+00,6.2446461445e+01,2.5914087127e+02,4.7380356469e+00,1.1076071294e+02,-2.1610645101e-04,2.0931019965e+01,5.3640207925e+01,1.9297934474e+01,3.2974563142e+01,2.3203115675e-01,2.0000000000e-01,1.1459813436e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5708993494e-02,1.4812364205e-03,1.6074340045e-02,3,9,14,32,10,1.7444242454e+01,18,1,16,152,8,8.1348624748e+01,
8.1500000000e-01,-9.2979260594e-02,-8.1520941881e-02,4.1606779022e-02,-8.5372190472e-02,5.4604097015e-02,5.8220884998e-02,3.0621220932e-01,5.5447856463e-02,1.9484450186e+00,2.2192617518e+00,2.4232922511e+00,2.1422946497e+00,2.7171514523e-01,5.8155082705e-01,7.1281948115e-01,5.4615901513e-01,5.4604097015e-02,5.8220884998e-02,3.0621220932e-01,5.5447856463e-02,8.9271422213e+02,1.2578435470e+03,1.5559468701e+03,1.1366685791e+03,3.5216528384e+04,4.8819988069e+04,6.1084038414e+04,4.4365873190e+04,1.0031803487e+02,1.4350303209e+02,2.3787378046e+03,1.8853169362e+01,8.4075830328e+01,1.3265591427e+02,1.7842050109e+01,1.4350303209e+02,-7.3623117953e-04,7.3047619662e+01,6.4555334624e+01,3.2154934124e+01,7.9410383459e+01,6.7630318878e+00,6.1547315458e+01,2.5918576576e+02,4.8028753730e+00,1.1205750746e+02,-2.1488714406e-04,2.0904404064e+01,5.2724198638e+01,1.9305059606e+01,2.7417885614e+01,2.3544144700e-01,2.0000000000e-01,1.1752124029e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5770485848e-02,1.4936380156e-03,1.6126254921e-02,3,9,14,32,10,1.7543900721e+01,18,1,16,152,8,8.1348624748e+01,
8.2000000000e-01,-9.3220085483e-02,-7.8808005075e-02,3.7498708035e-02,-8.5374247019e-02,5.4587348735e-02,6.2821258193e-02,4.3199224115e-01,5.5359051871e-02,1.9505320806e+00,2.2220815168e+00,2.4256980791e+00,2.1450000972e+00,-4.3730121415e-01,5.4835010932e-01,8.6916683043e-01,5.3866917056e-01,5.4587348735e-02,6.2821258193e-02,4.3199224115e-01,5.5359051871e-02,8.9208614047e+02,1.2631056615e+03,1.9920822803e+03,1.1375365699e+03,3.5310736048e+04,4.9179632691e+04,8.1285397602e+04,4.4451362069e+04,1.0033006941e+02,1.4413513708e+02,2.4045765658e+03,1.8983593440e+01,8.3569307390e+01,1.2420599765e+02,1.8035857291e+01,1.4413513707e+02,-7.3007169456e-04,7.2779427263e+01,6.4133864851e+01,3.2153687100e+01,7.9241464587e+01,6.8102214995e+00,6.0652293912e+01,2.5686665289e+02,4.8674589373e+00,1.1334917875e+02,-2.1367748496e-04,2.0878255649e+01,5.1766829987e+01,1.9313553650e+01,2.2405907505e+01,2.3857934753e-01,2.0000000000e-01,1.2021086931e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5829172365e-02,1.5051972206e-03,1.6173489637e-02,3,9,13,31,10,1.7443371503e+01,18,1,16,152,8,8.1348624748e+01,
8.2500000000e-01,-9.2072359712e-02,-7.5453168128e-02,3.6868976989e-02,-8.5376227177e-02,5.4573541422e-02,7.0427838183e-02,5.2494193208e-01,5.5273501421e-02,1.9525524158e+00,2.2247120295e+00,2.4279845281e+00,2.1477024068e+00,-1.3662297071e+00,5.0645778952e-01,1.1056946148e+00,5.4413664508e-01,5.4573541422e-02,7.0427838183e-02,5.2494193208e-01,5.5273501421e-02,8.9140455043e+02,1.2760760788e+03,2.8231669795e+03,1.1387716804e+03,3.5400265658e+04,4.9936864031e+04,1.2205077318e+05,4.4524984559e+04,1.0034280875e+02,1.4472120018e+02,2.4293738714e+03,1.9091376199e+01,8.3085067984e+01,1.1377928746e+02,1.8221852893e+01,1.4472120018e+02,-7.2403969899e-04,7.2512985778e+01,6.3715185093e+01,3.2152417032e+01,7.9128511127e+01,6.8395463512e+00,5.9773305677e+01,2.5227733365e+02,4.9312049148e+00,1.1462409830e+02,-2.1248548776e-04,2.0852594400e+01,5.0772658187e+01,1.9323228110e+01,1.7978046073e+01,2.4140304466e-01,2.0000000000e-01,1.2263118114e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5885358604e-02,1.5157033678e-03,1.6214459685e-02,3,9,14,32,10,1.7682665035e+01,18,1,16,152,8,8.1348624748e+01,
8.3000000000e-01,-9.2106224055e-02,-7.1611887900e-02,3.9261967379e-02,-8.5378134415e-02,5.4561843240e-02,8.1149363332e-02,5.5550401087e-01,5.5191062641e-02,1.9545021735e+00,2.2271049572e+00,2.4301686290e+00,2.1504842448e+00,-2.4484242327e+00,4.5406900885e-01,1.4047614035e+00,5.7017720996e-01,5.4561843240e-02,8.1149363332e-02,5.5550401087e-01,5.5191062641e-02,8.9070402218e+02,1.3032297697e+03,4.0915783927e+03,1.1407193300e+03,3.5427208431e+04,5.1447920995e+04,1.8982554628e+05,4.4566916565e+04,1.0035591800e+02,1.4525012790e+02,2.4537294846e+03,1.9177635689e+01,8.2637181506e+01,1.0092538840e+02,1.8404535520e+01,1.4525012790e+02,-7.1807506165e-04,7.2248283604e+01,6.3299283796e+01,3.2151119524e+01,7.9070366131e+01,6.8514764339e+00,5.8921688135e+01,2.4555420891e+02,4.9935603195e+00,1.1587120639e+02,-2.1131875526e-04,2.0827437587e+01,4.9746804625e+01,1.9333886199e+01,1.4155150452e+01,2.4387491161e-01,2.0000000000e-01,1.2474992424e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5939868385e-02,1.5248921057e-03,1.6247622092e-02,3,9,14,32,10,1.7606203939e+01,18,1,16,152,8,8.1348624748e+01,
8.3500000000e-01,-9.4444631373e-02,-6.7267942757e-02,3.7143367023e-02,-8.5379972037e-02,5.4554054727e-02,9.4582374695e-02,5.5706509944e-01,5.5111599537e-02,1.9563967938e+00,2.2292028612e+00,2.4322799400e+00,2.1534719893e+00,-3.4183015941e+00,3.8941113475e-01,1.7550825125e+00,6.2461056668e-01,5.4554054727e-02,9.4582374695e-02,5.5706509944e-01,5.5111599537e-02,8.9008633483e+02,1.3528709213e+03,5.7057285804e+03,1.1438199695e+03,3.5454852997e+04,5.4234828358e+04,2.8631204827e+05,4.4554316485e+04,1.0036888798e+02,1.4570793075e+02,2.4785879338e+03,1.9244724054e+01,8.2242668719e+01,8.5014081596e+01,1.8590989737e+01,1.4570793075e+02,-7.1208317544e-04,7.1985309184e+01,6.2886149520e+01,3.2149790313e+01,7.9064920802e+01,6.8467662823e+00,5.8108010616e+01,2.3686655494e+02,5.0540101672e+00,1.1708020334e+02,-2.1018434806e-04,2.0802799816e+01,4.8694822361e+01,1.9345329335e+01,1.0935553259e+01,2.4596200985e-01,2.0000000000e-01,1.2653886558e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.5994413586e-02,1.5324212602e-03,1.6271140827e-02,3,10,13,33,11,1.7946185024e+01,18,1,16,152,8,8.1348624748e+01,
8.4000000000e-01,-9.2322707969e-02,-6.2248213166e-02,3.7421297373e-02,-8.5381743189e-02,5.4529621891e-02,1.1047743864e-01,5.6126552585e-01,5.5034982286e-02,1.9582815809e+00,2.2309404890e+00,2.4343818694e+00,2.1568202688e+00,-4.1441967925e+00,3.1110757722e-01,2.0643712090e+00,7.1167117257e-01,5.4529621891e-02,1.1047743864e-01,5.6126552585e-01,5.5034982286e-02,8.8972019161e+02,1.4341216867e+03,7.5220608740e+03,1.1484671347e+03,3.5471032447e+04,5.8945673582e+04,4.0710318086e+05,4.4469332118e+04,1.0038100758e+02,1.4607721690e+02,2.5051198588e+03,1.9296305299e+01,8.1921885969e+01,6.5365181391e+01,1.8789996091e+01,1.4607721689e+02,-7.0594682266e-04,7.1724051012e+01,6.2475770792e+01,3.2148425340e+01,7.9109319893e+01,6.8263887723e+00,5.7341927817e+01,2.2640674850e+02,5.1120845900e+00,1.1824169180e+02,-2.0908868737e-04,2.0778692849e+01,4.7622536450e+01,1.9357364883e+01,8.2909553832e+00,2.4763652803e-01,2.0000000000e-01,1.2797416688e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6051694413e-02,1.5378418886e-03,1.6283512004e-02,3,10,13,33,11,1.8203971628e+01,18,1,16,152,8,8.1348624748e+01,
8.4500000000e-01,-9.2779158659e-02,-5.6373985472e-02,3.9834575139e-02,-8.5383450962e-02,5.4526915546e-02,1.2874270232e-01,5.5714962314e-01,5.4961086938e-02,1.9602353684e+00,2.2322454453e+00,2.4365683909e+00,2.1607031449e+00,-4.6679451702e+00,2.1754050884e-01,2.4593780925e+00,8.3552467072e-01,5.4526915546e-02,1.2874270232e-01,5.5714962314e-01,5.4961086938e-02,8.8993097960e+02,1.5562413801e+03,9.5510385128e+03,1.1549658265e+03,3.5460682281e+04,6.6305595403e+04,5.4575415099e+05,4.4300437589e+04,1.0039139202e+02,1.4633708430e+02,2.5346715130e+03,1.9337301954e+01,8.1698492817e+01,4.1296229306e+01,1.9011652338e+01,1.4633708429e+02,-6.9953122492e-04,7.1464497628e+01,6.2068135981e+01,3.2147020806e+01,7.9200166665e+01,6.7914703177e+00,5.6632082197e+01,2.1438099870e+02,5.1673635530e+00,1.1934727106e+02,-2.0803749077e-04,2.0755125506e+01,4.6535855586e+01,1.9369814986e+01,6.1635777753e+00,2.4887615259e-01,2.0000000000e-01,1.2903670222e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6115597977e-02,1.5405767712e-03,1.6283532002e-02,3,11,13,35,11,1.8426487561e+01,18,1,16,152,8,8.1348624748e+01,
8.5000000000e-01,-9.3207293636e-02,-4.9055947003e-02,3.8725523501e-02,-8.5385097953e-02,5.4519982211e-02,1.4955034224e-01,5.6241367078e-01,5.4889795137e-02,1.9623667653e+00,2.2330348283e+00,2.4391558276e+00,2.1653153069e+00,-5.0440265848e+00,1.0610872636e-01,2.8947278019e+00,9.9994109669e-01,5.4519982211e-02,1.4955034224e-01,5.6241367078e-01,5.4889795137e-02,8.8840748889e+02,1.7283730166e+03,1.1621097662e+04,1.1635450783e+03,3.5409623710e+04,7.7078986860e+04,6.9572248177e+05,4.4040417833e+04,1.0039897010e+02,1.4646332915e+02,2.5687105298e+03,1.9373728363e+01,8.1599093314e+01,1.2216328394e+01,1.9266966666e+01,1.4646332885e+02,-6.9268946641e-04,7.1206637624e+01,6.1663233202e+01,3.2145573206e+01,7.9333715626e+01,6.7432310088e+00,5.5986051722e+01,2.0100103382e+02,5.2194793539e+00,1.2038958708e+02,-2.0703573906e-04,2.0732103677e+01,4.5440556449e+01,1.9382525966e+01,4.4651320162e+00,2.4966436508e-01,2.0000000000e-01,1.2971231293e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6190757991e-02,1.5399173862e-03,1.6270059516e-02,3,11,12,34,11,1.8155137779e+01,18,1,16,152,8,8.1348624748e+01,
8.5500000000e-01,-9.4153926924e-02,-4.0963368798e-02,4.0022620908e-02,-8.5386683437e-02,5.4499813509e-02,1.7385268589e-01,5.6422744881e-01,5.4820993844e-02,1.9648200185e+00,2.2332907045e+00,2.4424708677e+00,2.1709628419e+00,-5.3626179604e+00,2.7563641352e-02,3.3155563066e+00,1.2672175937e+00,5.4499813509e-02,1.7385268589e-01,5.6422744881e-01,5.4820993844e-02,7.9549031160e+02,1.9619240762e+03,1.3691489666e+04,1.1749015018e+03,3.5303246313e+04,9.2050695792e+04,8.5151528842e+05,4.3650307957e+04,1.0039132778e+02,1.4647135750e+02,2.6186092442e+03,1.9401821149e+01,8.1610183405e+01,-3.4172862770e-06,1.9641238836e+01,1.4647135750e+02,-6.8428415963e-04,7.0950459642e+01,6.1261050243e+01,3.2144079356e+01,7.9506043797e+01,6.6829323767e+00,5.5410337328e+01,1.8647706477e+02,5.2681171822e+00,1.2136234364e+02,-2.0608767032e-04,2.0709630432e+01,4.4342047321e+01,1.9395376973e+01,3.0968318325e+00,2.4999066228e-01,2.0000000000e-01,1.2999199624e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6286337201e-02,1.5351628376e-03,1.6249442927e-02,3,12,14,38,12,1.8447082926e+01,18,1,16,152,8,8.1348624748e+01,
8.6000000000e-01,-9.2987112765e-02,-3.2627993504e-02,3.7600770389e-02,-8.5388378557e-02,5.4497772061e-02,2.0189088284e-01,5.5821373237e-01,5.4754575050e-02,1.9678382849e+00,2.2333676226e+00,2.4469024641e+00,2.1782866292e+00,-5.7376094456e+00,7.2488343545e-03,3.8070824605e+00,1.6466338483e+00,5.4497772061e-02,2.0189088284e-01,5.5821373237e-01,5.4754575050e-02,7.2815049253e+02,2.2792444029e+03,1.5821274294e+04,1.1905516115e+03,3.4405066140e+04,1.1212246508e+05,1.0123224338e+06,4.3027968798e+04,1.0036441019e+02,1.4647136086e+02,2.6953137519e+03,1.9394242960e+01,8.1623329681e+01,-1.1183380544e-05,2.0216571548e+01,1.4647136086e+02,-6.7322054186e-04,7.0695952383e+01,6.0861574519e+01,3.2142536399e+01,7.9713194073e+01,6.6118345631e+00,5.4910383113e+01,1.7101221703e+02,5.3130140820e+00,1.2226028164e+02,-2.0519679683e-04,2.0687706259e+01,4.3245205310e+01,1.9408257877e+01,2.1553933944e+00,2.4985069617e-01,2.0000000000e-01,1.2987202529e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6422917633e-02,1.5271841189e-03,1.6240370053e-02,3,12,15,39,13,1.8714393141e+01,18,1,16,152,8,8.1348624748e+01,
8.6500000000e-01,-9.4279020632e-02,-2.4249887523e-02,3.8719562222e-02,-8.5389493066e-02,5.4479347876e-02,2.3307711497e-01,5.5733633494e-01,5.4690437302e-02,1.9718030580e+00,2.2333611446e+00,2.4523656868e+00,2.1878898389e+00,-5.9081127458e+00,-9.5870545348e-03,4.3720791297e+00,2.1620562447e+00,5.4479347876e-02,2.3307711497e-01,5.5733633494e-01,5.4690437302e-02,7.0008132703e+02,2.7019268610e+03,1.8060142746e+04,1.2102982812e+03,3.3154683056e+04,1.3844807292e+05,1.1811413573e+06,4.2158859080e+04,1.0032290300e+02,1.4647136411e+02,2.8023327246e+03,1.9349761820e+01,8.1633085621e+01,-2.2477228527e-05,2.1019282074e+01,1.4647136411e+02,-6.5914759523e-04,7.0443104603e+01,6.0464793048e+01,3.2140941804e+01,7.9951287031e+01,6.5311637968e+00,5.4490621562e+01,1.5479850245e+02,5.3539566956e+00,1.2307913391e+02,-2.0436593809e-04,2.0666329281e+01,4.2154681754e+01,1.9421008684e+01,1.8270768501e+00,2.4924633184e-01,2.0000000000e-01,1.2935399872e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6608276756e-02,1.5172983387e-03,1.6240993125e-02,3,13,16,42,14,1.9916134926e+01,18,1,16,152,8,8.1348624748e+01,
8.7000000000e-01,-9.3166763537e-02,-1.6613388177e-02,4.0979188663e-02,-8.5392703331e-02,5.4451565456e-02,2.6610656935e-01,5.7101629613e-01,5.4628466682e-02,1.9771369507e+00,2.2332325338e+00,2.4598622770e+00,2.2003702438e+00,-5.9367032105e+00,-4.1833985312e-02,5.0382009468e+00,2.7830594619e+00,5.4451565456e-02,2.6610656935e-01,5.7101629613e-01,5.4628466682e-02,7.0796329353e+02,3.2554066404e+03,2.0533502974e+04,1.2329022347e+03,3.1813951130e+04,1.7232547572e+05,1.3496530348e+06,4.1078916375e+04,1.0026309160e+02,1.4647136720e+02,2.9463725175e+03,1.9269830053e+01,8.1642813656e+01,-3.7946471591e-05,2.2099672353e+01,1.4647136720e+02,-6.4139453357e-04,7.0191905115e+01,6.0070692441e+01,3.2139293358e+01,8.0216600040e+01,6.4420903148e+00,5.4154535960e+01,1.3801430040e+02,5.3907781719e+00,1.2381556344e+02,-2.0359726194e-04,2.0645495247e+01,4.1075405742e+01,1.9433421899e+01,2.2327220373e+00,2.4818562267e-01,2.0000000000e-01,1.2844481943e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.6845124856e-02,1.5051366540e-03,1.6251032411e-02,3,13,17,43,14,2.0040665720e+01,18,1,16,152,8,8.1348624748e+01,
8.7500000000e-01,-9.3030071825e-02,-9.9945446070e-03,3.9055636449e-02,-8.5568704760e-02,5.4468472426e-02,2.9873957612e-01,5.6833694335e-01,5.4568509225e-02,1.9669906248e+00,2.2328882240e+00,2.4679980437e+00,2.2161490422e+00,-5.8642404519e+00,-9.4096915782e-02,5.5430172362e+00,3.4642675824e+00,5.4468472426e-02,2.9873957612e-01,5.6833694335e-01,5.4568509225e-02,7.7840955023e+02,3.9689304784e+03,2.3536209476e+04,1.2562773473e+03,3.1217803722e+04,2.1513102313e+05,1.5172578394e+06,3.9893591105e+04,1.0018047230e+02,1.4647137011e+02,3.1353614424e+03,1.9156479425e+01,8.1656354471e+01,-5.8356403875e-05,2.3517209780e+01,1.4647137011e+02,-6.1916837558e-04,6.9942342791e+01,5.9679258912e+01,3.2137589149e+01,8.0505614644e+01,6.3457162397e+00,5.3904732527e+01,1.2082323974e+02,5.4233546045e+00,1.2446709209e+02,-2.0289232933e-04,2.0625197333e+01,4.0012814967e+01,1.9445261746e+01,3.4396100634e+00,2.4668270299e-01,2.0000000000e-01,1.2715660256e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7140288251e-02,1.4898708873e-03,1.6272567878e-02,3,14,17,45,15,2.0759464599e+01,18,1,16,152,8,8.1348624748e+01,
8.8000000000e-01,-9.3051696599e-02,-4.0224805847e-03,3.9331097224e-02,-8.8099540287e-02,5.4449657304e-02,3.2889131018e-01,5.6504386630e-01,5.4506416130e-02,1.9504253354e+00,2.2322240067e+00,2.4761000568e+00,2.2353128789e+00,-5.7406519501e+00,-1.6770157113e-01,5.8422135142e+00,4.1232819884e+00,5.4449657304e-02,3.2889131018e-01,5.6504386630e-01,5.4506416130e-02,8.6490183428e+02,4.8724107559e+03,2.6976492309e+04,1.2784707554e+03,3.0798560343e+04,2.6816551854e+05,1.6843289812e+06,3.8770309484e+04,1.0007065150e+02,1.4647137277e+02,3.3777423698e+03,1.9012228588e+01,8.1677786542e+01,-8.4517612077e-05,2.5335221267e+01,1.4647137277e+02,-5.9162468481e-04,6.9694406565e+01,5.9290478289e+01,3.2135827548e+01,8.0815034766e+01,6.2430724671e+00,5.3743015439e+01,1.0337432321e+02,5.4516013347e+00,1.2503202669e+02,-2.0225214012e-04,2.0605425875e+01,3.8972870438e+01,1.9456279362e+01,5.4730424597e+00,2.4475759975e-01,2.0000000000e-01,1.2550651407e-01,5.0000000000e-02,0.0000000000e+00,2.9360618707e+03,-1.7489700248e-02,1.4709876387e-03,1.6311094868e-02,3,14,18,46,15,2.0805202793e+01,18,1,16,152,8,8.1348624748e+01,
8.8500000000e-01,-9.2886432217e-02,1.3304233250e-03,3.9414058101e-02,3.1523055493e-02,5.4452350234e-02,3.5530407211e-01,5.5760991951e-01,5.5014300742e-02,1.9322656844e+00,2.2311388600e+00,2.4846340358e+00,2.2574174038e+00,-5.6478761363e+00,-2.5970612436e-01,6.3083027911e+00,4.6246881749e+00,5.4452350234e-02,3.5530407211e-01,5.5760991951e-01,5.5014300742e-02,9.4763939668e+02,5.9978966049e+03,3.0772901903e+04,1.2987507242e+03,3.1077662485e+04,3.3262111578e+05,1.8521992118e+06,3.7927316871e+04,9.9928090666e+01,1.4647137514e+02,3.6830787261e+03,1.8839998844e+01,8.1711237244e+01,-1.1734744702e-04,2.7625438608e+01,1.4647137514e+02,-5.5780696989e-04,6.9448085435e+01,5.8904336043e+01,3.2134007226e+01,8.1139013479e+01,6.1372518039e+00,5.3687691258e+01,7.3829976786e+01,5.5674278190e+00,1.2549215365e+02,-2.0045116698e-04,2.0586168129e+01,3.7961947052e+01,1.9466224753e+01,8.3252641416e+00,2.4243596566e-01,2.0516346600e-01,1.2351654200e-01,5.0847733223e-02,0.0000000000e+00,2.9360618707e+03,-1.7871035695e-02,1.4481873679e-03,1.6371846560e-02,3,14,18,46,15,2.1262183833e+01,18,1,16,152,8,8.1348624748e+01,
8.9000000000e-01,-9.3011855336e-02,5.9236533615e-03,3.8263697859e-02,2.3806358584e-02,5.4442841504e-02,3.7753708411e-01,5.6056797068e-01,1.4906637090e-01,1.9147999480e+00,2.2295572922e+00,2.4929651755e+00,2.2810160868e+00,-5.4734052480e+00,-3.6398546348e-01,6.4683279602e+00,4.7156777521e+00,5.4442841504e-02,3.7753708411e-01,5.6056797068e-01,1.4906637090e-01,9.7890142876e+02,7.3794204790e+03,3.5038575218e+04,1.3269285431e+03,3.1502482069e+04,4.0951023251e+05,2.0308466301e+06,3.8044431311e+04,9.9746906038e+01,1.4647137712e+02,4.0613001088e+03,1.8643037782e+01,8.1760733962e+01,-1.5779555223e-04,3.0462340115e+01,1.4647137712e+02,-5.1672212325e-04,6.9203368465e+01,5.8520817038e+01,3.2132128105e+01,8.1447817375e+01,6.0403977698e+00,5.3832836676e+01,2.2069228437e+01,5.8592635379e+00,1.2575341416e+02,-1.9631023521e-04,2.0567408103e+01,3.6986660108e+01,1.9474856205e+01,1.1962445782e+01,2.3974873734e-01,2.2062202950e-01,1.2121320344e-01,5.3385706336e-02,0.0000000000e+00,2.9360618707e+03,-1.8252007914e-02,1.4214610415e-03,1.6458635554e-02,3,15,17,47,15,2.1007340228e+01,18,1,16,152,8,8.1348624748e+01,
8.9500000000e-01,-9.3733751141e-02,9.9093279106e-03,3.6945633257e-02,2.2569085234e-02,5.4444384223e-02,3.9561919830e-01,5.5559101696e-01,2.8719720219e-01,1.8969322022e+00,2.2274353885e+00,2.5002109818e+00,2.3034745176e+00,-5.2126952653e+00,-4.7413568795e-01,6.1653212392e+00,4.2224353515e+00,5.4444384223e-02,3.9561919830e-01,5.5559101696e-01,2.8719720219e-01,9.9621828205e+02,9.0522480617e+03,3.9892269454e+04,1.4691867655e+03,3.0845647142e+04,4.9960329745e+05,2.2406128422e+06,4.3291044241e+04,9.9521623678e+01,1.4647137866e+02,4.5218635628e+03,1.8424850534e+01,8.1830086709e+01,-2.0676089256e-04,3.3916859654e+01,1.4647137866e+02,-4.6742429383e-04,6.8960244787e+01,5.8139904160e+01,3.2130193138e+01,8.1710336751e+01,5.9569356562e+00,5.4215600616e+01,-5.1037963669e-06,6.3230516150e+00,1.2577849521e+02,-1.8988317462e-04,2.0549126481e+01,3.6053666134e+01,1.9481947669e+01,1.6330231241e+01,2.3673172308e-01,2.4628038333e-01,1.1862719121e-01,5.7598271891e-02,0.0000000000e+00,2.9360618707e+03,-1.8594620183e-02,1.3912031660e-03,1.6574950112e-02,3,15,18,48,16,2.0106263825e+01,18,1,16,152,8,8.1348624748e+01,
9.0000000000e-01,-9.3141674163e-02,1.3540490136e-02,3.8773649949e-02,2.3093550061e-02,5.4428992551e-02,4.0998743923e-01,5.5966893346e-01,4.1394296396e-01,1.8803237468e+00,2.2247646461e+00,2.5056649460e+00,2.3220529440e+00,-4.9820468392e+00,-5.8230354973e-01,6.4845765405e+00,3.2429862341e+00,5.4428992551e-02,4.0998743923e-01,5.5966893346e-01,4.1394296396e-01,1.0129007233e+03,1.1051927801e+04,4.5467427610e+04,1.9235732345e+03,3.0381875417e+04,6.0342640172e+05,2.4579955925e+06,6.0906729680e+04,9.9246722311e+01,1.4647137965e+02,5.0737213220e+03,1.8189138437e+01,8.1922795937e+01,-2.6508934053e-04,3.8056144687e+01,1.4647137965e+02,-4.0901811327e-04,6.8718703616e+01,5.7761577883e+01,3.2128204603e+01,8.1987975720e+01,5.8619910506e+00,5.4624759944e+01,-1.4944700984e-05,6.9664838644e+00,1.2577849610e+02,-1.8106713501e-04,2.0531300643e+01,3.5169461931e+01,1.9487294507e+01,2.1358207378e+01,2.3342512570e-01,2.8198033521e-01,1.1579296489e-01,6.3459458019e-02,0.0000000000e+00,2.9360618707e+03,-1.8870087709e-02,1.3580551573e-03,1.6724470995e-02,3,15,18,48,16,2.0843590846e+01,18,1,16,152,8,8.1348624748e+01,
9.0500000000e-01,-9.3889695755e-02,1.6761660510e-02,3.7551340975e-02,2.3764918583e-02,5.4415698717e-02,4.2122707391e-01,5.6176658455e-01,5.1010710696e-01,1.8659819586e+00,2.2215780783e+00,2.5097872893e+00,2.3348861957e+00,-4.7704749366e+00,-6.8017583217e-01,6.6244570142e+00,1.9919091620e+00,5.4415698717e-02,4.2122707391e-01,5.6176658455e-01,5.1010710696e-01,1.0294816126e+03,1.3411927018e+04,5.2218454865e+04,2.9065775377e+03,3.0185749424e+04,7.2124688703e+05,2.6840269709e+06,1.0014164965e+05,9.8917044989e+01,1.4647138001e+02,5.7245605670e+03,1.7939744773e+01,8.2041980751e+01,-3.3349837296e-04,4.2937853970e+01,1.4647138001e+02,-3.4073472098e-04,6.8478734248e+01,5.7385820321e+01,3.2126159953e+01,8.2306468911e+01,5.7541542074e+00,5.5035400433e+01,-2.7320073774e-05,7.7869322320e+00,1.2577849688e+02,-1.6989681086e-04,2.0513904796e+01,3.4340196091e+01,1.9490717900e+01,2.6963549872e+01,2.2987300681e-01,3.2750178304e-01,1.1274829155e-01,7.0933128559e-02,0.0000000000e+00,2.9360618707e+03,-1.9067509323e-02,1.3227489445e-03,1.6910389994e-02,3,15,18,48,16,2.1483568815e+01,18,1,16,152,8,8.1348624748e+01,
9.1000000000e-01,-9.3534372871e-02,1.9302910151e-02,3.7704977968e-02,2.4467456410e-02,5.4407249675e-02,4.2978358460e-01,5.5959445381e-01,5.3976068127e-01,1.8539864348e+00,2.2179483354e+00,2.5124389331e+00,2.3413426855e+00,-4.5668139153e+00,-7.6025354355e-01,6.2697046703e+00,7.4195162281e-01,5.4407249675e-02,4.2978358460e-01,5.5959445381e-01,5.3976068127e-01,1.0468764798e+03,1.6159792628e+04,5.9787269635e+04,4.6660361885e+03,3.0296626970e+04,8.5303249546e+05,2.9187444180e+06,1.7436730581e+05,9.8528580974e+01,1.4647137962e+02,6.4800015575e+03,1.7680607117e+01,8.2190323844e+01,-4.1249751832e-04,4.8604143033e+01,1.4647137962e+02,-2.6201195288e-04,6.8240326051e+01,5.7012616460e+01,3.2124056148e+01,8.2661148221e+01,5.6352610195e+00,5.5447717264e+01,-4.2135863060e-05,8.7793383804e+00,1.2577849753e+02,-1.5643925852e-04,2.0496910179e+01,3.3571500924e+01,1.9492068159e+01,3.3054027035e+01,2.2612269969e-01,3.8256407198e-01,1.0953374259e-01,7.9973205848e-02,0.0000000000e+00,2.9360618707e+03,-1.9189528079e-02,1.2860572189e-03,1.7134066068e-02,3,15,19,50,16,2.1289279347e+01,18,1,16,152,8,8.1348624748e+01,
9.1500000000e-01,-9.2340257532e-02,2.1264989606e-02,3.7598367708e-02,2.4917615207e-02,5.4392034741e-02,4.3582028718e-01,5.5955955822e-01,5.2839802269e-01,1.8404128531e+00,2.2139805965e+00,2.5137228631e+00,2.3422988146e+00,-4.3078396724e+00,-8.1702201780e-01,5.9092315441e+00,-1.8105495765e-01,5.4392034741e-02,4.3582028718e-01,5.5955955822e-01,5.2839802269e-01,1.0659460354e+03,1.9314610008e+04,6.8822369671e+04,7.2990752733e+03,3.0667907064e+04,9.9844147029e+05,3.1653255187e+06,2.9368613992e+05,9.8079514730e+01,1.4647137839e+02,7.3428292573e+03,1.7415715597e+01,8.2370030264e+01,-5.0231207492e-04,5.5075900881e+01,1.4647137839e+02,-1.7257118776e-04,6.8003468456e+01,5.6641952666e+01,3.2121890609e+01,8.3045900735e+01,5.5073244718e+00,5.5861877874e+01,-5.9283373716e-05,9.9375837937e+00,1.2577849803e+02,-1.4077563387e-04,2.0480285359e+01,3.2868348581e+01,1.9491227117e+01,3.9530494944e+01,2.2222417854e-01,4.4682772471e-01,1.0619215303e-01,9.0523954803e-02,0.0000000000e+00,2.9360618707e+03,-1.9245061738e-02,1.2487319984e-03,1.7394213714e-02,3,15,19,49,16,2.0622759617e+01,18,1,16,152,8,8.1348624748e+01,
9.2000000000e-01,-9.2128872380e-02,2.2513420617e-02,3.6330649523e-02,2.5057438268e-02,5.4381009759e-02,4.3933546021e-01,5.6144671631e-01,5.1557492729e-01,1.8273169348e+00,2.2097985592e+00,2.5142583772e+00,2.3401115518e+00,-4.1085022198e+00,-8.4857276887e-01,5.5625722021e+00,-5.9816331701e-01,5.4381009759e-02,4.3933546021e-01,5.6144671631e-01,5.1557492729e-01,1.0871247758e+03,2.2883130587e+04,7.8240160128e+04,1.0507638368e+04,3.1278645405e+04,1.1567762552e+06,3.4396555004e+06,4.4688300149e+05,9.7571103155e+01,1.4647137620e+02,8.3120188583e+03,1.7149076208e+01,8.2582797692e+01,-6.0278615197e-04,6.2345440800e+01,1.4647137620e+02,-7.2514884006e-05,6.7768150949e+01,5.6273815682e+01,3.2119661288e+01,8.3454095811e+01,5.3725099996e+00,5.6278017911e+01,-7.8638450142e-05,1.1254527499e+01,1.2577849835e+02,-1.2300069470e-04,2.0463996589e+01,3.2234932541e+01,1.9488109766e+01,4.6288984584e+01,2.1822939258e-01,5.1989653442e-01,1.0276805078e-01,1.0252032655e-01,0.0000000000e+00,2.9360618707e+03,-1.9242947041e-02,1.2114205266e-03,1.7687281228e-02,3,15,19,50,16,2.1191579968e+01,18,1,16,152,8,8.1348624748e+01,
9.2500000000e-01,-9.2033504274e-02,2.3009742516e-02,3.5144126433e-02,2.5031405398e-02,5.4398379622e-02,4.4014909159e-01,5.5399240228e-01,5.0309612550e-01,1.8157841624e+00,2.2052300971e+00,2.5158187491e+00,2.3361245862e+00,-3.9597194048e+00,-1.2124952451e+00,4.7115120767e+00,-1.2315613917e+00,5.4398379622e-02,4.4014909159e-01,5.5399240228e-01,5.0309612550e-01,1.1090732717e+03,2.6666676385e+04,8.6674102902e+04,1.4121555589e+04,3.2143701028e+04,1.3240313281e+06,3.6819873231e+06,6.2699914393e+05,9.7122503103e+01,1.4624683570e+02,9.2174204485e+03,1.6884678149e+01,8.2829796382e+01,-6.9685153363e-04,6.9136529969e+01,1.4624683569e+02,1.8650904528e+02,6.7721474904e+01,5.5923780908e+01,3.2117366753e+01,8.3878684759e+01,5.2331087289e+00,5.6696238894e+01,-1.0006226568e-04,1.2722050093e+01,1.2577849848e+02,-1.0322222061e-04,2.0448008216e+01,3.1674573986e+01,1.9482665251e+01,5.3222460312e+01,2.1419157379e-01,6.0132000762e-01,9.9307063250e-02,1.1588835946e-01,0.0000000000e+00,2.9360618707e+03,-1.9175310725e-02,1.1743743138e-03,1.7984840311e-02,3,15,19,50,16,2.2084801113e+01,18,1,16,152,8,8.1348624748e+01,
9.3000000000e-01,-9.1529710589e-02,2.3298355977e-02,3.5276805229e-02,2.4915926271e-02,5.4386227755e-02,4.3800732603e-01,5.5935968517e-01,4.9101070707e-01,1.8035887766e+00,2.1966561249e+00,2.5138605979e+00,2.3272086544e+00,-4.3743558975e+00,-1.9691750207e+00,2.3178652268e+00,-2.0919544864e+00,5.4386227755e-02,4.3800732603e-01,5.5935968517e-01,4.9101070707e-01,1.1207092298e+03,2.8537436403e+04,8.9900227590e+04,1.6761026970e+04,3.4619054139e+04,1.4623767515e+06,3.8446293333e+06,8.0785209129e+05,9.6967684827e+01,1.4466042573e+02,9.5275843353e+03,1.6626464029e+01,8.3111657044e+01,-7.3131056365e-04,7.1462956866e+01,1.4466042572e+02,3.5151004701e+02,6.8810350562e+01,5.6160317340e+01,3.2115023232e+01,8.4312314243e+01,5.0915087325e+00,5.7116606341e+01,-1.2340234059e-04,1.4331103802e+01,1.2577849840e+02,-8.1560355545e-05,2.0432283138e+01,3.1189651649e+01,1.9474877329e+01,6.0222315098e+01,2.1016452758e-01,6.9059614151e-01,9.5855309351e-02,1.3054563517e-01,0.0000000000e+00,2.9360618707e+03,-1.8962779447e-02,1.1280165326e-03,1.8129093816e-02,3,15,20,50,16,2.1840491612e+01,18,1,16,152,8,8.1348624748e+01,
9.3500000000e-01,-9.1340712239e-02,2.3366598132e-02,3.5168567799e-02,2.4751056137e-02,5.4371704691e-02,4.3335762698e-01,5.5497426143e-01,4.7932592066e-01,1.7905719202e+00,2.1859579700e+00,2.5089921403e+00,2.3156772215e+00,-4.6738632294e+00,-2.2596310199e+00,1.7531577678e+00,-2.4541891437e+00,5.4371704691e-02,4.3335762698e-01,5.5497426143e-01,4.7932592066e-01,1.1305688558e+03,3.0086433510e+04,9.1537373393e+04,1.9323155916e+04,3.7446676425e+04,1.5938243910e+06,4.0128281049e+06,9.9672410679e+05,9.6779369359e+01,1.4267337447e+02,9.7632676692e+03,1.6378301918e+01,8.3428466295e+01,-7.5818750567e-04,7.3230732131e+01,1.4267337447e+02,3.9787100564e+02,7.0230412832e+01,5.7259312642e+01,3.2112697083e+01,8.4747536999e+01,4.9501646391e+00,5.7539148724e+01,-1.4849368115e-04,1.6071768261e+01,1.2577849808e+02,-5.8146884888e-05,2.0416783283e+01,3.0781553222e+01,1.9464764371e+01,6.7179658337e+01,2.0620191579e-01,7.8717451905e-01,9.2458784965e-02,1.4640178671e-01,0.0000000000e+00,2.9360618707e+03,-1.8682014679e-02,1.0681838360e-03,1.8234496256e-02,3,15,19,49,16,2.2405623319e+01,18,1,16,152,8,8.1348624748e+01,
9.4000000000e-01,-9.2216571211e-02,2.3239123723e-02,3.4429264732e-02,2.4557148864e-02,5.4347622948e-02,4.2683417949e-01,5.5100198258e-01,4.6803769429e-01,1.7776401486e+00,2.1740437759e+00,2.5024022083e+00,2.3026619176e+00,-5.0487868830e+00,-2.4759937829e+00,1.4417764647e+00,-2.7115669279e+00,5.4347622948e-02,4.2683417949e-01,5.5100198258e-01,4.6803769429e-01,1.1452928128e+03,3.1685046909e+04,9.2878690939e+04,2.1884833002e+04,3.9593021415e+04,1.7242371677e+06,4.1711549627e+06,1.1870455291e+06,9.6569773642e+01,1.4047766721e+02,1.0009975130e+04,1.6143957929e+01,8.3779767905e+01,-7.8598263665e-04,7.5081195379e+01,1.4047766720e+02,4.3284697887e+02,7.1818552718e+01,5.8969033239e+01,3.2110450883e+01,8.5176809014e+01,4.8115659004e+00,5.7963857100e+01,-1.7516001446e-04,1.7933311681e+01,1.2577849752e+02,-3.3124511074e-05,2.0401470115e+01,3.0450646196e+01,1.9452378977e+01,7.3986445090e+01,2.0235654168e-01,8.9045970241e-01,8.9162750014e-02,1.6335905562e-01,0.0000000000e+00,2.9360618707e+03,-1.8360322778e-02,1.0028123801e-03,1.8327181606e-02,3,15,19,49,16,2.2138580841e+01,18,1,16,152,8,8.1348624748e+01,
9.4500000000e-01,1.8219587682e-02,2.3005232944e-02,3.4608541351e-02,2.4343535440e-02,5.4980085255e-02,4.1906124329e-01,5.5145220966e-01,4.5713557821e-01,1.7649625736e+00,2.1611834413e+00,2.4959365517e+00,2.2885956285e+00,-5.2824968304e+00,-2.6440014384e+00,9.3883934877e-01,-2.8866860657e+00,5.4980085255e-02,4.1906124329e-01,5.5145220966e-01,4.5713557821e-01,1.1900648869e+03,3.3292923669e+04,9.4123077925e+04,2.4449075622e+04,4.2986953207e+04,1.8522001946e+06,4.3146399495e+06,1.3777745905e+06,9.6344404985e+01,1.3812521098e+02,1.0263861054e+04,1.5927068255e+01,8.4164569216e+01,-8.1426291069e-04,7.6985501673e+01,1.3812521098e+02,4.5864857789e+02,7.3529344738e+01,6.1103260687e+01,3.2108328804e+01,8.5592493103e+01,4.6782039880e+00,5.8390684554e+01,-2.0321510638e-04,1.9904257010e+01,1.2577849668e+02,-6.6482345343e-06,2.0386305147e+01,3.0196266048e+01,1.9437807244e+01,8.0536492317e+01,1.9867964626e-01,9.9981490410e-01,8.6011125367e-02,1.8131289470e-01,0.0000000000e+00,2.9360618707e+03,-1.8009000756e-02,9.3376137900e-04,1.8397159534e-02,3,16,19,51,17,2.2564814714e+01,18,1,16,152,8,8.1348624748e+01,
9.5000000000e-01,1.7636921671e-02,2.2727666145e-02,2.5118239834e-02,2.4113566297e-02,1.4750738376e-01,4.1067870135e-01,5.4624802145e-01,4.4660553790e-01,1.7526224456e+00,2.1475984584e+00,2.4887130900e+00,2.2738053345e+00,-5.4378498520e+00,-2.7710850066e+00,1.8250908060e-01,-3.0095666907e+00,1.4750738376e-01,4.1067870135e-01,5.4624802145e-01,4.4660553790e-01,1.2218959169e+03,3.4875266252e+04,9.5286574925e+04,2.6974954342e+04,4.6484174746e+04,1.9761535714e+06,4.4455683950e+06,1.5653098134e+06,9.6109768992e+01,1.3565827689e+02,1.0522015958e+04,1.5731109823e+01,8.4581352587e+01,-8.4269102363e-04,7.8921828040e+01,1.3565827689e+02,4.7726469638e+02,7.5326048722e+01,6.3534624967e+01,3.2106362551e+01,8.5986973266e+01,4.5525389487e+00,5.8819545984e+01,-2.3157256238e-04,2.1905578061e+01,1.2544437737e+02,1.9795691440e+02,2.0404658624e+01,3.0077860636e+01,1.9421170009e+01,8.6726423432e+01,1.9522022550e-01,1.1145659129e+00,8.3045907567e-02,2.0015261257e-01,0.0000000000e+00,2.9360618707e+03,-1.7641195836e-02,8.6142728486e-04,1.8443523507e-02,3,16,20,52,17,2.2474649140e+01,18,1,16,152,8,8.1348624748e+01,
9.5500000000e-01,1.7023930384e-02,2.2420242788e-02,2.5123321048e-02,2.3867594339e-02,2.8473948117e-01,4.0204683341e-01,5.4481144433e-01,4.3643171557e-01,1.7406885909e+00,2.1334749570e+00,2.4810369174e+00,2.2585153469e+00,-5.6372379955e+00,-2.8638835472e+00,-6.6654145212e-01,-3.0926678300e+00,2.8473948117e-01,4.0204683341e-01,5.4481144433e-01,4.3643171557e-01,1.2589247567e+03,3.6407262607e+04,9.6393025633e+04,2.9430938466e+04,5.3061250931e+04,2.0946743530e+06,4.5768355283e+06,1.7468788508e+06,9.5871189055e+01,1.3311126896e+02,1.0781760395e+04,1.5559368874e+01,8.5028091756e+01,-8.7095521721e-04,8.0870076916e+01,1.3311126896e+02,4.8997938743e+02,7.7178936460e+01,6.6172454096e+01,3.2104575336e+01,8.6352774044e+01,4.4369657343e+00,5.9250318463e+01,-2.5729795223e-04,2.3719569352e+01,1.2393296064e+02,4.2168332644e+02,2.0540655157e+01,3.0785559567e+01,1.9402714715e+01,9.2456836569e+01,1.9202437743e-01,1.2340052508e+00,8.0306609224e-02,2.1976205610e-01,0.0000000000e+00,2.9360618707e+03,-1.7264560270e-02,7.8636941639e-04,1.8464988340e-02,3,16,21,53,17,2.3712998871e+01,18,1,16,152,8,8.1348624748e+01,
9.6000000000e-01,1.6378443039e-02,2.2084245370e-02,2.5124921133e-02,2.3604683048e-02,3.0650460661e-01,3.9339199137e-01,5.4098480298e-01,4.2659755514e-01,1.7292266339e+00,2.1189680786e+00,2.4727779064e+00,2.2428905294e+00,-5.8899926115e+00,-2.9281734835e+00,-6.8846611053e-01,-3.1477778415e+00,3.0650460661e-01,3.9339199137e-01,5.4098480298e-01,4.2659755514e-01,1.4087238694e+03,3.7870796010e+04,9.7493208760e+04,3.1795868133e+04,6.6326317986e+04,2.2065474934e+06,4.7555238883e+06,1.9204763907e+06,9.5632417208e+01,1.3051221670e+02,1.1040949383e+04,1.5414907650e+01,8.5502276611e+01,-8.9880016633e-04,8.2814159577e+01,1.3051221670e+02,4.9785891555e+02,7.9063922093e+01,6.8949687868e+01,3.2102984380e+01,8.6682674538e+01,4.3337807125e+00,5.9682842202e+01,-2.7973012923e-04,2.5298937240e+01,1.2140331148e+02,6.0064648905e+02,2.0777786906e+01,3.3076394757e+01,1.9382974085e+01,9.7634710512e+01,1.8913468790e-01,1.3573965344e+00,7.7829732483e-02,2.4002032655e-01,0.0000000000e+00,2.9360618707e+03,-1.6885765248e-02,7.0909424215e-04,1.8460309014e-02,3,16,20,52,17,2.2786977900e+01,18,1,16,152,8,8.1348624748e+01,
9.6500000000e-01,1.5697882171e-02,2.1721514911e-02,2.5121000282e-02,2.3323521573e-02,3.0042056625e-01,3.8488570021e-01,5.3680241369e-01,4.1708651140e-01,1.7182859901e+00,2.1042061517e+00,2.4641075158e+00,2.2270498395e+00,-6.0387088422e+00,-2.9690354567e+00,-6.7417703413e-01,-3.1819730061e+00,3.0042056625e-01,3.8488570021e-01,5.3680241369e-01,4.1708651140e-01,1.8275040256e+03,3.9253467618e+04,9.9165937365e+04,3.4052940764e+04,9.4462647337e+04,2.3107991396e+06,4.9250078901e+06,2.0846411518e+06,9.5396066802e+01,1.2788426004e+02,1.1297779728e+04,1.5300529796e+01,8.6000950880e+01,-9.2600817213e-04,8.4740550907e+01,1.2788426004e+02,5.0173508951e+02,8.0961241845e+01,7.1815206385e+01,3.2101602546e+01,8.6969817700e+01,4.2451487822e+00,6.0116922084e+01,-2.9855891305e-04,2.6622581236e+01,1.1807946124e+02,7.3513441171e+02,2.1092766113e+01,3.7298435916e+01,1.9362685774e+01,1.0217573682e+02,1.8658966307e-01,1.4839790155e+00,7.5648282631e-02,2.6080252494e-01,0.0000000000e+00,2.9360618707e+03,-1.6510011840e-02,6.3008359315e-04,1.8429333464e-02,3,16,20,53,17,2.2640577354e+01,18,1,16,152,8,8.1348624748e+01,
9.7000000000e-01,1.4979211193e-02,2.1333413413e-02,2.5119334252e-02,2.3022862576e-02,2.9448625488e-01,3.7660686688e-01,5.3435044340e-01,4.0788248269e-01,1.7079077212e+00,2.0892936391e+00,2.4550036117e+00,2.2110853643e+00,-6.1831281198e+00,-2.9910072578e+00,-6.5279467063e-01,-3.1997844834e+00,2.9448625488e-01,3.7660686688e-01,5.3435044340e-01,4.0788248269e-01,2.5791050019e+03,4.0546976045e+04,1.0111093694e+05,3.6193360538e+04,1.4331513491e+05,2.4066937145e+06,5.0852712795e+06,2.2384330076e+06,9.5163929168e+01,1.2524666967e+02,1.1550710095e+04,1.5218743663e+01,8.6520758319e+01,-9.5239165894e-04,8.6637689915e+01,1.2524666967e+02,5.0224624765e+02,8.2854547131e+01,7.4729035059e+01,3.2100439433e+01,8.7207814872e+01,4.1730715270e+00,6.0552329714e+01,-3.1368017749e-04,2.7684692854e+01,1.1417945100e+02,8.2741071615e+02,2.1462802769e+01,4.3495255411e+01,1.9342675737e+01,1.0600526950e+02,1.8442321633e-01,1.6129722711e+00,7.3791328281e-02,2.8198052211e-01,0.0000000000e+00,2.9360618707e+03,-1.6141184571e-02,5.4979859809e-04,1.8372020475e-02,3,16,20,53,17,2.2855659423e+01,18,1,16,152,8,8.1348624748e+01,
9.7500000000e-01,1.4218873016e-02,2.0920608303e-02,2.5104247181e-02,2.2701687591e-02,2.8869558605e-01,3.6857170531e-01,5.2306195496e-01,3.9897006006e-01,1.6981255742e+00,2.0743140738e+00,2.4455013556e+00,2.1950673243e+00,-6.2998096059e+00,-2.9979395469e+00,-6.2437303370e-01,-3.2051186214e+00,2.8869558605e-01,3.6857170531e-01,5.2306195496e-01,3.9897006006e-01,3.6274650114e+03,4.1746779638e+04,1.0299855290e+05,3.8209935472e+04,2.1477075693e+05,2.4937807725e+06,5.2364546907e+06,2.3812326547e+06,9.4937189941e+01,1.2261575414e+02,1.1798427426e+04,1.5171722932e+01,8.7057991511e+01,-9.7779034062e-04,8.8495727831e+01,1.2261575414e+02,4.9990981147e+02,8.4730108482e+01,7.7659206633e+01,3.2099502140e+01,8.7390844887e+01,4.1193568562e+00,6.0988805993e+01,-3.2517753859e-04,2.8493351750e+01,1.0990613581e+02,8.8138480532e+02,2.1866654689e+01,5.1499148519e+01,1.9323773614e+01,1.0905844800e+02,1.8266421636e-01,1.7435810147e+00,7.2283614025e-02,3.0342374867e-01,0.0000000000e+00,2.9360618707e+03,-1.5782307866e-02,4.6868041025e-04,1.8288582192e-02,3,17,20,54,18,2.4096124985e+01,18,1,16,152,8,8.1348624748e+01,
9.8000000000e-01,1.3412717723e-02,2.0483084599e-02,2.5125198832e-02,2.2359227743e-02,2.8304256812e-01,3.6077227303e-01,5.1038940373e-01,3.9033465620e-01,1.6889694172e+00,2.0593337920e+00,2.4356452298e+00,2.1790503016e+00,-6.3444482164e+00,-2.9928928143e+00,-5.9198645831e-01,-3.2007143670e+00,2.8304256812e-01,3.6077227303e-01,5.1038940373e-01,3.9033465620e-01,4.8900487807e+03,4.2851375253e+04,1.0482827859e+05,4.0097679036e+04,3.0584066671e+05,2.5718856765e+06,5.3786453451e+06,2.5126825760e+06,9.4716564337e+01,1.2000519104e+02,1.2039866304e+04,1.5161264992e+01,8.7608640441e+01,-1.0020737120e-03,9.0306673349e+01,1.2000519104e+02,4.9518234466e+02,8.6576510336e+01,8.0579740238e+01,3.2098795796e+01,8.7513746752e+01,4.0855905835e+00,6.1426064166e+01,-3.3328875016e-04,2.9067976768e+01,1.0543992852e+02,9.0216323771e+02,2.2285441003e+01,6.1007176663e+01,1.9306754773e+01,1.1128001939e+02,1.8133610249e-01,1.8750000000e+00,7.1145230705e-02,3.2500000000e-01,0.0000000000e+00,2.9360618707e+03,-1.5435690294e-02,3.8715830815e-04,1.8179621699e-02,3,17,21,55,18,2.4976615491e+01,18,1,16,152,8,8.1348624748e+01,
9.8500000000e-01,1.2555917660e-02,2.0020276846e-02,2.5054322212e-02,2.1994915826e-02,2.7752122806e-01,3.5319799942e-01,4.9806166165e-01,3.8196255724e-01,1.6803091841e+00,2.0444067472e+00,2.4254743769e+00,2.1630776308e+00,-6.4002575264e+00,-2.9779265482e+00,-5.5678090617e-01,-3.1884047635e+00,2.7752122806e-01,3.5319799942e-01,4.9806166165e-01,3.8196255724e-01,6.1862868784e+03,4.3860588489e+04,1.0656952113e+05,4.1853863789e+04,4.1140231580e+05,2.6409744222e+06,5.5113804009e+06,2.6326356470e+06,9.4502480990e+01,1.1742665077e+02,1.2274073308e+04,1.5188748199e+01,8.8168440113e+01,-1.0251280542e-03,9.2063375196e+01,1.1742665077e+02,4.8839617798e+02,8.8384108927e+01,8.3469302957e+01,3.2098323953e+01,8.7572104780e+01,4.0731103941e+00,6.1863793314e+01,-3.3836285752e-04,2.9436086170e+01,1.0093393895e+02,8.9554577637e+02,2.2703181510e+01,7.1642378307e+01,1.9292304037e+01,1.1262417298e+02,1.8045657231e-01,2.0064189853e+00,7.0391347693e-02,3.4657625132e-01,0.0000000000e+00,2.9360618707e+03,-1.5103043888e-02,3.0564909909e-04,1.8045958967e-02,3,17,21,55,18,2.2792624649e+01,18,1,16,152,8,8.1348624748e+01,
9.9000000000e-01,1.1642869437e-02,1.9531221794e-02,2.4915203634e-02,2.1608312265e-02,2.7212552853e-01,3.4583872098e-01,4.8612444836e-01,3.7384092618e-01,1.6720195801e+00,2.0295781576e+00,2.4150513693e+00,2.1471849707e+00,-6.7737001106e+00,-2.9545734347e+00,-5.1920565492e-01,-3.1695070932e+00,2.7212552853e-01,3.4583872098e-01,4.8612444836e-01,3.7384092618e-01,7.5160244382e+03,4.4775830495e+04,1.0820269481e+05,4.3478015539e+04,5.2534823247e+05,2.7011501968e+06,5.6343546842e+06,2.7411168534e+06,9.4295120273e+01,1.1489004133e+02,1.2500297963e+04,1.5255089611e+01,8.8732917697e+01,-1.0468660932e-03,9.3760204343e+01,1.1489004133e+02,4.7987987868e+02,9.0144810957e+01,8.6310181960e+01,3.2098088862e+01,8.7562324941e+01,4.0829826389e+00,6.2301662266e+01,-3.4081454668e-04,2.9629850340e+01,9.6511636261e+01,8.6753113224e+02,2.3107056148e+01,8.3001684692e+01,1.9280996675e+01,1.1305455362e+02,1.8003734588e-01,2.1370277289e+00,7.0032010756e-02,3.6801947789e-01,0.0000000000e+00,2.9360618707e+03,-1.4785672191e-02,2.2455227716e-04,1.7888647335e-02,3,17,21,55,18,2.2930344604e+01,18,1,16,152,8,8.1348624748e+01,
9.9500000000e-01,1.0667084931e-02,1.9014643463e-02,2.4733926553e-02,2.1199026978e-02,2.6684927846e-01,3.3868477735e-01,4.7458356727e-01,3.6595777701e-01,1.6644202265e+00,2.0148866611e+00,2.4044642560e+00,2.1314024288e+00,-7.1049557835e+00,-2.9239658861e+00,-4.7935773140e-01,-3.1451174223e+00,2.6684927846e-01,3.3868477735e-01,4.7458356727e-01,3.6595777701e-01,8.8555989366e+03,4.5599429624e+04,1.0977841705e+05,4.4971413186e+04,6.3637962741e+05,2.7526180772e+06,5.7484898320e+06,2.8382835761e+06,9.4094500778e+01,1.1240368418e+02,1.2717933381e+04,1.5353540128e+01,8.9297445158e+01,-1.0673171204e-03,9.5392608729e+01,1.1240368418e+02,4.6992025792e+02,9.1851913275e+01,8.9087659130e+01,3.2098091641e+01,8.7486573680e+01,4.1117528427e+00,6.2739326324e+01,-3.4113782571e-04,2.9682868481e+01,9.2266857785e+01,8.2388669742e+02,2.3487408628e+01,9.4691763518e+01,1.9273292287e+01,1.1255510598e+02,1.8000000000e-01,2.2660209845e+00,7.0000000000e-02,3.8919747506e-01,0.0000000000e+00,2.9360618707e+03,-1.4484508937e-02,1.4424641332e-04,1.7708918646e-02,3,17,21,55,18,2.2796464888e+01,18,1,16,152,8,8.1348624748e+01,
1.0000000000e+00,9.6210789164e-03,1.8468980365e-02,2.4528556679e-02,2.0766647050e-02,2.6168603980e-01,3.3172700488e-01,4.6343426542e-01,3.5830193170e-01,1.6575188198e+00,2.0003660581e+00,2.3936621474e+00,2.1157551174e+00,-7.3931731848e+00,-2.8869831007e+00,-4.3772741415e-01,-3.1160327849e+00,2.6168603980e-01,3.3172700488e-01,4.6343426542e-01,3.5830193170e-01,1.0045977269e+04,4.6334657422e+04,1.1131144066e+05,4.6335567370e+04,7.4626104825e+05,2.7956736965e+06,5.8541471339e+06,2.9243713200e+06,9.3900521704e+01,1.0997437414e+02,1.2926532459e+04,1.5454376597e+01,8.9857647762e+01,-1.0868327015e-03,9.6957234805e+01,1.0997437414e+02,4.5878678239e+02,9.3500041325e+01,9.1789581941e+01,3.2098330483e+01,8.7391993599e+01,4.1423583946e+00,6.3176548494e+01,-3.3999146921e-04,2.9627490170e+01,8.8265753861e+01,7.6981880323e+02,2.3837541028e+01,1.0635407208e+02,1.9269516100e+01,1.1129747357e+02,1.8000000000e-01,2.3926034656e+00,7.0000000000e-02,4.0997967345e-01,0.0000000000e+00,2.9360618707e+03,-1.4200127114e-02,6.5088753039e-05,1.7508078777e-02,3,18,21,57,19,2.2853057221e+01,18,1,16,152,8,8.1348624748e+01,


==> data/beam/primal-011-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992192e-03,-8.3479853804e-10,5.2916509453e-09,1.6986454805e-08,2,37,37,74,37,0,0,0,0,0,
2.0000000000e-03,9.9999984237e-03,-2.2888624664e-09,2.0947806801e-08,6.6486139540e-08,2,40,40,80,40,0,0,0,0,0,
3.0000000000e-03,9.9999976341e-03,-6.1240853331e-09,5.1894645155e-08,1.6469750131e-07,2,42,42,84,42,0,0,0,0,0,
4.0000000000e-03,9.9999968442e-03,-1.3081051978e-08,1.0294497257e-07,3.2802336108e-07,3,26,44,113,37,0,0,0,0,0,
5.0000000000e-03,9.9999960529e-03,-2.4243014984e-08,1.7879637342e-07,5.7308457222e-07,3,30,45,120,40,0,0,0,0,0,
6.0000000000e-03,9.9999952596e-03,-4.0749372693e-08,2.8402778547e-07,9.1674502477e-07,3,28,46,120,40,0,0,0,0,0,
7.0000000000e-03,9.9999944637e-03,-6.4059214374e-08,4.2308868204e-07,1.3761108026e-06,3,29,47,122,40,0,0,0,0,0,
8.0000000000e-03,9.9999936640e-03,-9.5081058247e-08,6.0030209596e-07,1.9685072117e-06,3,29,47,123,41,0,0,0,0,0,
9.0000000000e-03,9.9999928596e-03,-1.3591786884e-07,8.1985541587e-07,2.7114590873e-06,3,31,48,127,42,0,0,0,0,0,
1.0000000000e-02,9.9999920490e-03,-1.8726383412e-07,1.0857962263e-06,3.6226318513e-06,4,28,48,154,38,0,0,0,0,0,
1.1000000000e-02,9.9999912302e-03,-2.5158892793e-07,1.4019947231e-06,4.7197487487e-06,4,28,49,157,39,0,0,0,0,0,
1.2000000000e-02,9.9999904005e-03,-3.3007395816e-07,1.7720809964e-06,6.0204806702e-06,5,25,49,190,38,0,0,0,0,0,
1.3000000000e-02,9.9999895570e-03,-4.2593806358e-07,2.1994860161e-06,7.5423688056e-06,5,23,49,184,36,0,0,0,0,0,
1.4000000000e-02,9.9999886956e-03,-5.4130808558e-07,2.6874879778e-06,9.3028603899e-06,5,24,49,182,36,0,0,0,0,0,
1.5000000000e-02,9.9999878124e-03,-6.7940953934e-07,3.2392643429e-06,1.1319392779e-05,5,24,49,182,36,0,0,0,0,0,
1.6000000000e-02,9.9999869032e-03,-8.4394909950e-07,3.8579162306e-06,1.3609471322e-05,5,24,49,183,36,0,0,0,0,0,
1.7000000000e-02,9.9999859635e-03,-1.0368311672e-06,4.5465065009e-06,1.6190687512e-05,5,25,49,182,36,0,0,0,0,0,
1.8000000000e-02,9.9999849894e-03,-1.2634122848e-06,5.3080637344e-06,1.9080722244e-05,5,23,49,179,35,0,0,0,0,0,
1.9000000000e-02,9.9999839774e-03,-1.5243107034e-06,6.1456090330e-06,2.2297309819e-05,5,23,49,180,36,0,0,0,0,0,
2.0000000000e-02,9.9999829243e-03,-1.8238605976e-06,7.0621680434e-06,2.5858252090e-05,5,23,49,180,36,0,0,0,0,0,
2.1000000000e-02,9.9999818274e-03,-2.1643840218e-06,8.0607658293e-06,2.9781436858e-05,4,26,49,157,39,0,0,0,0,0,
2.2000000000e-02,9.9999806835e-03,-2.5479460776e-06,9.1444526204e-06,3.4084823626e-05,4,26,49,156,39,0,0,0,0,0,
2.3000000000e-02,9.9999794908e-03,-2.9779158601e-06,1.0316288491e-05,3.8786492592e-05,4,28,50,161,40,0,0,0,0,0,
2.4000000000e-02,9.9999782473e-03,-3.4558802817e-06,1.1579343755e-05,4.3904734309e-05,4,27,49,158,39,0,0,0,0,0,
2.5000000000e-02,9.9999769510e-03,-3.9836275745e-06,1.2936706118e-05,4.9458069654e-05,4,26,49,156,39,0,0,0,0,0,
2.6000000000e-02,9.9999756010e-03,-4.5667627389e-06,1.4391462624e-05,5.5465241682e-05,4,25,49,156,39,0,0,0,0,0,
2.7000000000e-02,9.9999741949e-03,-5.2057097465e-06,1.5946714449e-05,6.1945172914e-05,4,25,49,155,38,0,0,0,0,0,
2.8000000000e-02,9.9999727329e-03,-5.9030684782e-06,1.7605557951e-05,6.8917022229e-05,4,25,49,155,38,0,0,0,0,0,
2.9000000000e-02,9.9999712140e-03,-6.6608995006e-06,1.9371087573e-05,7.6400211966e-05,4,25,49,155,38,0,0,0,0,0,
3.0000000000e-02,9.9999696377e-03,-7.4810302120e-06,2.1246383133e-05,8.4414460580e-05,4,26,49,156,39,0,0,0,0,0,
3.1000000000e-02,9.9999680032e-03,-8.3665315819e-06,2.3234501330e-05,9.2979952856e-05,4,27,49,158,39,0,0,0,0,0,
3.2000000000e-02,9.9999663109e-03,-9.3184839438e-06,2.5338473086e-05,1.0211730189e-04,4,25,49,155,38,0,0,0,0,0,
3.3000000000e-02,9.9999645606e-03,-1.0340566717e-05,2.7561286020e-05,1.1184753789e-04,3,33,49,130,43,0,0,0,0,0,
3.4000000000e-02,9.9999627519e-03,-1.1433684694e-05,2.9905878347e-05,1.2219229818e-04,3,32,49,129,43,0,0,0,0,0,
3.5000000000e-02,9.9999608852e-03,-1.2601872281e-05,3.2375122590e-05,1.3317390422e-04,4,26,49,157,39,0,0,0,0,0,
3.6000000000e-02,9.9999589615e-03,-1.3846405466e-05,3.4971824928e-05,1.4481538827e-04,3,33,49,131,43,0,0,0,0,0,
3.7000000000e-02,9.9999569820e-03,-1.5171406043e-05,3.7698713838e-05,1.5714052525e-04,4,26,49,155,38,0,0,0,0,0,
3.8000000000e-02,9.9999549481e-03,-1.6579068873e-05,4.0558431235e-05,1.7017396099e-04,3,32,48,128,42,0,0,0,0,0,
3.9000000000e-02,9.9999528608e-03,-1.8073351252e-05,4.3553532780e-05,1.8394111032e-04,3,33,48,129,43,0,0,0,0,0,
4.0000000000e-02,9.9999507217e-03,-1.9657825302e-05,4.6686476116e-05,1.9846833922e-04,3,33,48,129,43,0,0,0,0,0,
4.1000000000e-02,9.9999485321e-03,-2.1336053667e-05,4.9959618712e-05,2.1378284423e-04,3,32,48,128,42,0,0,0,0,0,
4.2000000000e-02,9.9999462937e-03,-2.3113282923e-05,5.3375218017e-05,2.2991268858e-04,3,32,48,128,42,0,0,0,0,0,
4.3000000000e-02,9.9999440076e-03,-2.4993321646e-05,5.6935421823e-05,2.4688679232e-04,3,33,48,129,43,0,0,0,0,0,
4.4000000000e-02,9.9999416761e-03,-2.6981604836e-05,6.0642271362e-05,2.6473484018e-04,3,33,48,129,43,0,0,0,0,0,
4.5000000000e-02,9.9999393011e-03,-2.9083745526e-05,6.4497701726e-05,2.8348730674e-04,3,33,48,129,43,0,0,0,0,0,
4.6000000000e-02,9.9999368847e-03,-3.1305045749e-05,6.8503547373e-05,3.0317535096e-04,3,33,48,129,43,0,0,0,0,0,
4.7000000000e-02,9.9999344293e-03,-3.3652221876e-05,7.2661540680e-05,3.2383079236e-04,3,33,49,130,43,0,0,0,0,0,
4.8000000000e-02,9.9999319380e-03,-3.6132317139e-05,7.6973307714e-05,3.4548608792e-04,3,33,49,130,43,0,0,0,0,0,
4.9000000000e-02,9.9999294131e-03,-3.8751187362e-05,8.1440382858e-05,3.6817419546e-04,3,33,48,129,43,0,0,0,0,0,
5.0000000000e-02,9.9999268580e-03,-4.1516324301e-05,8.6064203281e-05,3.9192849528e-04,3,33,48,128,42,0,0,0,0,0,
5.1000000000e-02,9.9999242759e-03,-4.4435442534e-05,9.0846100132e-05,4.1678259008e-04,3,33,48,128,42,0,0,0,0,0,
5.2000000000e-02,9.9999216704e-03,-4.7517968045e-05,9.5787311389e-05,4.4277044058e-04,3,33,48,128,42,0,0,0,0,0,
5.3000000000e-02,9.9999190446e-03,-5.0769917473e-05,1.0088898388e-04,4.6992607011e-04,3,33,48,128,42,0,0,0,0,0,
5.4000000000e-02,9.9999164028e-03,-5.4200332532e-05,1.0615216189e-04,4.9828357481e-04,3,34,48,129,43,0,0,0,0,0,
5.5000000000e-02,9.9999137485e-03,-5.7818552578e-05,1.1157778790e-04,5.2787705420e-04,3,34,48,129,43,0,0,0,0,0,
5.6000000000e-02,9.9999110859e-03,-6.1633522741e-05,1.1716671453e-04,5.5874050333e-04,3,34,48,129,43,0,0,0,0,0,
5.7000000000e-02,9.9999084188e-03,-6.5655454552e-05,1.2291968992e-04,5.9090770479e-04,3,34,48,129,43,0,0,0,0,0,
5.8000000000e-02,9.9999057521e-03,-6.9895928410e-05,1.2883735377e-04,6.2441242648e-04,3,34,48,129,43,0,0,0,0,0,
5.9000000000e-02,9.9999030895e-03,-7.4365920480e-05,1.3492024343e-04,6.5928812370e-04,3,35,48,130,43,0,0,0,0,0,
6.0000000000e-02,9.9999004352e-03,-7.9209588325e-05,1.4116878512e-04,6.9556776116e-04,3,35,48,130,43,0,0,0,0,0,
6.1000000000e-02,9.9998977942e-03,-8.4434064160e-05,1.4758328216e-04,7.3328420708e-04,3,35,48,130,43,0,0,0,0,0,
6.2000000000e-02,9.9998951710e-03,-8.9957840540e-05,1.5416392660e-04,7.7246996835e-04,3,35,48,130,43,0,0,0,0,0,
6.3000000000e-02,9.9998925698e-03,-9.5797389180e-05,1.6091076580e-04,8.1315708877e-04,3,36,48,131,43,0,0,0,0,0,
6.4000000000e-02,9.9998899953e-03,-1.0197065129e-04,1.6782372900e-04,8.5537722734e-04,3,36,48,131,43,0,0,0,0,0,
6.5000000000e-02,9.9998874519e-03,-1.0849649339e-04,1.7490259528e-04,8.9916161251e-04,3,36,48,131,43,0,0,0,0,0,
6.6000000000e-02,9.9998849443e-03,-1.1539454272e-04,1.8214697871e-04,9.4454079801e-04,3,36,49,132,44,0,0,0,0,0,
6.7000000000e-02,9.9998824769e-03,-1.2268582634e-04,1.8955636143e-04,9.9154483379e-04,3,36,49,132,44,0,0,0,0,0,
6.8000000000e-02,9.9998800538e-03,-1.3039296277e-04,1.9713002066e-04,1.0402033196e-03,3,37,49,133,44,0,0,0,0,0,
6.9000000000e-02,9.9998776790e-03,-1.3853954665e-04,2.0486707920e-04,1.0905451624e-03,3,37,49,133,44,0,0,0,0,0,
7.0000000000e-02,9.9998753561e-03,-1.4715031359e-04,2.1276643567e-04,1.1425986032e-03,3,37,49,133,44,0,0,0,0,0,
7.1000000000e-02,9.9998730891e-03,-1.5625198381e-04,2.2082681402e-04,1.1963912223e-03,3,37,49,133,44,0,0,0,0,0,
7.2000000000e-02,9.9998708811e-03,-1.6587291803e-04,2.2904668191e-04,1.2519500118e-03,3,37,49,133,44,0,0,0,0,0,
7.3000000000e-02,9.9998687354e-03,-1.7604264061e-04,2.3742430007e-04,1.3093012176e-03,3,37,49,133,44,0,0,0,0,0,
7.4000000000e-02,9.9998666545e-03,-1.8679252383e-04,2.4595764396e-04,1.3684703301e-03,3,37,49,133,44,0,0,0,0,0,
7.5000000000e-02,9.9998646410e-03,-1.9815654555e-04,2.5464445585e-04,1.4294822975e-03,3,37,49,133,44,0,0,0,0,0,
7.6000000000e-02,9.9998626958e-03,-2.1016999258e-04,2.6348216463e-04,1.4923611681e-03,3,38,49,134,44,0,0,0,0,0,
7.7000000000e-02,9.9998608145e-03,-2.2286911231e-04,2.7246785588e-04,1.5571294888e-03,3,38,49,134,44,0,0,0,0,0,
7.8000000000e-02,9.9998590008e-03,-2.3629248454e-04,2.8159832994e-04,1.6238092106e-03,3,38,49,134,44,0,0,0,0,0,
7.9000000000e-02,9.9998572545e-03,-2.5048136658e-04,2.9087005037e-04,1.6924214032e-03,3,38,49,134,44,0,0,0,0,0,
8.0000000000e-02,9.9998555746e-03,-2.6547843766e-04,3.0027910612e-04,1.7629858282e-03,3,38,49,134,44,0,0,0,0,0,
8.1000000000e-02,9.9998539578e-03,-2.8132823167e-04,3.0982123687e-04,1.8355208017e-03,3,38,50,135,45,0,0,0,0,0,
8.2000000000e-02,9.9998524016e-03,-2.9807856042e-04,3.1949181500e-04,1.9100449648e-03,3,38,50,134,44,0,0,0,0,0,
8.3000000000e-02,9.9998509001e-03,-3.1577926446e-04,3.2928581195e-04,1.9865741546e-03,3,38,50,134,44,0,0,0,0,0,
8.4000000000e-02,9.9998494509e-03,-3.3448153549e-04,3.3919777288e-04,2.0651237282e-03,3,38,50,134,44,0,0,0,0,0,
8.5000000000e-02,9.9998480484e-03,-3.5424025350e-04,3.4922178902e-04,2.1457066320e-03,4,32,50,166,41,0,0,0,0,0,
8.6000000000e-02,9.9998466964e-03,-3.7511024010e-04,3.5935148998e-04,2.2283360661e-03,3,39,50,136,45,0,0,0,0,0,
8.7000000000e-02,9.9998453858e-03,-3.9715199479e-04,3.6958004490e-04,2.3130208198e-03,3,39,50,136,45,0,0,0,0,0,
8.8000000000e-02,9.9998441107e-03,-4.2042647195e-04,3.7990010769e-04,2.3997692845e-03,3,40,50,137,45,0,0,0,0,0,
8.9000000000e-02,9.9998428615e-03,-4.4499916317e-04,3.9030380506e-04,2.4885866541e-03,4,32,51,170,42,0,0,0,0,0,
9.0000000000e-02,9.9998416270e-03,-4.7093402382e-04,4.0078266923e-04,2.5794767763e-03,4,33,51,171,42,0,0,0,0,0,
9.1000000000e-02,9.9998403821e-03,-4.9830480717e-04,4.1132754715e-04,2.6724403050e-03,4,33,51,171,42,0,0,0,0,0,
9.2000000000e-02,9.9998391155e-03,-5.2718483336e-04,4.2192852488e-04,2.7674744566e-03,4,34,51,173,43,0,0,0,0,0,
9.3000000000e-02,9.9998378082e-03,-5.5764324218e-04,4.3257485486e-04,2.8645704075e-03,4,34,51,173,43,0,0,0,0,0,
9.4000000000e-02,9.9998364256e-03,-5.8975830003e-04,4.4325478812e-04,2.9637139303e-03,4,35,51,175,43,0,0,0,0,0,
9.5000000000e-02,9.9998349188e-03,-6.2360799756e-04,4.5395539738e-04,3.0648830036e-03,4,36,52,178,44,0,0,0,0,0,
9.6000000000e-02,9.9998332067e-03,-6.5927627877e-04,4.6466205214e-04,3.1680462680e-03,4,37,52,182,45,0,0,0,0,0,
9.7000000000e-02,9.9998309946e-03,-6.9684007047e-04,4.7535599527e-04,3.2731368607e-03,4,40,53,191,47,0,0,0,0,0,
9.8000000000e-02,9.9998274580e-03,-7.3632786466e-04,4.8599678038e-04,3.3797309669e-03,5,39,55,237,47,0,0,0,0,0,
9.9000000000e-02,9.9998231654e-03,-7.7777490824e-04,4.9653916776e-04,3.4873183903e-03,4,41,56,196,49,0,0,0,0,0,
1.0000000000e-01,9.9998186469e-03,-8.2129725526e-04,5.0695974380e-04,3.5959437049e-03,4,40,56,195,48,0,0,0,0,0,


==> data/beam/primal-011-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992191e-03,-8.6285259170e-10,5.2892101326e-09,1.7028473686e-08,3,28,38,103,34,0,0,0,0,0,
2.0000000000e-03,9.9999984236e-03,-2.8536511076e-09,2.0936196438e-08,6.6605616094e-08,1,40,40,40,40,0,0,0,0,0,
3.0000000000e-03,9.9999976335e-03,-7.6339965511e-09,5.1852009210e-08,1.6496070974e-07,4,22,42,129,32,0,0,0,0,0,
4.0000000000e-03,9.9999968431e-03,-1.6176930533e-08,1.0283574847e-07,3.2854237083e-07,5,22,44,168,33,0,0,0,0,0,
5.0000000000e-03,9.9999960513e-03,-2.9748509145e-08,1.7856302533e-07,5.7403545954e-07,3,31,46,123,41,0,0,0,0,0,
6.0000000000e-03,9.9999952576e-03,-4.9679450114e-08,2.8360057334e-07,9.1840036907e-07,4,23,47,145,36,0,0,0,0,0,
7.0000000000e-03,9.9999944613e-03,-7.7328910750e-08,4.2237248463e-07,1.3788374173e-06,5,21,48,178,35,0,0,0,0,0,
8.0000000000e-03,9.9999936614e-03,-1.1356182076e-07,5.9917817134e-07,1.9727681779e-06,4,26,49,153,38,0,0,0,0,0,
9.0000000000e-03,9.9999928555e-03,-1.5898134139e-07,8.1815179552e-07,2.7178015426e-06,4,25,49,153,38,0,0,0,0,0,
1.0000000000e-02,9.9999920426e-03,-2.1824753994e-07,1.0832798233e-06,3.6316791706e-06,4,31,50,164,41,0,0,0,0,0,
1.1000000000e-02,9.9999912202e-03,-2.9142250895e-07,1.3983172485e-06,4.7321214844e-06,7,26,51,261,37,0,0,0,0,0,
1.2000000000e-02,9.9999903854e-03,-3.8264448745e-07,1.7667729451e-06,6.0366918716e-06,7,25,54,266,38,0,0,0,0,0,
1.3000000000e-02,9.9999895339e-03,-4.9332685977e-07,2.1919973767e-06,7.5627733840e-06,7,29,55,274,39,0,0,0,0,0,
1.4000000000e-02,9.9999886606e-03,-6.2662544527e-07,2.6772190696e-06,9.3276760508e-06,6,29,57,243,40,0,0,0,0,0,
1.5000000000e-02,9.9999877630e-03,-7.8555051262e-07,3.2255876832e-06,1.1348734384e-05,7,28,58,279,39,0,0,0,0,0,
1.6000000000e-02,9.9999868368e-03,-9.6930324155e-07,3.8401872228e-06,1.3643349771e-05,6,32,60,257,42,0,0,0,0,0,
1.7000000000e-02,9.9999858767e-03,-1.1813453041e-06,4.5240209714e-06,1.6229084406e-05,5,33,62,238,47,0,0,0,0,0,
1.8000000000e-02,9.9999848797e-03,-1.4364869582e-06,5.2800645167e-06,1.9123628743e-05,6,29,61,259,43,0,0,0,0,0,
1.9000000000e-02,9.9999838426e-03,-1.7322376061e-06,6.1113153380e-06,2.2344654807e-05,6,30,61,261,43,0,0,0,0,0,
2.0000000000e-02,9.9999827627e-03,-2.0691396858e-06,7.0208199841e-06,2.5909748299e-05,5,33,62,231,46,0,0,0,0,0,
2.1000000000e-02,9.9999816362e-03,-2.4392835676e-06,8.0116029209e-06,2.9836578923e-05,5,28,61,225,45,0,0,0,0,0,
2.2000000000e-02,9.9999804603e-03,-2.8664365516e-06,9.0866835438e-06,3.4143021715e-05,5,29,62,227,45,0,0,0,0,0,
2.3000000000e-02,9.9999792332e-03,-3.3454686033e-06,1.0249122243e-05,3.8847049827e-05,5,35,62,241,48,0,0,0,0,0,
2.4000000000e-02,9.9999779534e-03,-3.8748079525e-06,1.1502046068e-05,4.3966687038e-05,5,33,63,238,47,0,0,0,0,0,
2.5000000000e-02,9.9999766191e-03,-4.4524456973e-06,1.2848548353e-05,4.9520107849e-05,5,31,63,241,48,0,0,0,0,0,
2.6000000000e-02,9.9999752287e-03,-5.0991263075e-06,1.4291704821e-05,5.5525872200e-05,5,32,66,243,48,0,0,0,0,0,
2.7000000000e-02,9.9999737809e-03,-5.8049517287e-06,1.5834621547e-05,6.2002619962e-05,4,35,66,211,52,0,0,0,0,0,
2.8000000000e-02,9.9999722748e-03,-6.5734044614e-06,1.7480449582e-05,6.8968985773e-05,5,35,67,251,50,0,0,0,0,0,
2.9000000000e-02,9.9999707108e-03,-7.4095484214e-06,1.9232297965e-05,7.6443894879e-05,4,38,68,221,55,0,0,0,0,0,
3.0000000000e-02,9.9999690879e-03,-8.3133705557e-06,2.1093246318e-05,8.4446577583e-05,4,39,69,223,55,0,0,0,0,0,
3.1000000000e-02,9.9999674053e-03,-9.2866438324e-06,2.3066378085e-05,9.2996433645e-05,4,39,70,226,56,0,0,0,0,0,
3.2000000000e-02,9.9999656630e-03,-1.0332092579e-05,2.5154794381e-05,1.0211301499e-04,4,38,71,227,56,0,0,0,0,0,
3.3000000000e-02,9.9999638623e-03,-1.1454942461e-05,2.7361532982e-05,1.1181630112e-04,4,39,72,231,57,0,0,0,0,0,
3.4000000000e-02,9.9999620031e-03,-1.2655652762e-05,2.9689548875e-05,1.2212720188e-04,4,40,72,232,58,0,0,0,0,0,
3.5000000000e-02,9.9999600852e-03,-1.3936179112e-05,3.2141747241e-05,1.3306611090e-04,4,39,73,234,58,0,0,0,0,0,
3.6000000000e-02,9.9999581084e-03,-1.5299148960e-05,3.4721001974e-05,1.4465399145e-04,4,38,72,230,57,0,0,0,0,0,
3.7000000000e-02,9.9999560742e-03,-1.6749190850e-05,3.7430123224e-05,1.5691265873e-04,4,39,72,233,58,0,0,0,0,0,
3.8000000000e-02,9.9999539837e-03,-1.8289405833e-05,4.0271810351e-05,1.6986467996e-04,3,49,72,193,64,0,0,0,0,0,
3.9000000000e-02,9.9999518367e-03,-1.9922073959e-05,4.3248646395e-05,1.8353319377e-04,4,40,72,234,58,0,0,0,0,0,
4.0000000000e-02,9.9999496339e-03,-2.1650485182e-05,4.6363135030e-05,1.9794179390e-04,4,39,73,234,58,0,0,0,0,0,
4.1000000000e-02,9.9999473757e-03,-2.3478540812e-05,4.9617684788e-05,2.1311486613e-04,4,39,73,236,59,0,0,0,0,0,
4.2000000000e-02,9.9999450630e-03,-2.5411747681e-05,5.3014600676e-05,2.2907751285e-04,4,37,73,234,58,0,0,0,0,0,
4.3000000000e-02,9.9999426979e-03,-2.7455248103e-05,5.6556072976e-05,2.4585584529e-04,4,40,73,237,59,0,0,0,0,0,
4.4000000000e-02,9.9999402811e-03,-2.9613331031e-05,6.0244150044e-05,2.6347679391e-04,3,51,73,197,65,0,0,0,0,0,
4.5000000000e-02,9.9999378123e-03,-3.1890841028e-05,6.4080765726e-05,2.8196767847e-04,4,39,73,235,58,0,0,0,0,0,
4.6000000000e-02,9.9999352933e-03,-3.4293250229e-05,6.8067758022e-05,3.0135665722e-04,4,39,73,235,58,0,0,0,0,0,
4.7000000000e-02,9.9999327245e-03,-3.6826536417e-05,7.2206889556e-05,3.2167243006e-04,3,52,74,199,66,0,0,0,0,0,
4.8000000000e-02,9.9999301084e-03,-3.9498368856e-05,7.6499808532e-05,3.4294474026e-04,4,40,73,238,59,0,0,0,0,0,
4.9000000000e-02,9.9999274462e-03,-4.2315880662e-05,8.0947938826e-05,3.6520397974e-04,3,52,74,199,66,0,0,0,0,0,
5.0000000000e-02,9.9999247407e-03,-4.5285910310e-05,8.5552602198e-05,3.8848139203e-04,4,40,74,240,60,0,0,0,0,0,
5.1000000000e-02,9.9999219924e-03,-4.8415791299e-05,9.0315018277e-05,4.1280879274e-04,3,53,74,200,66,0,0,0,0,0,
5.2000000000e-02,9.9999192038e-03,-5.1713507090e-05,9.5236328610e-05,4.3821830097e-04,3,53,74,200,66,0,0,0,0,0,
5.3000000000e-02,9.9999163760e-03,-5.5187384399e-05,1.0031760011e-04,4.6474271888e-04,3,54,74,201,67,0,0,0,0,0,
5.4000000000e-02,9.9999135122e-03,-5.8846206890e-05,1.0555981288e-04,4.9241514793e-04,3,55,74,203,67,0,0,0,0,0,
5.5000000000e-02,9.9999106156e-03,-6.2701026746e-05,1.1096373806e-04,5.2126936947e-04,4,46,76,253,63,0,0,0,0,0,
5.6000000000e-02,9.9999076892e-03,-6.6761053670e-05,1.1653007254e-04,5.5134625913e-04,3,55,76,206,68,0,0,0,0,0,
5.7000000000e-02,9.9999047365e-03,-7.1036228171e-05,1.2225939652e-04,5.8267674342e-04,3,55,76,206,68,0,0,0,0,0,
5.8000000000e-02,9.9999017601e-03,-7.5536861654e-05,1.2815218287e-04,6.1529503720e-04,3,56,76,207,69,0,0,0,0,0,
5.9000000000e-02,9.9998987625e-03,-8.0274595658e-05,1.3420880543e-04,6.4923628625e-04,3,56,76,207,69,0,0,0,0,0,
6.0000000000e-02,9.9998957471e-03,-8.5260458970e-05,1.4042955857e-04,6.8453494746e-04,3,56,76,207,69,0,0,0,0,0,
6.1000000000e-02,9.9998927187e-03,-9.0506523979e-05,1.4681460368e-04,7.2122580742e-04,3,56,76,207,69,0,0,0,0,0,
6.2000000000e-02,9.9998896817e-03,-9.6029099555e-05,1.5336406066e-04,7.5934429762e-04,3,57,76,208,69,0,0,0,0,0,
6.3000000000e-02,9.9998866422e-03,-1.0201350092e-04,1.6007792503e-04,7.9892587057e-04,3,57,76,208,69,0,0,0,0,0,
6.4000000000e-02,9.9998836042e-03,-1.0841079033e-04,1.6695601435e-04,8.4000594062e-04,3,57,76,207,69,0,0,0,0,0,
6.5000000000e-02,9.9998805713e-03,-1.1516088538e-04,1.7399799748e-04,8.8261951860e-04,3,57,76,207,69,0,0,0,0,0,
6.6000000000e-02,9.9998775474e-03,-1.2228227604e-04,1.8120341802e-04,9.2680076631e-04,3,57,76,206,68,0,0,0,0,0,
6.7000000000e-02,9.9998745373e-03,-1.2979454748e-04,1.8857166542e-04,9.7258365892e-04,3,58,76,208,69,0,0,0,0,0,
6.8000000000e-02,9.9998715465e-03,-1.3771867823e-04,1.9610209872e-04,1.0200016656e-03,3,59,75,208,69,0,0,0,0,0,
6.9000000000e-02,9.9998685788e-03,-1.4607778144e-04,2.0379393583e-04,1.0690881381e-03,4,47,76,255,63,0,0,0,0,0,
7.0000000000e-02,9.9998656405e-03,-1.5489649512e-04,2.1164625308e-04,1.1198762162e-03,3,59,76,209,69,0,0,0,0,0,
7.1000000000e-02,9.9998627381e-03,-1.6420014137e-04,2.1965791859e-04,1.1723987123e-03,3,58,76,208,69,0,0,0,0,0,
7.2000000000e-02,9.9998598746e-03,-1.7401444852e-04,2.2782743835e-04,1.2266876796e-03,3,59,76,209,69,0,0,0,0,0,
7.3000000000e-02,9.9998570551e-03,-1.8436684166e-04,2.3615319369e-04,1.2827742793e-03,3,59,76,208,69,0,0,0,0,0,
7.4000000000e-02,9.9998542803e-03,-1.9528655394e-04,2.4463339725e-04,1.3406887617e-03,3,59,76,208,69,0,0,0,0,0,
7.5000000000e-02,9.9998515583e-03,-2.0680450431e-04,2.5326615768e-04,1.4004605195e-03,3,59,76,208,69,0,0,0,0,0,
7.6000000000e-02,9.9998488941e-03,-2.1895351435e-04,2.6204932344e-04,1.4621181869e-03,3,59,76,209,69,0,0,0,0,0,
7.7000000000e-02,9.9998462932e-03,-2.3176992404e-04,2.7098044474e-04,1.5256898173e-03,3,59,76,209,69,0,0,0,0,0,
7.8000000000e-02,9.9998437452e-03,-2.4529084874e-04,2.8005677338e-04,1.5912028833e-03,3,59,77,209,69,0,0,0,0,0,
7.9000000000e-02,9.9998412598e-03,-2.5955469953e-04,2.8927532489e-04,1.6586838259e-03,3,59,77,209,69,0,0,0,0,0,
8.0000000000e-02,9.9998388516e-03,-2.7460193352e-04,2.9863269828e-04,1.7281577349e-03,3,59,76,207,69,0,0,0,0,0,
8.1000000000e-02,9.9998365223e-03,-2.9047476780e-04,3.0812513861e-04,1.7996479946e-03,3,58,76,206,68,0,0,0,0,0,
8.2000000000e-02,9.9998342674e-03,-3.0721714055e-04,3.1774875168e-04,1.8731766921e-03,3,58,76,206,68,0,0,0,0,0,
8.3000000000e-02,9.9998320990e-03,-3.2487710286e-04,3.2749930156e-04,1.9487652309e-03,3,59,76,207,69,0,0,0,0,0,
8.4000000000e-02,9.9998300149e-03,-3.4350324529e-04,3.3737209683e-04,2.0264330411e-03,4,47,76,254,63,0,0,0,0,0,
8.5000000000e-02,9.9998280207e-03,-3.6315106842e-04,3.4736228356e-04,2.1062015541e-03,3,59,76,207,69,0,0,0,0,0,
8.6000000000e-02,9.9998261134e-03,-3.8387383452e-04,3.5746440274e-04,2.1880860846e-03,4,54,76,260,65,0,0,0,0,0,
8.7000000000e-02,9.9998242953e-03,-4.0572904381e-04,3.6767255421e-04,2.2721048840e-03,4,52,76,258,64,0,0,0,0,0,
8.8000000000e-02,9.9998225534e-03,-4.2877427627e-04,3.7798036618e-04,2.3582702240e-03,4,55,76,261,65,0,0,0,0,0,
8.9000000000e-02,9.9998208654e-03,-4.5307174874e-04,3.8838090021e-04,2.4465946270e-03,4,50,76,256,64,0,0,0,0,0,
9.0000000000e-02,9.9998191898e-03,-4.7868552749e-04,3.9886662359e-04,2.5370885873e-03,4,52,76,258,64,0,0,0,0,0,
9.1000000000e-02,9.9998176171e-03,-5.0568257132e-04,4.0942977195e-04,2.6297603337e-03,4,49,76,253,63,0,0,0,0,0,
9.2000000000e-02,9.9998161395e-03,-5.3413311847e-04,4.2006204594e-04,2.7246127540e-03,4,51,76,254,63,0,0,0,0,0,
9.3000000000e-02,9.9998147145e-03,-5.6411218269e-04,4.3075452236e-04,2.8216510940e-03,4,50,75,250,62,0,0,0,0,0,
9.4000000000e-02,9.9998131722e-03,-5.9569503596e-04,4.4149712317e-04,2.9208779665e-03,4,45,73,243,60,0,0,0,0,0,
9.5000000000e-02,9.9998117295e-03,-6.2896274176e-04,4.5227936286e-04,3.0222879470e-03,4,52,72,248,62,0,0,0,0,0,
9.6000000000e-02,9.9998103623e-03,-6.6399513565e-04,4.6309003588e-04,3.1258779129e-03,4,51,72,246,61,0,0,0,0,0,
9.7000000000e-02,9.9998090299e-03,-7.0088735121e-04,4.7391718871e-04,3.2316370327e-03,5,48,71,292,58,0,0,0,0,0,
9.8000000000e-02,9.9998077082e-03,-7.3972088091e-04,4.8474792610e-04,3.3395527168e-03,5,49,71,291,58,0,0,0,0,0,
9.9000000000e-02,9.9998063480e-03,-7.8058134282e-04,4.9556808402e-04,3.4496015214e-03,5,49,70,291,58,0,0,0,0,0,
1.0000000000e-01,9.9998048739e-03,-8.2356542168e-04,5.0636213548e-04,3.5617562374e-03,4,46,70,233,58,0,0,0,0,0,


==> data/beam/primal-100-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992192e-03,-8.3495395060e-10,5.2916277660e-09,1.6986464764e-08,2,54,55,109,54,0,0,0,0,0,
2.0000000000e-03,9.9999984237e-03,-2.2889780270e-09,2.0947775563e-08,6.6486187056e-08,2,59,59,118,59,0,0,0,0,0,
3.0000000000e-03,9.9999976341e-03,-6.1241090832e-09,5.1894656480e-08,1.6469760304e-07,2,62,62,124,62,0,0,0,0,0,
4.0000000000e-03,9.9999968442e-03,-1.3081015115e-08,1.0294503219e-07,3.2802340222e-07,3,37,64,165,55,0,0,0,0,0,
5.0000000000e-03,9.9999960529e-03,-2.4242929974e-08,1.7879648599e-07,5.7308451618e-07,3,43,65,173,57,0,0,0,0,0,
6.0000000000e-03,9.9999952596e-03,-4.0749269804e-08,2.8402795899e-07,9.1674488893e-07,3,40,66,172,57,0,0,0,0,0,
7.0000000000e-03,9.9999944637e-03,-6.4059062380e-08,4.2308891439e-07,1.3761108428e-06,3,42,67,175,58,0,0,0,0,0,
8.0000000000e-03,9.9999936640e-03,-9.5080853984e-08,6.0030238583e-07,1.9685073987e-06,3,42,67,176,58,0,0,0,0,0,
9.0000000000e-03,9.9999928596e-03,-1.3591765588e-07,8.1985576590e-07,2.7114594023e-06,3,44,68,180,60,0,0,0,0,0,
1.0000000000e-02,9.9999920490e-03,-1.8726366265e-07,1.0857966338e-06,3.6226322892e-06,4,40,69,220,55,0,0,0,0,0,
1.1000000000e-02,9.9999912302e-03,-2.5158871221e-07,1.4019951832e-06,4.7197493293e-06,4,40,69,223,55,0,0,0,0,0,
1.2000000000e-02,9.9999904005e-03,-3.3007374318e-07,1.7720815046e-06,6.0204813788e-06,5,36,69,267,53,0,0,0,0,0,
1.3000000000e-02,9.9999895570e-03,-4.2593789513e-07,2.1994865700e-06,7.5423696676e-06,5,33,69,258,51,0,0,0,0,0,
1.4000000000e-02,9.9999886956e-03,-5.4130788248e-07,2.6874885766e-06,9.3028614203e-06,5,34,68,253,50,0,0,0,0,0,
1.5000000000e-02,9.9999878124e-03,-6.7940940390e-07,3.2392649839e-06,1.1319393970e-05,5,33,68,252,50,0,0,0,0,0,
1.6000000000e-02,9.9999869032e-03,-8.4394895053e-07,3.8579169125e-06,1.3609472668e-05,5,34,68,253,50,0,0,0,0,0,
1.7000000000e-02,9.9999859635e-03,-1.0368310786e-06,4.5465072225e-06,1.6190689029e-05,5,34,68,250,50,0,0,0,0,0,
1.8000000000e-02,9.9999849894e-03,-1.2634122167e-06,5.3080644954e-06,1.9080723891e-05,5,32,67,245,49,0,0,0,0,0,
1.9000000000e-02,9.9999839774e-03,-1.5243105848e-06,6.1456098321e-06,2.2297311626e-05,5,31,66,242,48,0,0,0,0,0,
2.0000000000e-02,9.9999829243e-03,-1.8238605539e-06,7.0621688784e-06,2.5858254027e-05,5,32,66,243,48,0,0,0,0,0,
2.1000000000e-02,9.9999818274e-03,-2.1643840683e-06,8.0607666987e-06,2.9781438983e-05,4,36,66,211,52,0,0,0,0,0,
2.2000000000e-02,9.9999806835e-03,-2.5479461351e-06,9.1444535227e-06,3.4084825938e-05,4,35,66,210,52,0,0,0,0,0,
2.3000000000e-02,9.9999794908e-03,-2.9779159273e-06,1.0316289424e-05,3.8786495050e-05,4,37,66,212,53,0,0,0,0,0,
2.4000000000e-02,9.9999782473e-03,-3.4558803779e-06,1.1579344721e-05,4.3904736934e-05,4,36,65,209,52,0,0,0,0,0,
2.5000000000e-02,9.9999769510e-03,-3.9836276748e-06,1.2936707123e-05,4.9458072464e-05,4,35,65,207,51,0,0,0,0,0,
2.6000000000e-02,9.9999756010e-03,-4.5667628920e-06,1.4391463667e-05,5.5465244680e-05,4,34,65,207,51,0,0,0,0,0,
2.7000000000e-02,9.9999741949e-03,-5.2057099344e-06,1.5946715534e-05,6.1945176079e-05,4,34,65,206,51,0,0,0,0,0,
2.8000000000e-02,9.9999727329e-03,-5.9030686349e-06,1.7605559080e-05,6.8917025573e-05,4,33,65,204,51,0,0,0,0,0,
2.9000000000e-02,9.9999712140e-03,-6.6608997051e-06,1.9371088744e-05,7.6400215624e-05,4,33,64,203,50,0,0,0,0,0,
3.0000000000e-02,9.9999696377e-03,-7.4810304175e-06,2.1246384347e-05,8.4414464556e-05,4,34,64,204,51,0,0,0,0,0,
3.1000000000e-02,9.9999680032e-03,-8.3665318263e-06,2.3234502584e-05,9.2979957356e-05,4,35,64,205,51,0,0,0,0,0,
3.2000000000e-02,9.9999663109e-03,-9.3184841873e-06,2.5338474380e-05,1.0211730661e-04,4,33,63,200,50,0,0,0,0,0,
3.3000000000e-02,9.9999645606e-03,-1.0340566937e-05,2.7561287353e-05,1.1184754286e-04,3,42,63,168,56,0,0,0,0,0,
3.4000000000e-02,9.9999627519e-03,-1.1433684934e-05,2.9905879723e-05,1.2219230346e-04,3,42,63,168,56,0,0,0,0,0,
3.5000000000e-02,9.9999608852e-03,-1.2601872528e-05,3.2375124010e-05,1.3317390978e-04,4,33,63,202,50,0,0,0,0,0,
3.6000000000e-02,9.9999589615e-03,-1.3846405672e-05,3.4971826393e-05,1.4481539412e-04,3,42,63,168,56,0,0,0,0,0,
3.7000000000e-02,9.9999569820e-03,-1.5171406287e-05,3.7698715349e-05,1.5714053137e-04,4,33,62,199,49,0,0,0,0,0,
3.8000000000e-02,9.9999549481e-03,-1.6579069110e-05,4.0558432793e-05,1.7017396741e-04,3,41,62,165,55,0,0,0,0,0,
3.9000000000e-02,9.9999528608e-03,-1.8073351492e-05,4.3553534383e-05,1.8394111705e-04,3,42,62,166,55,0,0,0,0,0,
4.0000000000e-02,9.9999507217e-03,-1.9657825549e-05,4.6686477765e-05,1.9846834628e-04,3,42,62,166,55,0,0,0,0,0,
4.1000000000e-02,9.9999485321e-03,-2.1336053921e-05,4.9959620407e-05,2.1378285167e-04,3,41,62,165,55,0,0,0,0,0,
4.2000000000e-02,9.9999462937e-03,-2.3113283178e-05,5.3375219758e-05,2.2991269645e-04,3,41,62,164,54,0,0,0,0,0,
4.3000000000e-02,9.9999440076e-03,-2.4993321945e-05,5.6935423611e-05,2.4688680063e-04,3,41,61,163,54,0,0,0,0,0,
4.4000000000e-02,9.9999416761e-03,-2.6981605086e-05,6.0642273198e-05,2.6473484894e-04,3,42,61,164,54,0,0,0,0,0,
4.5000000000e-02,9.9999393011e-03,-2.9083745869e-05,6.4497703608e-05,2.8348731597e-04,3,42,61,164,54,0,0,0,0,0,
4.6000000000e-02,9.9999368847e-03,-3.1305046142e-05,6.8503549302e-05,3.0317536068e-04,3,41,62,164,54,0,0,0,0,0,
4.7000000000e-02,9.9999344293e-03,-3.3652222280e-05,7.2661542653e-05,3.2383080257e-04,3,42,61,164,54,0,0,0,0,0,
4.8000000000e-02,9.9999319380e-03,-3.6132317644e-05,7.6973309730e-05,3.4548609859e-04,3,42,61,164,54,0,0,0,0,0,
4.9000000000e-02,9.9999294131e-03,-3.8751187925e-05,8.1440384916e-05,3.6817420658e-04,3,41,61,162,54,0,0,0,0,0,
5.0000000000e-02,9.9999268580e-03,-4.1516324874e-05,8.6064205379e-05,3.9192850684e-04,3,41,60,161,53,0,0,0,0,0,
5.1000000000e-02,9.9999242759e-03,-4.4435443140e-05,9.0846102269e-05,4.1678260206e-04,3,41,60,160,53,0,0,0,0,0,
5.2000000000e-02,9.9999216704e-03,-4.7517968672e-05,9.5787313565e-05,4.4277045298e-04,3,41,60,160,53,0,0,0,0,0,
5.3000000000e-02,9.9999190446e-03,-5.0769918137e-05,1.0088898610e-04,4.6992608293e-04,3,41,60,160,53,0,0,0,0,0,
5.4000000000e-02,9.9999164028e-03,-5.4200333274e-05,1.0615216414e-04,4.9828358806e-04,3,42,60,161,53,0,0,0,0,0,
5.5000000000e-02,9.9999137485e-03,-5.7818553372e-05,1.1157779019e-04,5.2787706788e-04,3,42,60,161,53,0,0,0,0,0,
5.6000000000e-02,9.9999110859e-03,-6.1633523589e-05,1.1716671685e-04,5.5874051745e-04,3,42,60,161,53,0,0,0,0,0,
5.7000000000e-02,9.9999084188e-03,-6.5655455455e-05,1.2291969227e-04,5.9090771933e-04,3,42,60,161,53,0,0,0,0,0,
5.8000000000e-02,9.9999057521e-03,-6.9895929358e-05,1.2883735617e-04,6.2441244142e-04,3,42,60,161,53,0,0,0,0,0,
5.9000000000e-02,9.9999030895e-03,-7.4365921493e-05,1.3492024586e-04,6.5928813904e-04,3,42,60,161,53,0,0,0,0,0,
6.0000000000e-02,9.9999004352e-03,-7.9209589624e-05,1.4116878758e-04,6.9556777688e-04,3,43,60,162,54,0,0,0,0,0,
6.1000000000e-02,9.9998977942e-03,-8.4434065509e-05,1.4758328466e-04,7.3328422319e-04,3,43,60,162,54,0,0,0,0,0,
6.2000000000e-02,9.9998951710e-03,-8.9957841967e-05,1.5416392914e-04,7.7246998484e-04,3,44,61,164,54,0,0,0,0,0,
6.3000000000e-02,9.9998925698e-03,-9.5797390667e-05,1.6091076838e-04,8.1315710563e-04,3,44,61,164,54,0,0,0,0,0,
6.4000000000e-02,9.9998899953e-03,-1.0197065283e-04,1.6782373161e-04,8.5537724455e-04,3,45,61,165,55,0,0,0,0,0,
6.5000000000e-02,9.9998874519e-03,-1.0849649499e-04,1.7490259791e-04,8.9916163006e-04,3,45,61,165,55,0,0,0,0,0,
6.6000000000e-02,9.9998849443e-03,-1.1539454437e-04,1.8214698136e-04,9.4454081588e-04,3,45,61,165,55,0,0,0,0,0,
6.7000000000e-02,9.9998824769e-03,-1.2268582805e-04,1.8955636411e-04,9.9154485196e-04,3,45,61,165,55,0,0,0,0,0,
6.8000000000e-02,9.9998800538e-03,-1.3039296458e-04,1.9713002336e-04,1.0402033381e-03,3,46,61,166,55,0,0,0,0,0,
6.9000000000e-02,9.9998776790e-03,-1.3853954857e-04,2.0486708191e-04,1.0905451811e-03,3,45,61,165,55,0,0,0,0,0,
7.0000000000e-02,9.9998753561e-03,-1.4715031559e-04,2.1276643840e-04,1.1425986222e-03,3,46,61,166,55,0,0,0,0,0,
7.1000000000e-02,9.9998730891e-03,-1.5625198592e-04,2.2082681676e-04,1.1963912416e-03,3,46,61,165,55,0,0,0,0,0,
7.2000000000e-02,9.9998708811e-03,-1.6587292025e-04,2.2904668466e-04,1.2519500313e-03,3,46,61,166,55,0,0,0,0,0,
7.3000000000e-02,9.9998687354e-03,-1.7604264296e-04,2.3742430282e-04,1.3093012373e-03,3,46,61,165,55,0,0,0,0,0,
7.4000000000e-02,9.9998666545e-03,-1.8679252630e-04,2.4595764671e-04,1.3684703500e-03,3,46,61,165,55,0,0,0,0,0,
7.5000000000e-02,9.9998646410e-03,-1.9815654813e-04,2.5464445860e-04,1.4294823176e-03,3,46,61,166,55,0,0,0,0,0,
7.6000000000e-02,9.9998626958e-03,-2.1016999535e-04,2.6348216737e-04,1.4923611883e-03,3,46,61,166,55,0,0,0,0,0,
7.7000000000e-02,9.9998608145e-03,-2.2286911525e-04,2.7246785861e-04,1.5571295092e-03,3,47,61,166,55,0,0,0,0,0,
7.8000000000e-02,9.9998590008e-03,-2.3629248765e-04,2.8159833265e-04,1.6238092311e-03,3,47,61,167,55,0,0,0,0,0,
7.9000000000e-02,9.9998572545e-03,-2.5048136990e-04,2.9087005306e-04,1.6924214238e-03,3,47,62,168,56,0,0,0,0,0,
8.0000000000e-02,9.9998555746e-03,-2.6547844120e-04,3.0027910879e-04,1.7629858488e-03,3,47,62,168,56,0,0,0,0,0,
8.1000000000e-02,9.9998539578e-03,-2.8132823540e-04,3.0982123950e-04,1.8355208224e-03,3,47,62,168,56,0,0,0,0,0,
8.2000000000e-02,9.9998524016e-03,-2.9807856436e-04,3.1949181760e-04,1.9100449856e-03,3,47,62,168,56,0,0,0,0,0,
8.3000000000e-02,9.9998509001e-03,-3.1577926864e-04,3.2928581451e-04,1.9865741755e-03,3,47,62,168,56,0,0,0,0,0,
8.4000000000e-02,9.9998494509e-03,-3.3448153984e-04,3.3919777540e-04,2.0651237493e-03,3,47,62,168,56,0,0,0,0,0,
8.5000000000e-02,9.9998480484e-03,-3.5424025785e-04,3.4922179150e-04,2.1457066532e-03,4,40,62,209,52,0,0,0,0,0,
8.6000000000e-02,9.9998466964e-03,-3.7511024477e-04,3.5935149242e-04,2.2283360873e-03,3,48,62,170,56,0,0,0,0,0,
8.7000000000e-02,9.9998453858e-03,-3.9715199975e-04,3.6958004729e-04,2.3130208410e-03,3,49,63,172,57,0,0,0,0,0,
8.8000000000e-02,9.9998441107e-03,-4.2042647713e-04,3.7990011003e-04,2.3997693056e-03,3,50,63,173,57,0,0,0,0,0,
8.9000000000e-02,9.9998428615e-03,-4.4499916834e-04,3.9030380736e-04,2.4885866753e-03,4,42,64,217,54,0,0,0,0,0,
9.0000000000e-02,9.9998416270e-03,-4.7093402905e-04,4.0078267149e-04,2.5794767975e-03,4,43,64,217,54,0,0,0,0,0,
9.1000000000e-02,9.9998403821e-03,-4.9830481253e-04,4.1132754936e-04,2.6724403260e-03,4,43,65,220,55,0,0,0,0,0,
9.2000000000e-02,9.9998391155e-03,-5.2718483885e-04,4.2192852705e-04,2.7674744776e-03,4,44,65,221,55,0,0,0,0,0,
9.3000000000e-02,9.9998378082e-03,-5.5764324784e-04,4.3257485701e-04,2.8645704285e-03,4,44,65,223,55,0,0,0,0,0,
9.4000000000e-02,9.9998364256e-03,-5.8975830589e-04,4.4325479024e-04,2.9637139511e-03,4,46,66,228,57,0,0,0,0,0,
9.5000000000e-02,9.9998349188e-03,-6.2360800353e-04,4.5395539948e-04,3.0648830243e-03,4,48,68,234,58,0,0,0,0,0,
9.6000000000e-02,9.9998332067e-03,-6.5927628496e-04,4.6466205422e-04,3.1680462885e-03,4,50,69,242,60,0,0,0,0,0,
9.7000000000e-02,9.9998309946e-03,-6.9684007676e-04,4.7535599732e-04,3.2731368810e-03,4,54,71,254,63,0,0,0,0,0,
9.8000000000e-02,9.9998274580e-03,-7.3632787100e-04,4.8599678237e-04,3.3797309864e-03,5,54,74,323,64,0,0,0,0,0,
9.9000000000e-02,9.9998231654e-03,-7.7777491468e-04,4.9653916970e-04,3.4873184091e-03,4,56,77,266,66,0,0,0,0,0,
1.0000000000e-01,9.9998186469e-03,-8.2129726189e-04,5.0695974570e-04,3.5959437230e-03,4,54,77,264,66,0,0,0,0,0,


==> data/beam/primal-100-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992191e-03,-8.6290018971e-10,5.2892145049e-09,1.7028489650e-08,3,41,57,153,51,0,0,0,0,0,
2.0000000000e-03,9.9999984236e-03,-2.8536719927e-09,2.0936196458e-08,6.6605568770e-08,1,60,60,60,60,0,0,0,0,0,
3.0000000000e-03,9.9999976335e-03,-7.6339947130e-09,5.1852014463e-08,1.6496061679e-07,4,31,63,191,47,0,0,0,0,0,
4.0000000000e-03,9.9999968431e-03,-1.6176910104e-08,1.0283575524e-07,3.2854223772e-07,5,31,65,245,49,0,0,0,0,0,
5.0000000000e-03,9.9999960513e-03,-2.9748464261e-08,1.7856304261e-07,5.7403532993e-07,3,45,66,177,59,0,0,0,0,0,
6.0000000000e-03,9.9999952576e-03,-4.9679364208e-08,2.8360059890e-07,9.1840027761e-07,4,34,68,212,53,0,0,0,0,0,
7.0000000000e-03,9.9999944613e-03,-7.7328823769e-08,4.2237251325e-07,1.3788373865e-06,5,31,69,256,51,0,0,0,0,0,
8.0000000000e-03,9.9999936614e-03,-1.1356173228e-07,5.9917820372e-07,1.9727681980e-06,4,39,70,222,55,0,0,0,0,0,
9.0000000000e-03,9.9999928555e-03,-1.5898126512e-07,8.1815182572e-07,2.7178016273e-06,4,36,70,219,54,0,0,0,0,0,
1.0000000000e-02,9.9999920426e-03,-2.1824748061e-07,1.0832798493e-06,3.6316792785e-06,4,45,70,234,58,0,0,0,0,0,
1.1000000000e-02,9.9999912202e-03,-2.9142246579e-07,1.3983172705e-06,4.7321216050e-06,7,35,71,359,51,0,0,0,0,0,
1.2000000000e-02,9.9999903854e-03,-3.8264442798e-07,1.7667729629e-06,6.0366919813e-06,7,33,72,357,51,0,0,0,0,0,
1.3000000000e-02,9.9999895339e-03,-4.9332683475e-07,2.1919973905e-06,7.5627734740e-06,7,36,72,351,50,0,0,0,0,0,
1.4000000000e-02,9.9999886606e-03,-6.2662536378e-07,2.6772190817e-06,9.3276761327e-06,6,36,72,302,50,0,0,0,0,0,
1.5000000000e-02,9.9999877630e-03,-7.8555046472e-07,3.2255876930e-06,1.1348734472e-05,7,33,71,340,48,0,0,0,0,0,
1.6000000000e-02,9.9999868368e-03,-9.6930318670e-07,3.8401872325e-06,1.3643349760e-05,6,37,71,303,50,0,0,0,0,0,
1.7000000000e-02,9.9999858768e-03,-1.1813453234e-06,4.5240209824e-06,1.6229084472e-05,5,38,73,276,55,0,0,0,0,0,
1.8000000000e-02,9.9999848796e-03,-1.4364869261e-06,5.2800645355e-06,1.9123628965e-05,6,34,71,299,49,0,0,0,0,0,
1.9000000000e-02,9.9999838426e-03,-1.7322375254e-06,6.1113153694e-06,2.2344655219e-05,6,34,72,299,49,0,0,0,0,0,
2.0000000000e-02,9.9999827627e-03,-2.0691395912e-06,7.0208200319e-06,2.5909748813e-05,5,38,72,266,53,0,0,0,0,0,
2.1000000000e-02,9.9999816362e-03,-2.4392833755e-06,8.0116029869e-06,2.9836579377e-05,5,32,71,258,51,0,0,0,0,0,
2.2000000000e-02,9.9999804603e-03,-2.8664362866e-06,9.0866836266e-06,3.4143021915e-05,5,32,71,257,51,0,0,0,0,0,
2.3000000000e-02,9.9999792332e-03,-3.3454683682e-06,1.0249122337e-05,3.8847050654e-05,5,38,72,271,54,0,0,0,0,0,
2.4000000000e-02,9.9999779534e-03,-3.8748076241e-06,1.1502046167e-05,4.3966687820e-05,5,36,71,264,52,0,0,0,0,0,
2.5000000000e-02,9.9999766191e-03,-4.4524452658e-06,1.2848548453e-05,4.9520108728e-05,5,34,72,268,53,0,0,0,0,0,
2.6000000000e-02,9.9999752287e-03,-5.0991258480e-06,1.4291704919e-05,5.5525873263e-05,5,34,73,266,53,0,0,0,0,0,
2.7000000000e-02,9.9999737809e-03,-5.8049513053e-06,1.5834621637e-05,6.2002621283e-05,4,37,72,227,56,0,0,0,0,0,
2.8000000000e-02,9.9999722748e-03,-6.5734040829e-06,1.7480449660e-05,6.8968987434e-05,5,37,72,268,53,0,0,0,0,0,
2.9000000000e-02,9.9999707108e-03,-7.4095479288e-06,1.9232298030e-05,7.6443896930e-05,4,39,72,232,58,0,0,0,0,0,
3.0000000000e-02,9.9999690879e-03,-8.3133700502e-06,2.1093246372e-05,8.4446580047e-05,4,40,73,232,58,0,0,0,0,0,
3.1000000000e-02,9.9999674053e-03,-9.2866434179e-06,2.3066378134e-05,9.2996436539e-05,4,39,72,229,57,0,0,0,0,0,
3.2000000000e-02,9.9999656630e-03,-1.0332092211e-05,2.5154794434e-05,1.0211301828e-04,4,37,73,229,57,0,0,0,0,0,
3.3000000000e-02,9.9999638623e-03,-1.1454942173e-05,2.7361533043e-05,1.1181630465e-04,4,39,73,233,58,0,0,0,0,0,
3.4000000000e-02,9.9999620031e-03,-1.2655652465e-05,2.9689548952e-05,1.2212720513e-04,4,39,73,233,58,0,0,0,0,0,
3.5000000000e-02,9.9999600852e-03,-1.3936178762e-05,3.2141747343e-05,1.3306611414e-04,4,38,74,234,58,0,0,0,0,0,
3.6000000000e-02,9.9999581084e-03,-1.5299148609e-05,3.4721002104e-05,1.4465399480e-04,4,37,73,230,57,0,0,0,0,0,
3.7000000000e-02,9.9999560742e-03,-1.6749190435e-05,3.7430123381e-05,1.5691266217e-04,4,38,73,232,58,0,0,0,0,0,
3.8000000000e-02,9.9999539837e-03,-1.8289405430e-05,4.0271810532e-05,1.6986468340e-04,3,48,73,194,64,0,0,0,0,0,
3.9000000000e-02,9.9999518367e-03,-1.9922073477e-05,4.3248646601e-05,1.8353319713e-04,4,38,73,232,58,0,0,0,0,0,
4.0000000000e-02,9.9999496339e-03,-2.1650484608e-05,4.6363135259e-05,1.9794179731e-04,4,37,73,231,57,0,0,0,0,0,
4.1000000000e-02,9.9999473757e-03,-2.3478540213e-05,4.9617685034e-05,2.1311486956e-04,4,37,73,232,58,0,0,0,0,0,
4.2000000000e-02,9.9999450630e-03,-2.5411747068e-05,5.3014600940e-05,2.2907751625e-04,4,35,73,229,57,0,0,0,0,0,
4.3000000000e-02,9.9999426979e-03,-2.7455247485e-05,5.6556073259e-05,2.4585584865e-04,4,38,73,233,58,0,0,0,0,0,
4.4000000000e-02,9.9999402811e-03,-2.9613330342e-05,6.0244150342e-05,2.6347679726e-04,3,49,73,195,65,0,0,0,0,0,
4.5000000000e-02,9.9999378123e-03,-3.1890840288e-05,6.4080766044e-05,2.8196768202e-04,4,37,73,232,58,0,0,0,0,0,
4.6000000000e-02,9.9999352933e-03,-3.4293249560e-05,6.8067758350e-05,3.0135666108e-04,4,37,73,232,58,0,0,0,0,0,
4.7000000000e-02,9.9999327245e-03,-3.6826535666e-05,7.2206889896e-05,3.2167243426e-04,3,49,73,194,64,0,0,0,0,0,
4.8000000000e-02,9.9999301084e-03,-3.9498368126e-05,7.6499808883e-05,3.4294474476e-04,4,38,73,233,58,0,0,0,0,0,
4.9000000000e-02,9.9999274462e-03,-4.2315879889e-05,8.0947939187e-05,3.6520398444e-04,3,50,73,195,65,0,0,0,0,0,
5.0000000000e-02,9.9999247407e-03,-4.5285909558e-05,8.5552602564e-05,3.8848139675e-04,4,37,73,232,58,0,0,0,0,0,
5.1000000000e-02,9.9999219924e-03,-4.8415790504e-05,9.0315018647e-05,4.1280879743e-04,3,50,73,195,65,0,0,0,0,0,
5.2000000000e-02,9.9999192038e-03,-5.1713506266e-05,9.5236328984e-05,4.3821830567e-04,3,50,73,195,65,0,0,0,0,0,
5.3000000000e-02,9.9999163760e-03,-5.5187383546e-05,1.0031760048e-04,4.6474272365e-04,3,51,73,196,65,0,0,0,0,0,
5.4000000000e-02,9.9999135122e-03,-5.8846206188e-05,1.0555981326e-04,4.9241515278e-04,3,52,73,198,66,0,0,0,0,0,
5.5000000000e-02,9.9999106156e-03,-6.2701026068e-05,1.1096373845e-04,5.2126937439e-04,4,43,74,243,60,0,0,0,0,0,
5.6000000000e-02,9.9999076892e-03,-6.6761053036e-05,1.1653007294e-04,5.5134626413e-04,3,53,74,200,66,0,0,0,0,0,
5.7000000000e-02,9.9999047365e-03,-7.1036227579e-05,1.2225939692e-04,5.8267674847e-04,3,52,74,199,66,0,0,0,0,0,
5.8000000000e-02,9.9999017601e-03,-7.5536861116e-05,1.2815218329e-04,6.1529504231e-04,3,53,74,200,66,0,0,0,0,0,
5.9000000000e-02,9.9998987625e-03,-8.0274595137e-05,1.3420880586e-04,6.4923629132e-04,3,53,74,199,66,0,0,0,0,0,
6.0000000000e-02,9.9998957471e-03,-8.5260458440e-05,1.4042955901e-04,6.8453495258e-04,3,53,73,198,66,0,0,0,0,0,
6.1000000000e-02,9.9998927187e-03,-9.0506523502e-05,1.4681460413e-04,7.2122581257e-04,3,53,73,198,66,0,0,0,0,0,
6.2000000000e-02,9.9998896817e-03,-9.6029099050e-05,1.5336406113e-04,7.5934430279e-04,3,54,73,199,66,0,0,0,0,0,
6.3000000000e-02,9.9998866422e-03,-1.0201350068e-04,1.6007792551e-04,7.9892587574e-04,3,53,73,197,65,0,0,0,0,0,
6.4000000000e-02,9.9998836042e-03,-1.0841079011e-04,1.6695601484e-04,8.4000594577e-04,3,53,73,197,65,0,0,0,0,0,
6.5000000000e-02,9.9998805713e-03,-1.1516088518e-04,1.7399799799e-04,8.8261952373e-04,3,53,73,197,65,0,0,0,0,0,
6.6000000000e-02,9.9998775474e-03,-1.2228227584e-04,1.8120341856e-04,9.2680077140e-04,3,54,73,198,66,0,0,0,0,0,
6.7000000000e-02,9.9998745373e-03,-1.2979454732e-04,1.8857166597e-04,9.7258366396e-04,3,54,73,197,65,0,0,0,0,0,
6.8000000000e-02,9.9998715465e-03,-1.3771867809e-04,1.9610209930e-04,1.0200016705e-03,3,54,73,197,65,0,0,0,0,0,
6.9000000000e-02,9.9998685788e-03,-1.4607778149e-04,2.0379393642e-04,1.0690881429e-03,4,42,73,239,59,0,0,0,0,0,
7.0000000000e-02,9.9998656405e-03,-1.5489649519e-04,2.1164625369e-04,1.1198762209e-03,3,53,73,196,65,0,0,0,0,0,
7.1000000000e-02,9.9998627381e-03,-1.6420014155e-04,2.1965791923e-04,1.1723987169e-03,3,54,73,197,65,0,0,0,0,0,
7.2000000000e-02,9.9998598746e-03,-1.7401444875e-04,2.2782743900e-04,1.2266876841e-03,3,54,73,197,65,0,0,0,0,0,
7.3000000000e-02,9.9998570551e-03,-1.8436684190e-04,2.3615319436e-04,1.2827742835e-03,3,54,73,197,65,0,0,0,0,0,
7.4000000000e-02,9.9998542803e-03,-1.9528655418e-04,2.4463339795e-04,1.3406887656e-03,3,54,73,197,65,0,0,0,0,0,
7.5000000000e-02,9.9998515584e-03,-2.0680450451e-04,2.5326615839e-04,1.4004605232e-03,3,54,73,197,65,0,0,0,0,0,
7.6000000000e-02,9.9998488941e-03,-2.1895351456e-04,2.6204932418e-04,1.4621181903e-03,3,54,73,197,65,0,0,0,0,0,
7.7000000000e-02,9.9998462932e-03,-2.3176992427e-04,2.7098044549e-04,1.5256898203e-03,3,54,73,197,65,0,0,0,0,0,
7.8000000000e-02,9.9998437452e-03,-2.4529084887e-04,2.8005677415e-04,1.5912028859e-03,3,54,73,197,65,0,0,0,0,0,
7.9000000000e-02,9.9998412598e-03,-2.5955469957e-04,2.8927532567e-04,1.6586838280e-03,3,54,73,197,65,0,0,0,0,0,
8.0000000000e-02,9.9998388516e-03,-2.7460193348e-04,2.9863269908e-04,1.7281577365e-03,3,54,73,196,65,0,0,0,0,0,
8.1000000000e-02,9.9998365223e-03,-2.9047476766e-04,3.0812513941e-04,1.7996479955e-03,3,54,73,196,65,0,0,0,0,0,
8.2000000000e-02,9.9998342674e-03,-3.0721714022e-04,3.1774875249e-04,1.8731766924e-03,3,54,73,196,65,0,0,0,0,0,
8.3000000000e-02,9.9998320990e-03,-3.2487710245e-04,3.2749930238e-04,1.9487652306e-03,3,54,73,196,65,0,0,0,0,0,
8.4000000000e-02,9.9998300149e-03,-3.4350324496e-04,3.3737209765e-04,2.0264330403e-03,4,44,73,240,60,0,0,0,0,0,
8.5000000000e-02,9.9998280207e-03,-3.6315106781e-04,3.4736228438e-04,2.1062015526e-03,3,54,73,196,65,0,0,0,0,0,
8.6000000000e-02,9.9998261134e-03,-3.8387383403e-04,3.5746440357e-04,2.1880860825e-03,4,50,73,246,61,0,0,0,0,0,
8.7000000000e-02,9.9998242953e-03,-4.0572904328e-04,3.6767255504e-04,2.2721048815e-03,4,49,73,245,61,0,0,0,0,0,
8.8000000000e-02,9.9998225534e-03,-4.2877427565e-04,3.7798036699e-04,2.3582702210e-03,4,51,73,248,62,0,0,0,0,0,
8.9000000000e-02,9.9998208654e-03,-4.5307174801e-04,3.8838090101e-04,2.4465946235e-03,4,47,74,245,61,0,0,0,0,0,
9.0000000000e-02,9.9998191898e-03,-4.7868552665e-04,3.9886662437e-04,2.5370885833e-03,4,49,74,247,61,0,0,0,0,0,
9.1000000000e-02,9.9998176171e-03,-5.0568257042e-04,4.0942977270e-04,2.6297603293e-03,4,47,74,244,61,0,0,0,0,0,
9.2000000000e-02,9.9998161395e-03,-5.3413311810e-04,4.2006204667e-04,2.7246127492e-03,4,49,74,245,61,0,0,0,0,0,
9.3000000000e-02,9.9998147145e-03,-5.6411218169e-04,4.3075452306e-04,2.8216510887e-03,4,48,74,244,61,0,0,0,0,0,
9.4000000000e-02,9.9998131722e-03,-5.9569503479e-04,4.4149712385e-04,2.9208779608e-03,4,44,73,239,59,0,0,0,0,0,
9.5000000000e-02,9.9998117295e-03,-6.2896274058e-04,4.5227936351e-04,3.0222879411e-03,4,50,73,246,61,0,0,0,0,0,
9.6000000000e-02,9.9998103623e-03,-6.6399513425e-04,4.6309003651e-04,3.1258779066e-03,4,50,73,245,61,0,0,0,0,0,
9.7000000000e-02,9.9998090299e-03,-7.0088734961e-04,4.7391718931e-04,3.2316370261e-03,5,47,73,292,58,0,0,0,0,0,
9.8000000000e-02,9.9998077082e-03,-7.3972087918e-04,4.8474792669e-04,3.3395527100e-03,5,49,74,298,59,0,0,0,0,0,
9.9000000000e-02,9.9998063480e-03,-7.8058134093e-04,4.9556808461e-04,3.4496015144e-03,5,49,74,301,60,0,0,0,0,0,
1.0000000000e-01,9.9998048739e-03,-8.2356541961e-04,5.0636213608e-04,3.5617562302e-03,4,49,74,248,62,0,0,0,0,0,


==> data/beam/primal-110-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992192e-03,-8.3493759635e-10,5.2916242040e-09,1.6986434285e-08,2,50,51,101,50,0,0,0,0,0,
2.0000000000e-03,9.9999984237e-03,-2.2889908436e-09,2.0947789934e-08,6.6486237490e-08,2,54,54,108,54,0,0,0,0,0,
3.0000000000e-03,9.9999976341e-03,-6.1241260657e-09,5.1894696520e-08,1.6469778151e-07,2,57,57,114,57,0,0,0,0,0,
4.0000000000e-03,9.9999968442e-03,-1.3081038184e-08,1.0294509751e-07,3.2802369437e-07,3,34,59,151,50,0,0,0,0,0,
5.0000000000e-03,9.9999960529e-03,-2.4242959795e-08,1.7879657469e-07,5.7308489056e-07,3,40,60,160,53,0,0,0,0,0,
6.0000000000e-03,9.9999952596e-03,-4.0749304852e-08,2.8402807032e-07,9.1674531474e-07,3,37,61,159,53,0,0,0,0,0,
7.0000000000e-03,9.9999944637e-03,-6.4059103780e-08,4.2308904851e-07,1.3761111183e-06,3,39,61,161,53,0,0,0,0,0,
8.0000000000e-03,9.9999936640e-03,-9.5080906377e-08,6.0030254289e-07,1.9685077674e-06,3,39,62,163,54,0,0,0,0,0,
9.0000000000e-03,9.9999928596e-03,-1.3591771051e-07,8.1985594317e-07,2.7114598739e-06,3,41,63,167,55,0,0,0,0,0,
1.0000000000e-02,9.9999920490e-03,-1.8726374454e-07,1.0857968316e-06,3.6226328628e-06,4,37,63,203,50,0,0,0,0,0,
1.1000000000e-02,9.9999912302e-03,-2.5158883307e-07,1.4019954046e-06,4.7197500077e-06,4,37,64,205,51,0,0,0,0,0,
1.2000000000e-02,9.9999904005e-03,-3.3007386312e-07,1.7720817506e-06,6.0204821660e-06,5,33,63,247,49,0,0,0,0,0,
1.3000000000e-02,9.9999895570e-03,-4.2593801959e-07,2.1994868393e-06,7.5423705808e-06,5,30,63,235,47,0,0,0,0,0,
1.4000000000e-02,9.9999886956e-03,-5.4130800205e-07,2.6874888673e-06,9.3028624854e-06,5,32,63,234,46,0,0,0,0,0,
1.5000000000e-02,9.9999878124e-03,-6.7940949919e-07,3.2392652948e-06,1.1319395140e-05,5,31,62,231,46,0,0,0,0,0,
1.6000000000e-02,9.9999869032e-03,-8.4394908132e-07,3.8579172428e-06,1.3609473953e-05,5,31,62,232,46,0,0,0,0,0,
1.7000000000e-02,9.9999859635e-03,-1.0368312226e-06,4.5465075709e-06,1.6190690404e-05,5,31,61,227,45,0,0,0,0,0,
1.8000000000e-02,9.9999849894e-03,-1.2634123586e-06,5.3080648613e-06,1.9080725392e-05,5,30,60,223,44,0,0,0,0,0,
1.9000000000e-02,9.9999839774e-03,-1.5243107701e-06,6.1456102149e-06,2.2297313241e-05,5,28,60,221,44,0,0,0,0,0,
2.0000000000e-02,9.9999829243e-03,-1.8238607544e-06,7.0621692776e-06,2.5858255823e-05,5,30,60,221,44,0,0,0,0,0,
2.1000000000e-02,9.9999818274e-03,-2.1643842730e-06,8.0607671147e-06,2.9781440879e-05,4,33,59,190,47,0,0,0,0,0,
2.2000000000e-02,9.9999806835e-03,-2.5479463709e-06,9.1444539555e-06,3.4084827919e-05,4,33,59,190,47,0,0,0,0,0,
2.3000000000e-02,9.9999794908e-03,-2.9779161643e-06,1.0316289873e-05,3.8786497113e-05,4,34,59,191,47,0,0,0,0,0,
2.4000000000e-02,9.9999782473e-03,-3.4558806119e-06,1.1579345187e-05,4.3904739086e-05,4,33,59,189,47,0,0,0,0,0,
2.5000000000e-02,9.9999769510e-03,-3.9836279347e-06,1.2936707605e-05,4.9458074721e-05,4,31,58,184,46,0,0,0,0,0,
2.6000000000e-02,9.9999756010e-03,-4.5667631366e-06,1.4391464167e-05,5.5465247029e-05,4,31,57,184,46,0,0,0,0,0,
2.7000000000e-02,9.9999741949e-03,-5.2057102185e-06,1.5946716050e-05,6.1945178529e-05,4,31,58,184,46,0,0,0,0,0,
2.8000000000e-02,9.9999727329e-03,-5.9030689308e-06,1.7605559613e-05,6.8917028117e-05,4,30,57,182,45,0,0,0,0,0,
2.9000000000e-02,9.9999712140e-03,-6.6609000012e-06,1.9371089294e-05,7.6400218241e-05,4,30,56,180,45,0,0,0,0,0,
3.0000000000e-02,9.9999696377e-03,-7.4810307463e-06,2.1246384914e-05,8.4414467290e-05,4,31,57,182,45,0,0,0,0,0,
3.1000000000e-02,9.9999680032e-03,-8.3665321365e-06,2.3234503168e-05,9.2979960216e-05,4,32,57,184,46,0,0,0,0,0,
3.2000000000e-02,9.9999663109e-03,-9.3184845157e-06,2.5338474982e-05,1.0211730961e-04,4,29,56,177,44,0,0,0,0,0,
3.3000000000e-02,9.9999645606e-03,-1.0340567292e-05,2.7561287975e-05,1.1184754599e-04,3,37,55,147,49,0,0,0,0,0,
3.4000000000e-02,9.9999627519e-03,-1.1433685278e-05,2.9905880363e-05,1.2219230672e-04,3,37,55,147,49,0,0,0,0,0,
3.5000000000e-02,9.9999608852e-03,-1.2601872895e-05,3.2375124668e-05,1.3317391316e-04,4,30,55,178,44,0,0,0,0,0,
3.6000000000e-02,9.9999589615e-03,-1.3846406032e-05,3.4971827069e-05,1.4481539763e-04,3,37,55,146,48,0,0,0,0,0,
3.7000000000e-02,9.9999569820e-03,-1.5171406672e-05,3.7698716042e-05,1.5714053500e-04,4,29,54,174,43,0,0,0,0,0,
3.8000000000e-02,9.9999549481e-03,-1.6579069482e-05,4.0558433502e-05,1.7017397117e-04,3,36,53,142,47,0,0,0,0,0,
3.9000000000e-02,9.9999528608e-03,-1.8073351882e-05,4.3553535109e-05,1.8394112094e-04,3,37,53,143,47,0,0,0,0,0,
4.0000000000e-02,9.9999507217e-03,-1.9657825933e-05,4.6686478506e-05,1.9846835032e-04,3,37,53,143,47,0,0,0,0,0,
4.1000000000e-02,9.9999485321e-03,-2.1336054306e-05,4.9959621162e-05,2.1378285587e-04,3,36,53,142,47,0,0,0,0,0,
4.2000000000e-02,9.9999462937e-03,-2.3113283606e-05,5.3375220527e-05,2.2991270080e-04,3,36,53,141,47,0,0,0,0,0,
4.3000000000e-02,9.9999440076e-03,-2.4993322415e-05,5.6935424393e-05,2.4688680512e-04,3,36,52,140,46,0,0,0,0,0,
4.4000000000e-02,9.9999416761e-03,-2.6981605563e-05,6.0642273990e-05,2.6473485359e-04,3,36,52,140,46,0,0,0,0,0,
4.5000000000e-02,9.9999393011e-03,-2.9083746376e-05,6.4497704410e-05,2.8348732078e-04,3,36,52,139,46,0,0,0,0,0,
4.6000000000e-02,9.9999368847e-03,-3.1305046662e-05,6.8503550112e-05,3.0317536564e-04,3,36,52,139,46,0,0,0,0,0,
4.7000000000e-02,9.9999344293e-03,-3.3652222851e-05,7.2661543471e-05,3.2383080768e-04,3,36,52,139,46,0,0,0,0,0,
4.8000000000e-02,9.9999319380e-03,-3.6132318317e-05,7.6973310557e-05,3.4548610387e-04,3,36,51,138,46,0,0,0,0,0,
4.9000000000e-02,9.9999294131e-03,-3.8751188571e-05,8.1440385752e-05,3.6817421204e-04,3,35,51,136,45,0,0,0,0,0,
5.0000000000e-02,9.9999268580e-03,-4.1516325597e-05,8.6064206225e-05,3.9192851248e-04,3,35,50,135,45,0,0,0,0,0,
5.1000000000e-02,9.9999242759e-03,-4.4435443933e-05,9.0846103125e-05,4.1678260787e-04,3,35,50,134,44,0,0,0,0,0,
5.2000000000e-02,9.9999216704e-03,-4.7517969503e-05,9.5787314430e-05,4.4277045895e-04,3,35,50,134,44,0,0,0,0,0,
5.3000000000e-02,9.9999190446e-03,-5.0769918988e-05,1.0088898697e-04,4.6992608906e-04,3,35,49,133,44,0,0,0,0,0,
5.4000000000e-02,9.9999164028e-03,-5.4200334134e-05,1.0615216503e-04,4.9828359435e-04,3,35,49,133,44,0,0,0,0,0,
5.5000000000e-02,9.9999137485e-03,-5.7818554235e-05,1.1157779108e-04,5.2787707433e-04,3,35,49,133,44,0,0,0,0,0,
5.6000000000e-02,9.9999110859e-03,-6.1633524454e-05,1.1716671776e-04,5.5874052405e-04,3,35,49,132,44,0,0,0,0,0,
5.7000000000e-02,9.9999084188e-03,-6.5655456361e-05,1.2291969319e-04,5.9090772610e-04,3,36,49,134,44,0,0,0,0,0,
5.8000000000e-02,9.9999057521e-03,-6.9895930280e-05,1.2883735709e-04,6.2441244835e-04,3,36,49,134,44,0,0,0,0,0,
5.9000000000e-02,9.9999030895e-03,-7.4365922444e-05,1.3492024679e-04,6.5928814613e-04,3,36,49,134,44,0,0,0,0,0,
6.0000000000e-02,9.9999004352e-03,-7.9209590776e-05,1.4116878852e-04,6.9556778412e-04,3,36,49,134,44,0,0,0,0,0,
6.1000000000e-02,9.9998977942e-03,-8.4434066659e-05,1.4758328561e-04,7.3328423057e-04,3,37,50,136,45,0,0,0,0,0,
6.2000000000e-02,9.9998951710e-03,-8.9957843122e-05,1.5416393009e-04,7.7246999235e-04,3,37,50,136,45,0,0,0,0,0,
6.3000000000e-02,9.9998925698e-03,-9.5797391866e-05,1.6091076934e-04,8.1315711325e-04,3,38,50,137,45,0,0,0,0,0,
6.4000000000e-02,9.9998899953e-03,-1.0197065407e-04,1.6782373258e-04,8.5537725230e-04,3,38,51,138,46,0,0,0,0,0,
6.5000000000e-02,9.9998874519e-03,-1.0849649627e-04,1.7490259890e-04,8.9916163794e-04,3,38,51,138,46,0,0,0,0,0,
6.6000000000e-02,9.9998849443e-03,-1.1539454569e-04,1.8214698236e-04,9.4454082388e-04,3,38,51,138,46,0,0,0,0,0,
6.7000000000e-02,9.9998824769e-03,-1.2268582943e-04,1.8955636512e-04,9.9154486007e-04,3,39,51,139,46,0,0,0,0,0,
6.8000000000e-02,9.9998800538e-03,-1.3039296599e-04,1.9713002437e-04,1.0402033463e-03,3,39,51,139,46,0,0,0,0,0,
6.9000000000e-02,9.9998776790e-03,-1.3853954999e-04,2.0486708294e-04,1.0905451895e-03,3,39,50,138,46,0,0,0,0,0,
7.0000000000e-02,9.9998753561e-03,-1.4715031708e-04,2.1276643943e-04,1.1425986307e-03,3,39,50,138,46,0,0,0,0,0,
7.1000000000e-02,9.9998730891e-03,-1.5625198745e-04,2.2082681781e-04,1.1963912502e-03,3,39,51,139,46,0,0,0,0,0,
7.2000000000e-02,9.9998708811e-03,-1.6587292184e-04,2.2904668572e-04,1.2519500400e-03,3,39,51,139,46,0,0,0,0,0,
7.3000000000e-02,9.9998687354e-03,-1.7604264456e-04,2.3742430390e-04,1.3093012461e-03,3,39,51,139,46,0,0,0,0,0,
7.4000000000e-02,9.9998666545e-03,-1.8679252797e-04,2.4595764780e-04,1.3684703589e-03,3,40,51,140,46,0,0,0,0,0,
7.5000000000e-02,9.9998646410e-03,-1.9815654986e-04,2.5464445970e-04,1.4294823266e-03,3,40,51,140,46,0,0,0,0,0,
7.6000000000e-02,9.9998626958e-03,-2.1016999713e-04,2.6348216848e-04,1.4923611974e-03,3,40,51,140,46,0,0,0,0,0,
7.7000000000e-02,9.9998608145e-03,-2.2286911709e-04,2.7246785973e-04,1.5571295184e-03,3,40,51,140,46,0,0,0,0,0,
7.8000000000e-02,9.9998590008e-03,-2.3629248957e-04,2.8159833379e-04,1.6238092405e-03,3,40,51,141,47,0,0,0,0,0,
7.9000000000e-02,9.9998572545e-03,-2.5048137183e-04,2.9087005421e-04,1.6924214334e-03,3,40,52,141,47,0,0,0,0,0,
8.0000000000e-02,9.9998555746e-03,-2.6547844317e-04,3.0027910996e-04,1.7629858586e-03,3,40,52,141,47,0,0,0,0,0,
8.1000000000e-02,9.9998539578e-03,-2.8132823745e-04,3.0982124069e-04,1.8355208323e-03,3,41,52,142,47,0,0,0,0,0,
8.2000000000e-02,9.9998524016e-03,-2.9807856644e-04,3.1949181880e-04,1.9100449956e-03,3,41,52,142,47,0,0,0,0,0,
8.3000000000e-02,9.9998509001e-03,-3.1577927070e-04,3.2928581573e-04,1.9865741857e-03,3,41,52,142,47,0,0,0,0,0,
8.4000000000e-02,9.9998494509e-03,-3.3448154194e-04,3.3919777664e-04,2.0651237595e-03,3,41,52,143,47,0,0,0,0,0,
8.5000000000e-02,9.9998480484e-03,-3.5424026014e-04,3.4922179276e-04,2.1457066635e-03,4,35,52,178,44,0,0,0,0,0,
8.6000000000e-02,9.9998466964e-03,-3.7511024709e-04,3.5935149369e-04,2.2283360977e-03,3,42,52,145,48,0,0,0,0,0,
8.7000000000e-02,9.9998453858e-03,-3.9715200225e-04,3.6958004858e-04,2.3130208515e-03,3,43,53,147,49,0,0,0,0,0,
8.8000000000e-02,9.9998441107e-03,-4.2042647981e-04,3.7990011135e-04,2.3997693162e-03,3,43,54,148,49,0,0,0,0,0,
8.9000000000e-02,9.9998428615e-03,-4.4499917098e-04,3.9030380869e-04,2.4885866861e-03,4,37,54,185,46,0,0,0,0,0,
9.0000000000e-02,9.9998416270e-03,-4.7093403179e-04,4.0078267284e-04,2.5794768083e-03,4,38,54,187,46,0,0,0,0,0,
9.1000000000e-02,9.9998403821e-03,-4.9830481536e-04,4.1132755073e-04,2.6724403370e-03,4,39,55,191,47,0,0,0,0,0,
9.2000000000e-02,9.9998391155e-03,-5.2718484177e-04,4.2192852844e-04,2.7674744885e-03,4,39,56,193,48,0,0,0,0,0,
9.3000000000e-02,9.9998378082e-03,-5.5764325088e-04,4.3257485842e-04,2.8645704395e-03,4,39,56,194,48,0,0,0,0,0,
9.4000000000e-02,9.9998364256e-03,-5.8975830903e-04,4.4325479167e-04,2.9637139623e-03,4,41,56,200,50,0,0,0,0,0,
9.5000000000e-02,9.9998349188e-03,-6.2360800676e-04,4.5395540092e-04,3.0648830355e-03,4,43,58,207,51,0,0,0,0,0,
9.6000000000e-02,9.9998332067e-03,-6.5927628828e-04,4.6466205568e-04,3.1680462997e-03,4,46,60,217,54,0,0,0,0,0,
9.7000000000e-02,9.9998309946e-03,-6.9684008022e-04,4.7535599879e-04,3.2731368921e-03,4,50,64,233,58,0,0,0,0,0,
9.8000000000e-02,9.9998274580e-03,-7.3632787459e-04,4.8599678386e-04,3.3797309974e-03,5,50,67,296,59,0,0,0,0,0,
9.9000000000e-02,9.9998231654e-03,-7.7777491837e-04,4.9653917120e-04,3.4873184200e-03,4,52,70,245,61,0,0,0,0,0,
1.0000000000e-01,9.9998186469e-03,-8.2129726570e-04,5.0695974720e-04,3.5959437339e-03,4,50,71,243,60,0,0,0,0,0,


==> data/beam/primal-110-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992191e-03,-8.6290234674e-10,5.2892128791e-09,1.7028491660e-08,3,38,52,141,47,0,0,0,0,0,
2.0000000000e-03,9.9999984236e-03,-2.8536944356e-09,2.0936193555e-08,6.6605554625e-08,1,56,56,56,56,0,0,0,0,0,
3.0000000000e-03,9.9999976335e-03,-7.6339801977e-09,5.1852010661e-08,1.6496058033e-07,4,28,58,174,43,0,0,0,0,0,
4.0000000000e-03,9.9999968431e-03,-1.6176902064e-08,1.0283575032e-07,3.2854219603e-07,5,29,60,225,45,0,0,0,0,0,
5.0000000000e-03,9.9999960513e-03,-2.9748452874e-08,1.7856303656e-07,5.7403528699e-07,3,41,61,163,54,0,0,0,0,0,
6.0000000000e-03,9.9999952576e-03,-4.9679372105e-08,2.8360059145e-07,9.1840022292e-07,4,31,62,194,48,0,0,0,0,0,
7.0000000000e-03,9.9999944613e-03,-7.7328802564e-08,4.2237250446e-07,1.3788373016e-06,5,28,63,235,47,0,0,0,0,0,
8.0000000000e-03,9.9999936614e-03,-1.1356171294e-07,5.9917819315e-07,1.9727680739e-06,4,35,64,202,50,0,0,0,0,0,
9.0000000000e-03,9.9999928555e-03,-1.5898124114e-07,8.1815181296e-07,2.7178014893e-06,4,33,64,201,50,0,0,0,0,0,
1.0000000000e-02,9.9999920426e-03,-2.1824747025e-07,1.0832798344e-06,3.6316791273e-06,4,41,65,215,53,0,0,0,0,0,
1.1000000000e-02,9.9999912202e-03,-2.9142245261e-07,1.3983172535e-06,4.7321214390e-06,7,31,65,327,46,0,0,0,0,0,
1.2000000000e-02,9.9999903854e-03,-3.8264440726e-07,1.7667729435e-06,6.0366918096e-06,7,31,66,327,46,0,0,0,0,0,
1.3000000000e-02,9.9999895339e-03,-4.9332680654e-07,2.1919973688e-06,7.5627732913e-06,7,33,65,319,45,0,0,0,0,0,
1.4000000000e-02,9.9999886606e-03,-6.2662536256e-07,2.6772190585e-06,9.3276759459e-06,6,33,64,273,45,0,0,0,0,0,
1.5000000000e-02,9.9999877630e-03,-7.8555045398e-07,3.2255876687e-06,1.1348734272e-05,7,30,65,309,44,0,0,0,0,0,
1.6000000000e-02,9.9999868368e-03,-9.6930319166e-07,3.8401872073e-06,1.3643349579e-05,6,34,64,275,45,0,0,0,0,0,
1.7000000000e-02,9.9999858768e-03,-1.1813453199e-06,4.5240209566e-06,1.6229084307e-05,5,35,65,250,50,0,0,0,0,0,
1.8000000000e-02,9.9999848796e-03,-1.4364868940e-06,5.2800645093e-06,1.9123628822e-05,6,31,64,269,44,0,0,0,0,0,
1.9000000000e-02,9.9999838426e-03,-1.7322375117e-06,6.1113153433e-06,2.2344655117e-05,6,32,64,271,45,0,0,0,0,0,
2.0000000000e-02,9.9999827627e-03,-2.0691395843e-06,7.0208200063e-06,2.5909748715e-05,5,34,64,238,47,0,0,0,0,0,
2.1000000000e-02,9.9999816362e-03,-2.4392833277e-06,8.0116029617e-06,2.9836579320e-05,5,29,63,230,46,0,0,0,0,0,
2.2000000000e-02,9.9999804603e-03,-2.8664362424e-06,9.0866836010e-06,3.4143021867e-05,5,30,63,232,46,0,0,0,0,0,
2.3000000000e-02,9.9999792332e-03,-3.3454683296e-06,1.0249122311e-05,3.8847050597e-05,5,34,63,240,48,0,0,0,0,0,
2.4000000000e-02,9.9999779534e-03,-3.8748075853e-06,1.1502046139e-05,4.3966687754e-05,5,33,63,236,47,0,0,0,0,0,
2.5000000000e-02,9.9999766191e-03,-4.4524452106e-06,1.2848548423e-05,4.9520108661e-05,5,31,63,237,47,0,0,0,0,0,
2.6000000000e-02,9.9999752287e-03,-5.0991257846e-06,1.4291704887e-05,5.5525873185e-05,5,31,64,236,47,0,0,0,0,0,
2.7000000000e-02,9.9999737809e-03,-5.8049512582e-06,1.5834621603e-05,6.2002621193e-05,4,34,63,201,50,0,0,0,0,0,
2.8000000000e-02,9.9999722748e-03,-6.5734040152e-06,1.7480449625e-05,6.8968987326e-05,5,33,62,234,46,0,0,0,0,0,
2.9000000000e-02,9.9999707108e-03,-7.4095478879e-06,1.9232297994e-05,7.6443896810e-05,4,35,63,204,51,0,0,0,0,0,
3.0000000000e-02,9.9999690879e-03,-8.3133700256e-06,2.1093246336e-05,8.4446579920e-05,4,36,63,204,51,0,0,0,0,0,
3.1000000000e-02,9.9999674053e-03,-9.2866433912e-06,2.3066378101e-05,9.2996436395e-05,4,35,63,202,50,0,0,0,0,0,
3.2000000000e-02,9.9999656630e-03,-1.0332092171e-05,2.5154794402e-05,1.0211301813e-04,4,34,63,202,50,0,0,0,0,0,
3.3000000000e-02,9.9999638623e-03,-1.1454942164e-05,2.7361533012e-05,1.1181630449e-04,4,35,63,203,50,0,0,0,0,0,
3.4000000000e-02,9.9999620031e-03,-1.2655652448e-05,2.9689548922e-05,1.2212720501e-04,4,36,64,205,51,0,0,0,0,0,
3.5000000000e-02,9.9999600852e-03,-1.3936178743e-05,3.2141747313e-05,1.3306611406e-04,4,35,65,206,51,0,0,0,0,0,
3.6000000000e-02,9.9999581084e-03,-1.5299148578e-05,3.4721002074e-05,1.4465399472e-04,4,33,63,201,50,0,0,0,0,0,
3.7000000000e-02,9.9999560742e-03,-1.6749190423e-05,3.7430123354e-05,1.5691266206e-04,4,33,63,200,50,0,0,0,0,0,
3.8000000000e-02,9.9999539837e-03,-1.8289405443e-05,4.0271810508e-05,1.6986468325e-04,3,42,63,167,55,0,0,0,0,0,
3.9000000000e-02,9.9999518367e-03,-1.9922073459e-05,4.3248646581e-05,1.8353319694e-04,4,34,63,202,50,0,0,0,0,0,
4.0000000000e-02,9.9999496339e-03,-2.1650484581e-05,4.6363135242e-05,1.9794179694e-04,4,33,63,201,50,0,0,0,0,0,
4.1000000000e-02,9.9999473757e-03,-2.3478540152e-05,4.9617685020e-05,2.1311486915e-04,4,32,63,199,49,0,0,0,0,0,
4.2000000000e-02,9.9999450630e-03,-2.5411747000e-05,5.3014600930e-05,2.2907751581e-04,4,31,62,197,49,0,0,0,0,0,
4.3000000000e-02,9.9999426979e-03,-2.7455247463e-05,5.6556073252e-05,2.4585584817e-04,4,33,62,199,49,0,0,0,0,0,
4.4000000000e-02,9.9999402811e-03,-2.9613330304e-05,6.0244150338e-05,2.6347679684e-04,3,42,62,166,55,0,0,0,0,0,
4.5000000000e-02,9.9999378123e-03,-3.1890840253e-05,6.4080766042e-05,2.8196768161e-04,4,32,62,199,49,0,0,0,0,0,
4.6000000000e-02,9.9999352933e-03,-3.4293249502e-05,6.8067758350e-05,3.0135666063e-04,4,32,62,199,49,0,0,0,0,0,
4.7000000000e-02,9.9999327245e-03,-3.6826535630e-05,7.2206889897e-05,3.2167243376e-04,3,43,62,166,55,0,0,0,0,0,
4.8000000000e-02,9.9999301084e-03,-3.9498368069e-05,7.6499808887e-05,3.4294474423e-04,4,33,62,199,49,0,0,0,0,0,
4.9000000000e-02,9.9999274462e-03,-4.2315879850e-05,8.0947939193e-05,3.6520398390e-04,3,43,61,165,55,0,0,0,0,0,
5.0000000000e-02,9.9999247407e-03,-4.5285909499e-05,8.5552602571e-05,3.8848139619e-04,4,32,61,196,49,0,0,0,0,0,
5.1000000000e-02,9.9999219924e-03,-4.8415790461e-05,9.0315018656e-05,4.1280879685e-04,3,43,61,164,54,0,0,0,0,0,
5.2000000000e-02,9.9999192038e-03,-5.1713506236e-05,9.5236328994e-05,4.3821830504e-04,3,43,61,164,54,0,0,0,0,0,
5.3000000000e-02,9.9999163760e-03,-5.5187383545e-05,1.0031760049e-04,4.6474272296e-04,3,43,61,164,54,0,0,0,0,0,
5.4000000000e-02,9.9999135122e-03,-5.8846206218e-05,1.0555981327e-04,4.9241515206e-04,3,44,61,166,55,0,0,0,0,0,
5.5000000000e-02,9.9999106156e-03,-6.2701026094e-05,1.1096373847e-04,5.2126937366e-04,4,37,63,207,51,0,0,0,0,0,
5.6000000000e-02,9.9999076892e-03,-6.6761053045e-05,1.1653007295e-04,5.5134626337e-04,3,45,63,170,56,0,0,0,0,0,
5.7000000000e-02,9.9999047365e-03,-7.1036227580e-05,1.2225939694e-04,5.8267674773e-04,3,44,63,169,56,0,0,0,0,0,
5.8000000000e-02,9.9999017601e-03,-7.5536861135e-05,1.2815218330e-04,6.1529504159e-04,3,45,62,168,56,0,0,0,0,0,
5.9000000000e-02,9.9998987625e-03,-8.0274595156e-05,1.3420880588e-04,6.4923629062e-04,3,45,62,168,56,0,0,0,0,0,
6.0000000000e-02,9.9998957471e-03,-8.5260458512e-05,1.4042955903e-04,6.8453495190e-04,3,44,61,165,55,0,0,0,0,0,
6.1000000000e-02,9.9998927187e-03,-9.0506523576e-05,1.4681460415e-04,7.2122581190e-04,3,45,61,166,55,0,0,0,0,0,
6.2000000000e-02,9.9998896817e-03,-9.6029099198e-05,1.5336406115e-04,7.5934430212e-04,3,45,61,165,55,0,0,0,0,0,
6.3000000000e-02,9.9998866422e-03,-1.0201350086e-04,1.6007792553e-04,7.9892587507e-04,3,45,60,164,54,0,0,0,0,0,
6.4000000000e-02,9.9998836042e-03,-1.0841079036e-04,1.6695601487e-04,8.4000594511e-04,3,45,61,164,54,0,0,0,0,0,
6.5000000000e-02,9.9998805713e-03,-1.1516088547e-04,1.7399799802e-04,8.8261952308e-04,3,45,60,163,54,0,0,0,0,0,
6.6000000000e-02,9.9998775474e-03,-1.2228227615e-04,1.8120341859e-04,9.2680077077e-04,3,45,60,163,54,0,0,0,0,0,
6.7000000000e-02,9.9998745373e-03,-1.2979454764e-04,1.8857166601e-04,9.7258366334e-04,3,45,60,163,54,0,0,0,0,0,
6.8000000000e-02,9.9998715465e-03,-1.3771867843e-04,1.9610209933e-04,1.0200016699e-03,3,45,60,163,54,0,0,0,0,0,
6.9000000000e-02,9.9998685788e-03,-1.4607778177e-04,2.0379393646e-04,1.0690881423e-03,4,37,60,200,50,0,0,0,0,0,
7.0000000000e-02,9.9998656405e-03,-1.5489649558e-04,2.1164625374e-04,1.1198762204e-03,3,45,60,163,54,0,0,0,0,0,
7.1000000000e-02,9.9998627381e-03,-1.6420014192e-04,2.1965791927e-04,1.1723987163e-03,3,45,60,163,54,0,0,0,0,0,
7.2000000000e-02,9.9998598746e-03,-1.7401444911e-04,2.2782743905e-04,1.2266876835e-03,3,45,60,163,54,0,0,0,0,0,
7.3000000000e-02,9.9998570551e-03,-1.8436684226e-04,2.3615319442e-04,1.2827742830e-03,3,45,60,163,54,0,0,0,0,0,
7.4000000000e-02,9.9998542803e-03,-1.9528655457e-04,2.4463339801e-04,1.3406887651e-03,3,45,60,163,54,0,0,0,0,0,
7.5000000000e-02,9.9998515583e-03,-2.0680450486e-04,2.5326615846e-04,1.4004605227e-03,3,46,60,164,54,0,0,0,0,0,
7.6000000000e-02,9.9998488941e-03,-2.1895351494e-04,2.6204932424e-04,1.4621181898e-03,3,46,61,165,55,0,0,0,0,0,
7.7000000000e-02,9.9998462932e-03,-2.3176992469e-04,2.7098044556e-04,1.5256898198e-03,3,46,61,166,55,0,0,0,0,0,
7.8000000000e-02,9.9998437452e-03,-2.4529084928e-04,2.8005677423e-04,1.5912028851e-03,3,46,61,165,55,0,0,0,0,0,
7.9000000000e-02,9.9998412598e-03,-2.5955470001e-04,2.8927532575e-04,1.6586838271e-03,3,46,61,165,55,0,0,0,0,0,
8.0000000000e-02,9.9998388516e-03,-2.7460193391e-04,2.9863269916e-04,1.7281577356e-03,3,46,61,164,54,0,0,0,0,0,
8.1000000000e-02,9.9998365223e-03,-2.9047476802e-04,3.0812513950e-04,1.7996479946e-03,3,46,60,163,54,0,0,0,0,0,
8.2000000000e-02,9.9998342674e-03,-3.0721714063e-04,3.1774875258e-04,1.8731766916e-03,3,45,60,162,54,0,0,0,0,0,
8.3000000000e-02,9.9998320990e-03,-3.2487710277e-04,3.2749930248e-04,1.9487652298e-03,3,46,60,163,54,0,0,0,0,0,
8.4000000000e-02,9.9998300149e-03,-3.4350324527e-04,3.3737209776e-04,2.0264330396e-03,4,38,60,201,50,0,0,0,0,0,
8.5000000000e-02,9.9998280207e-03,-3.6315106814e-04,3.4736228449e-04,2.1062015519e-03,3,46,60,163,54,0,0,0,0,0,
8.6000000000e-02,9.9998261134e-03,-3.8387383435e-04,3.5746440367e-04,2.1880860819e-03,4,43,60,207,51,0,0,0,0,0,
8.7000000000e-02,9.9998242953e-03,-4.0572904359e-04,3.6767255515e-04,2.2721048808e-03,4,42,61,209,52,0,0,0,0,0,
8.8000000000e-02,9.9998225534e-03,-4.2877427597e-04,3.7798036710e-04,2.3582702203e-03,4,44,61,212,53,0,0,0,0,0,
8.9000000000e-02,9.9998208654e-03,-4.5307174832e-04,3.8838090113e-04,2.4465946229e-03,4,41,62,209,52,0,0,0,0,0,
9.0000000000e-02,9.9998191898e-03,-4.7868552694e-04,3.9886662449e-04,2.5370885827e-03,4,43,63,213,53,0,0,0,0,0,
9.1000000000e-02,9.9998176171e-03,-5.0568257071e-04,4.0942977283e-04,2.6297603286e-03,4,41,64,212,53,0,0,0,0,0,
9.2000000000e-02,9.9998161395e-03,-5.3413311842e-04,4.2006204681e-04,2.7246127486e-03,4,43,64,213,53,0,0,0,0,0,
9.3000000000e-02,9.9998147145e-03,-5.6411218201e-04,4.3075452320e-04,2.8216510882e-03,4,42,64,210,52,0,0,0,0,0,
9.4000000000e-02,9.9998131722e-03,-5.9569503506e-04,4.4149712399e-04,2.9208779603e-03,4,39,62,206,51,0,0,0,0,0,
9.5000000000e-02,9.9998117295e-03,-6.2896274082e-04,4.5227936365e-04,3.0222879405e-03,4,44,63,212,53,0,0,0,0,0,
9.6000000000e-02,9.9998103623e-03,-6.6399513460e-04,4.6309003665e-04,3.1258779061e-03,4,43,63,212,53,0,0,0,0,0,
9.7000000000e-02,9.9998090299e-03,-7.0088734997e-04,4.7391718945e-04,3.2316370258e-03,5,41,63,254,50,0,0,0,0,0,
9.8000000000e-02,9.9998077082e-03,-7.3972087955e-04,4.8474792683e-04,3.3395527096e-03,5,43,63,259,51,0,0,0,0,0,
9.9000000000e-02,9.9998063480e-03,-7.8058134132e-04,4.9556808474e-04,3.4496015141e-03,5,43,64,265,53,0,0,0,0,0,
1.0000000000e-01,9.9998048739e-03,-8.2356542004e-04,5.0636213620e-04,3.5617562300e-03,4,43,65,218,54,0,0,0,0,0,


==> data/beam/primal-111-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992192e-03,-8.3481996467e-10,5.2916528460e-09,1.6986457995e-08,2,34,34,68,34,0,0,0,0,0,
2.0000000000e-03,9.9999984237e-03,-2.2888559643e-09,2.0947807155e-08,6.6486117219e-08,2,37,37,74,37,0,0,0,0,0,
3.0000000000e-03,9.9999976341e-03,-6.1240622813e-09,5.1894641559e-08,1.6469745467e-07,2,38,38,76,38,0,0,0,0,0,
4.0000000000e-03,9.9999968442e-03,-1.3081036537e-08,1.0294496506e-07,3.2802329954e-07,3,24,40,104,34,0,0,0,0,0,
5.0000000000e-03,9.9999960529e-03,-2.4243010252e-08,1.7879636195e-07,5.7308449340e-07,3,27,41,109,36,0,0,0,0,0,
6.0000000000e-03,9.9999952596e-03,-4.0749373070e-08,2.8402776936e-07,9.1674493428e-07,3,25,42,109,36,0,0,0,0,0,
7.0000000000e-03,9.9999944637e-03,-6.4059192863e-08,4.2308865886e-07,1.3761106975e-06,3,26,43,111,37,0,0,0,0,0,
8.0000000000e-03,9.9999936640e-03,-9.5081057362e-08,6.0030206678e-07,1.9685070925e-06,3,27,43,113,37,0,0,0,0,0,
9.0000000000e-03,9.9999928596e-03,-1.3591790778e-07,8.1985538313e-07,2.7114589605e-06,3,28,44,116,38,0,0,0,0,0,
1.0000000000e-02,9.9999920490e-03,-1.8726387944e-07,1.0857961916e-06,3.6226317161e-06,4,26,45,142,35,0,0,0,0,0,
1.1000000000e-02,9.9999912302e-03,-2.5158894699e-07,1.4019946870e-06,4.7197486037e-06,4,26,45,145,36,0,0,0,0,0,
1.2000000000e-02,9.9999904005e-03,-3.3007395640e-07,1.7720809590e-06,6.0204805045e-06,5,23,45,174,34,0,0,0,0,0,
1.3000000000e-02,9.9999895570e-03,-4.2593808117e-07,2.1994859778e-06,7.5423686233e-06,5,21,45,168,33,0,0,0,0,0,
1.4000000000e-02,9.9999886956e-03,-5.4130807214e-07,2.6874879388e-06,9.3028601921e-06,5,22,45,166,33,0,0,0,0,0,
1.5000000000e-02,9.9999878124e-03,-6.7940956517e-07,3.2392643030e-06,1.1319392554e-05,5,21,45,165,33,0,0,0,0,0,
1.6000000000e-02,9.9999869032e-03,-8.4394908544e-07,3.8579161900e-06,1.3609471072e-05,5,22,45,167,33,0,0,0,0,0,
1.7000000000e-02,9.9999859635e-03,-1.0368311441e-06,4.5465064593e-06,1.6190687240e-05,5,22,45,165,33,0,0,0,0,0,
1.8000000000e-02,9.9999849894e-03,-1.2634122601e-06,5.3080636925e-06,1.9080721943e-05,5,21,45,164,32,0,0,0,0,0,
1.9000000000e-02,9.9999839774e-03,-1.5243107135e-06,6.1456089902e-06,2.2297309483e-05,5,20,45,162,32,0,0,0,0,0,
2.0000000000e-02,9.9999829243e-03,-1.8238605932e-06,7.0621680002e-06,2.5858251744e-05,5,21,45,164,32,0,0,0,0,0,
2.1000000000e-02,9.9999818274e-03,-2.1643839791e-06,8.0607657860e-06,2.9781436487e-05,4,24,45,143,35,0,0,0,0,0,
2.2000000000e-02,9.9999806835e-03,-2.5479460583e-06,9.1444525767e-06,3.4084823222e-05,4,24,45,143,35,0,0,0,0,0,
2.3000000000e-02,9.9999794908e-03,-2.9779158394e-06,1.0316288446e-05,3.8786492149e-05,4,25,45,145,36,0,0,0,0,0,
2.4000000000e-02,9.9999782473e-03,-3.4558802552e-06,1.1579343709e-05,4.3904733833e-05,4,25,45,144,36,0,0,0,0,0,
2.5000000000e-02,9.9999769510e-03,-3.9836275206e-06,1.2936706070e-05,4.9458069159e-05,4,23,44,140,35,0,0,0,0,0,
2.6000000000e-02,9.9999756010e-03,-4.5667626979e-06,1.4391462572e-05,5.5465241179e-05,4,23,44,140,35,0,0,0,0,0,
2.7000000000e-02,9.9999741949e-03,-5.2057097372e-06,1.5946714395e-05,6.1945172399e-05,4,23,44,140,35,0,0,0,0,0,
2.8000000000e-02,9.9999727329e-03,-5.9030684422e-06,1.7605557893e-05,6.8917021715e-05,4,22,44,139,34,0,0,0,0,0,
2.9000000000e-02,9.9999712140e-03,-6.6608994578e-06,1.9371087510e-05,7.6400211450e-05,4,23,44,140,35,0,0,0,0,0,
3.0000000000e-02,9.9999696377e-03,-7.4810301634e-06,2.1246383065e-05,8.4414460060e-05,4,23,44,140,35,0,0,0,0,0,
3.1000000000e-02,9.9999680032e-03,-8.3665315422e-06,2.3234501257e-05,9.2979952386e-05,4,24,44,140,35,0,0,0,0,0,
3.2000000000e-02,9.9999663109e-03,-9.3184839217e-06,2.5338473008e-05,1.0211730140e-04,4,22,43,136,34,0,0,0,0,0,
3.3000000000e-02,9.9999645606e-03,-1.0340566681e-05,2.7561285937e-05,1.1184753739e-04,3,29,43,115,38,0,0,0,0,0,
3.4000000000e-02,9.9999627519e-03,-1.1433684653e-05,2.9905878259e-05,1.2219229768e-04,3,29,43,115,38,0,0,0,0,0,
3.5000000000e-02,9.9999608852e-03,-1.2601872282e-05,3.2375122497e-05,1.3317390371e-04,4,23,43,138,34,0,0,0,0,0,
3.6000000000e-02,9.9999589615e-03,-1.3846405449e-05,3.4971824830e-05,1.4481538776e-04,3,29,43,115,38,0,0,0,0,0,
3.7000000000e-02,9.9999569820e-03,-1.5171406040e-05,3.7698713734e-05,1.5714052471e-04,4,22,43,137,34,0,0,0,0,0,
3.8000000000e-02,9.9999549481e-03,-1.6579068836e-05,4.0558431126e-05,1.7017396043e-04,3,28,42,112,37,0,0,0,0,0,
3.9000000000e-02,9.9999528608e-03,-1.8073351230e-05,4.3553532667e-05,1.8394110972e-04,3,28,42,112,37,0,0,0,0,0,
4.0000000000e-02,9.9999507217e-03,-1.9657825312e-05,4.6686476000e-05,1.9846833859e-04,3,29,42,113,37,0,0,0,0,0,
4.1000000000e-02,9.9999485321e-03,-2.1336053656e-05,4.9959618593e-05,2.1378284358e-04,3,29,42,113,37,0,0,0,0,0,
4.2000000000e-02,9.9999462937e-03,-2.3113282914e-05,5.3375217897e-05,2.2991268791e-04,3,28,42,112,37,0,0,0,0,0,
4.3000000000e-02,9.9999440076e-03,-2.4993321673e-05,5.6935421701e-05,2.4688679161e-04,3,28,42,111,37,0,0,0,0,0,
4.4000000000e-02,9.9999416761e-03,-2.6981604812e-05,6.0642271240e-05,2.6473483945e-04,3,28,41,110,36,0,0,0,0,0,
4.5000000000e-02,9.9999393011e-03,-2.9083745552e-05,6.4497701603e-05,2.8348730600e-04,3,28,42,112,37,0,0,0,0,0,
4.6000000000e-02,9.9999368847e-03,-3.1305045753e-05,6.8503547251e-05,3.0317535021e-04,3,28,42,112,37,0,0,0,0,0,
4.7000000000e-02,9.9999344293e-03,-3.3652221834e-05,7.2661540558e-05,3.2383079159e-04,3,29,42,113,37,0,0,0,0,0,
4.8000000000e-02,9.9999319380e-03,-3.6132317084e-05,7.6973307592e-05,3.4548608711e-04,3,29,42,112,37,0,0,0,0,0,
4.9000000000e-02,9.9999294131e-03,-3.8751187287e-05,8.1440382737e-05,3.6817419462e-04,3,28,42,111,37,0,0,0,0,0,
5.0000000000e-02,9.9999268580e-03,-4.1516324204e-05,8.6064203162e-05,3.9192849440e-04,3,28,41,110,36,0,0,0,0,0,
5.1000000000e-02,9.9999242759e-03,-4.4435442400e-05,9.0846100015e-05,4.1678258916e-04,3,28,41,109,36,0,0,0,0,0,
5.2000000000e-02,9.9999216704e-03,-4.7517967853e-05,9.5787311276e-05,4.4277043963e-04,3,28,41,109,36,0,0,0,0,0,
5.3000000000e-02,9.9999190446e-03,-5.0769917323e-05,1.0088898377e-04,4.6992606913e-04,3,29,41,110,36,0,0,0,0,0,
5.4000000000e-02,9.9999164028e-03,-5.4200332391e-05,1.0615216178e-04,4.9828357379e-04,3,29,41,110,36,0,0,0,0,0,
5.5000000000e-02,9.9999137485e-03,-5.7818552407e-05,1.1157778780e-04,5.2787705315e-04,3,29,41,110,36,0,0,0,0,0,
5.6000000000e-02,9.9999110859e-03,-6.1633522544e-05,1.1716671443e-04,5.5874050226e-04,3,29,41,110,36,0,0,0,0,0,
5.7000000000e-02,9.9999084188e-03,-6.5655454322e-05,1.2291968982e-04,5.9090770369e-04,3,29,41,110,36,0,0,0,0,0,
5.8000000000e-02,9.9999057521e-03,-6.9895928167e-05,1.2883735367e-04,6.2441242536e-04,3,29,41,110,36,0,0,0,0,0,
5.9000000000e-02,9.9999030895e-03,-7.4365920234e-05,1.3492024333e-04,6.5928812255e-04,3,29,41,110,36,0,0,0,0,0,
6.0000000000e-02,9.9999004352e-03,-7.9209588056e-05,1.4116878501e-04,6.9556775997e-04,3,30,41,111,37,0,0,0,0,0,
6.1000000000e-02,9.9998977942e-03,-8.4434063868e-05,1.4758328206e-04,7.3328420585e-04,3,30,41,111,37,0,0,0,0,0,
6.2000000000e-02,9.9998951710e-03,-8.9957840267e-05,1.5416392649e-04,7.7246996708e-04,3,30,41,112,37,0,0,0,0,0,
6.3000000000e-02,9.9998925698e-03,-9.5797388938e-05,1.6091076569e-04,8.1315708745e-04,3,31,42,114,38,0,0,0,0,0,
6.4000000000e-02,9.9998899953e-03,-1.0197065104e-04,1.6782372889e-04,8.5537722598e-04,3,31,42,114,38,0,0,0,0,0,
6.5000000000e-02,9.9998874519e-03,-1.0849649312e-04,1.7490259516e-04,8.9916161111e-04,3,31,42,114,38,0,0,0,0,0,
6.6000000000e-02,9.9998849443e-03,-1.1539454243e-04,1.8214697858e-04,9.4454079655e-04,3,31,42,114,38,0,0,0,0,0,
6.7000000000e-02,9.9998824769e-03,-1.2268582609e-04,1.8955636130e-04,9.9154483227e-04,3,32,42,115,38,0,0,0,0,0,
6.8000000000e-02,9.9998800538e-03,-1.3039296253e-04,1.9713002052e-04,1.0402033181e-03,3,32,42,115,38,0,0,0,0,0,
6.9000000000e-02,9.9998776790e-03,-1.3853954642e-04,2.0486707905e-04,1.0905451608e-03,3,32,42,114,38,0,0,0,0,0,
7.0000000000e-02,9.9998753561e-03,-1.4715031336e-04,2.1276643550e-04,1.1425986016e-03,3,32,42,114,38,0,0,0,0,0,
7.1000000000e-02,9.9998730891e-03,-1.5625198358e-04,2.2082681384e-04,1.1963912207e-03,3,32,42,114,38,0,0,0,0,0,
7.2000000000e-02,9.9998708811e-03,-1.6587291781e-04,2.2904668173e-04,1.2519500101e-03,3,32,42,114,38,0,0,0,0,0,
7.3000000000e-02,9.9998687354e-03,-1.7604264040e-04,2.3742429987e-04,1.3093012159e-03,3,32,42,114,38,0,0,0,0,0,
7.4000000000e-02,9.9998666545e-03,-1.8679252365e-04,2.4595764375e-04,1.3684703283e-03,3,33,42,115,38,0,0,0,0,0,
7.5000000000e-02,9.9998646410e-03,-1.9815654537e-04,2.5464445563e-04,1.4294822957e-03,3,32,42,114,38,0,0,0,0,0,
7.6000000000e-02,9.9998626958e-03,-2.1016999239e-04,2.6348216440e-04,1.4923611663e-03,3,33,42,115,38,0,0,0,0,0,
7.7000000000e-02,9.9998608145e-03,-2.2286911208e-04,2.7246785564e-04,1.5571294869e-03,3,33,42,115,38,0,0,0,0,0,
7.8000000000e-02,9.9998590008e-03,-2.3629248436e-04,2.8159832969e-04,1.6238092087e-03,3,33,43,116,38,0,0,0,0,0,
7.9000000000e-02,9.9998572545e-03,-2.5048136633e-04,2.9087005011e-04,1.6924214013e-03,3,33,42,115,38,0,0,0,0,0,
8.0000000000e-02,9.9998555746e-03,-2.6547843743e-04,3.0027910586e-04,1.7629858262e-03,3,33,43,116,38,0,0,0,0,0,
8.1000000000e-02,9.9998539578e-03,-2.8132823138e-04,3.0982123660e-04,1.8355207997e-03,3,33,43,116,38,0,0,0,0,0,
8.2000000000e-02,9.9998524016e-03,-2.9807856016e-04,3.1949181472e-04,1.9100449627e-03,3,33,43,116,38,0,0,0,0,0,
8.3000000000e-02,9.9998509001e-03,-3.1577926421e-04,3.2928581166e-04,1.9865741525e-03,3,33,43,116,38,0,0,0,0,0,
8.4000000000e-02,9.9998494509e-03,-3.3448153513e-04,3.3919777259e-04,2.0651237261e-03,3,33,43,117,39,0,0,0,0,0,
8.5000000000e-02,9.9998480484e-03,-3.5424025297e-04,3.4922178872e-04,2.1457066299e-03,4,28,43,145,36,0,0,0,0,0,
8.6000000000e-02,9.9998466964e-03,-3.7511023958e-04,3.5935148968e-04,2.2283360640e-03,3,34,43,118,39,0,0,0,0,0,
8.7000000000e-02,9.9998453858e-03,-3.9715199433e-04,3.6958004460e-04,2.3130208177e-03,3,34,44,119,39,0,0,0,0,0,
8.8000000000e-02,9.9998441107e-03,-4.2042647138e-04,3.7990010739e-04,2.3997692823e-03,3,35,44,120,40,0,0,0,0,0,
8.9000000000e-02,9.9998428615e-03,-4.4499916240e-04,3.9030380476e-04,2.4885866520e-03,4,29,44,149,37,0,0,0,0,0,
9.0000000000e-02,9.9998416270e-03,-4.7093402299e-04,4.0078266894e-04,2.5794767742e-03,4,29,45,150,37,0,0,0,0,0,
9.1000000000e-02,9.9998403821e-03,-4.9830480621e-04,4.1132754686e-04,2.6724403028e-03,4,30,45,153,38,0,0,0,0,0,
9.2000000000e-02,9.9998391155e-03,-5.2718483233e-04,4.2192852459e-04,2.7674744544e-03,4,30,45,153,38,0,0,0,0,0,
9.3000000000e-02,9.9998378082e-03,-5.5764324107e-04,4.3257485458e-04,2.8645704053e-03,4,30,45,153,38,0,0,0,0,0,
9.4000000000e-02,9.9998364256e-03,-5.8975829886e-04,4.4325478784e-04,2.9637139281e-03,4,31,46,157,39,0,0,0,0,0,
9.5000000000e-02,9.9998349188e-03,-6.2360799632e-04,4.5395539711e-04,3.0648830013e-03,4,32,46,159,39,0,0,0,0,0,
9.6000000000e-02,9.9998332067e-03,-6.5927627743e-04,4.6466205187e-04,3.1680462658e-03,4,34,47,166,41,0,0,0,0,0,
9.7000000000e-02,9.9998309946e-03,-6.9684006906e-04,4.7535599501e-04,3.2731368585e-03,4,37,49,176,44,0,0,0,0,0,
9.8000000000e-02,9.9998274580e-03,-7.3632786323e-04,4.8599678011e-04,3.3797309646e-03,5,36,51,221,44,0,0,0,0,0,
9.9000000000e-02,9.9998231654e-03,-7.7777490675e-04,4.9653916750e-04,3.4873183881e-03,4,38,52,182,45,0,0,0,0,0,
1.0000000000e-01,9.9998186469e-03,-8.2129725370e-04,5.0695974354e-04,3.5959437027e-03,4,36,52,180,45,0,0,0,0,0,


==> data/beam/primal-111-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,1.0000000000e-02,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,9.9999992191e-03,-8.6283975895e-10,5.2892113076e-09,1.7028468705e-08,3,26,35,95,31,0,0,0,0,0,
2.0000000000e-03,9.9999984236e-03,-2.8535882518e-09,2.0936205705e-08,6.6605623424e-08,1,37,37,37,37,0,0,0,0,0,
3.0000000000e-03,9.9999976335e-03,-7.6340036578e-09,5.1852017182e-08,1.6496075925e-07,4,20,39,119,29,0,0,0,0,0,
4.0000000000e-03,9.9999968431e-03,-1.6176927072e-08,1.0283575365e-07,3.2854245105e-07,5,20,41,155,31,0,0,0,0,0,
5.0000000000e-03,9.9999960513e-03,-2.9748503122e-08,1.7856302903e-07,5.7403555274e-07,3,29,42,113,37,0,0,0,0,0,
6.0000000000e-03,9.9999952576e-03,-4.9679435635e-08,2.8360057695e-07,9.1840046174e-07,4,22,43,135,33,0,0,0,0,0,
7.0000000000e-03,9.9999944613e-03,-7.7328900283e-08,4.2237248909e-07,1.3788375082e-06,5,20,44,164,32,0,0,0,0,0,
8.0000000000e-03,9.9999936614e-03,-1.1356178863e-07,5.9917817698e-07,1.9727682703e-06,4,24,45,141,35,0,0,0,0,0,
9.0000000000e-03,9.9999928555e-03,-1.5898134539e-07,8.1815180260e-07,2.7178016338e-06,4,23,45,141,35,0,0,0,0,0,
1.0000000000e-02,9.9999920426e-03,-2.1824754656e-07,1.0832798319e-06,3.6316792693e-06,4,28,46,152,38,0,0,0,0,0,
1.1000000000e-02,9.9999912202e-03,-2.9142254521e-07,1.3983172586e-06,4.7321215867e-06,7,22,47,236,33,0,0,0,0,0,
1.2000000000e-02,9.9999903854e-03,-3.8264448418e-07,1.7667729570e-06,6.0366919808e-06,7,21,48,233,33,0,0,0,0,0,
1.3000000000e-02,9.9999895339e-03,-4.9332688063e-07,2.1919973905e-06,7.5627734941e-06,7,23,48,230,32,0,0,0,0,0,
1.4000000000e-02,9.9999886606e-03,-6.2662545293e-07,2.6772190856e-06,9.3276761639e-06,6,23,47,197,32,0,0,0,0,0,
1.5000000000e-02,9.9999877630e-03,-7.8555053928e-07,3.2255877017e-06,1.1348734498e-05,7,21,48,223,31,0,0,0,0,0,
1.6000000000e-02,9.9999868368e-03,-9.6930326437e-07,3.8401872439e-06,1.3643349887e-05,6,24,48,202,33,0,0,0,0,0,
1.7000000000e-02,9.9999858767e-03,-1.1813453242e-06,4.5240209958e-06,1.6229084527e-05,5,24,50,185,37,0,0,0,0,0,
1.8000000000e-02,9.9999848797e-03,-1.4364869615e-06,5.2800645435e-06,1.9123628850e-05,6,22,49,199,33,0,0,0,0,0,
1.9000000000e-02,9.9999838426e-03,-1.7322376069e-06,6.1113153673e-06,2.2344654920e-05,6,23,49,203,33,0,0,0,0,0,
2.0000000000e-02,9.9999827627e-03,-2.0691396775e-06,7.0208200150e-06,2.5909748416e-05,5,24,50,179,35,0,0,0,0,0,
2.1000000000e-02,9.9999816362e-03,-2.4392835685e-06,8.0116029525e-06,2.9836579061e-05,5,20,49,174,34,0,0,0,0,0,
2.2000000000e-02,9.9999804603e-03,-2.8664365269e-06,9.0866835761e-06,3.4143021889e-05,5,22,49,177,35,0,0,0,0,0,
2.3000000000e-02,9.9999792332e-03,-3.3454686360e-06,1.0249122276e-05,3.8847050034e-05,5,26,50,188,37,0,0,0,0,0,
2.4000000000e-02,9.9999779534e-03,-3.8748079683e-06,1.1502046101e-05,4.3966687273e-05,5,25,50,185,37,0,0,0,0,0,
2.5000000000e-02,9.9999766191e-03,-4.4524457119e-06,1.2848548386e-05,4.9520108110e-05,5,24,50,188,37,0,0,0,0,0,
2.6000000000e-02,9.9999752287e-03,-5.0991263327e-06,1.4291704855e-05,5.5525872488e-05,5,25,53,192,38,0,0,0,0,0,
2.7000000000e-02,9.9999737809e-03,-5.8049517485e-06,1.5834621582e-05,6.2002620277e-05,4,27,51,162,40,0,0,0,0,0,
2.8000000000e-02,9.9999722748e-03,-6.5734045235e-06,1.7480449617e-05,6.8968986121e-05,5,26,50,189,37,0,0,0,0,0,
2.9000000000e-02,9.9999707108e-03,-7.4095484133e-06,1.9232298000e-05,7.6443895245e-05,4,28,51,165,41,0,0,0,0,0,
3.0000000000e-02,9.9999690879e-03,-8.3133705392e-06,2.1093246352e-05,8.4446577965e-05,4,29,51,165,41,0,0,0,0,0,
3.1000000000e-02,9.9999674053e-03,-9.2866438538e-06,2.3066378118e-05,9.2996434040e-05,4,28,52,165,41,0,0,0,0,0,
3.2000000000e-02,9.9999656630e-03,-1.0332092614e-05,2.5154794414e-05,1.0211301539e-04,4,28,52,165,41,0,0,0,0,0,
3.3000000000e-02,9.9999638623e-03,-1.1454942517e-05,2.7361533014e-05,1.1181630157e-04,4,29,52,168,42,0,0,0,0,0,
3.4000000000e-02,9.9999620031e-03,-1.2655652811e-05,2.9689548907e-05,1.2212720236e-04,4,30,53,171,42,0,0,0,0,0,
3.5000000000e-02,9.9999600852e-03,-1.3936179142e-05,3.2141747273e-05,1.3306611140e-04,4,29,55,173,43,0,0,0,0,0,
3.6000000000e-02,9.9999581084e-03,-1.5299149030e-05,3.4721002007e-05,1.4465399196e-04,4,28,52,167,41,0,0,0,0,0,
3.7000000000e-02,9.9999560742e-03,-1.6749190884e-05,3.7430123258e-05,1.5691265926e-04,4,28,52,167,41,0,0,0,0,0,
3.8000000000e-02,9.9999539837e-03,-1.8289405913e-05,4.0271810386e-05,1.6986468050e-04,3,36,53,141,47,0,0,0,0,0,
3.9000000000e-02,9.9999518367e-03,-1.9922073995e-05,4.3248646431e-05,1.8353319431e-04,4,29,53,171,42,0,0,0,0,0,
4.0000000000e-02,9.9999496339e-03,-2.1650485218e-05,4.6363135067e-05,1.9794179444e-04,4,28,54,171,42,0,0,0,0,0,
4.1000000000e-02,9.9999473757e-03,-2.3478540872e-05,4.9617684825e-05,2.1311486664e-04,4,28,53,169,42,0,0,0,0,0,
4.2000000000e-02,9.9999450630e-03,-2.5411747757e-05,5.3014600715e-05,2.2907751335e-04,4,26,52,166,41,0,0,0,0,0,
4.3000000000e-02,9.9999426979e-03,-2.7455248236e-05,5.6556073017e-05,2.4585584576e-04,4,29,52,169,42,0,0,0,0,0,
4.4000000000e-02,9.9999402811e-03,-2.9613331115e-05,6.0244150086e-05,2.6347679437e-04,3,36,53,142,47,0,0,0,0,0,
4.5000000000e-02,9.9999378123e-03,-3.1890841100e-05,6.4080765769e-05,2.8196767891e-04,4,28,53,171,42,0,0,0,0,0,
4.6000000000e-02,9.9999352933e-03,-3.4293250321e-05,6.8067758065e-05,3.0135665763e-04,4,28,53,171,42,0,0,0,0,0,
4.7000000000e-02,9.9999327245e-03,-3.6826536521e-05,7.2206889601e-05,3.2167243045e-04,3,37,53,142,47,0,0,0,0,0,
4.8000000000e-02,9.9999301084e-03,-3.9498368969e-05,7.6499808579e-05,3.4294474063e-04,4,29,53,171,42,0,0,0,0,0,
4.9000000000e-02,9.9999274462e-03,-4.2315880780e-05,8.0947938876e-05,3.6520398024e-04,3,37,53,142,47,0,0,0,0,0,
5.0000000000e-02,9.9999247407e-03,-4.5285910439e-05,8.5552602251e-05,3.8848139256e-04,4,28,53,170,42,0,0,0,0,0,
5.1000000000e-02,9.9999219924e-03,-4.8415791448e-05,9.0315018332e-05,4.1280879329e-04,3,37,53,142,47,0,0,0,0,0,
5.2000000000e-02,9.9999192038e-03,-5.1713507257e-05,9.5236328667e-05,4.3821830152e-04,3,37,53,142,47,0,0,0,0,0,
5.3000000000e-02,9.9999163760e-03,-5.5187384563e-05,1.0031760016e-04,4.6474271943e-04,3,38,53,143,47,0,0,0,0,0,
5.4000000000e-02,9.9999135122e-03,-5.8846207015e-05,1.0555981294e-04,4.9241514849e-04,3,40,53,146,48,0,0,0,0,0,
5.5000000000e-02,9.9999106156e-03,-6.2701026887e-05,1.1096373812e-04,5.2126937004e-04,4,34,56,186,46,0,0,0,0,0,
5.6000000000e-02,9.9999076892e-03,-6.6761053789e-05,1.1653007260e-04,5.5134625965e-04,3,40,55,149,49,0,0,0,0,0,
5.7000000000e-02,9.9999047365e-03,-7.1036228334e-05,1.2225939659e-04,5.8267674395e-04,3,39,55,148,49,0,0,0,0,0,
5.8000000000e-02,9.9999017601e-03,-7.5536861865e-05,1.2815218294e-04,6.1529503776e-04,3,40,54,147,49,0,0,0,0,0,
5.9000000000e-02,9.9998987625e-03,-8.0274595815e-05,1.3420880551e-04,6.4923628679e-04,3,39,54,145,48,0,0,0,0,0,
6.0000000000e-02,9.9998957471e-03,-8.5260459161e-05,1.4042955865e-04,6.8453494802e-04,3,39,53,144,48,0,0,0,0,0,
6.1000000000e-02,9.9998927187e-03,-9.0506524186e-05,1.4681460376e-04,7.2122580799e-04,3,39,53,144,48,0,0,0,0,0,
6.2000000000e-02,9.9998896817e-03,-9.6029099760e-05,1.5336406075e-04,7.5934429820e-04,3,40,54,146,48,0,0,0,0,0,
6.3000000000e-02,9.9998866422e-03,-1.0201350116e-04,1.6007792511e-04,7.9892587116e-04,3,40,53,145,48,0,0,0,0,0,
6.4000000000e-02,9.9998836042e-03,-1.0841079058e-04,1.6695601444e-04,8.4000594123e-04,3,39,54,144,48,0,0,0,0,0,
6.5000000000e-02,9.9998805713e-03,-1.1516088564e-04,1.7399799757e-04,8.8261951923e-04,3,40,53,144,48,0,0,0,0,0,
6.6000000000e-02,9.9998775474e-03,-1.2228227628e-04,1.8120341812e-04,9.2680076695e-04,3,40,53,144,48,0,0,0,0,0,
6.7000000000e-02,9.9998745373e-03,-1.2979454772e-04,1.8857166551e-04,9.7258365956e-04,3,40,53,144,48,0,0,0,0,0,
6.8000000000e-02,9.9998715465e-03,-1.3771867847e-04,1.9610209882e-04,1.0200016662e-03,3,40,53,144,48,0,0,0,0,0,
6.9000000000e-02,9.9998685788e-03,-1.4607778176e-04,2.0379393592e-04,1.0690881387e-03,4,32,53,177,44,0,0,0,0,0,
7.0000000000e-02,9.9998656405e-03,-1.5489649547e-04,2.1164625318e-04,1.1198762168e-03,3,40,53,144,48,0,0,0,0,0,
7.1000000000e-02,9.9998627381e-03,-1.6420014173e-04,2.1965791869e-04,1.1723987129e-03,3,40,53,144,48,0,0,0,0,0,
7.2000000000e-02,9.9998598746e-03,-1.7401444890e-04,2.2782743844e-04,1.2266876803e-03,3,40,53,144,48,0,0,0,0,0,
7.3000000000e-02,9.9998570551e-03,-1.8436684202e-04,2.3615319378e-04,1.2827742799e-03,3,40,53,144,48,0,0,0,0,0,
7.4000000000e-02,9.9998542803e-03,-1.9528655427e-04,2.4463339734e-04,1.3406887623e-03,3,40,53,144,48,0,0,0,0,0,
7.5000000000e-02,9.9998515584e-03,-2.0680450460e-04,2.5326615777e-04,1.4004605201e-03,3,40,53,144,48,0,0,0,0,0,
7.6000000000e-02,9.9998488941e-03,-2.1895351466e-04,2.6204932352e-04,1.4621181875e-03,3,41,53,145,48,0,0,0,0,0,
7.7000000000e-02,9.9998462932e-03,-2.3176992435e-04,2.7098044481e-04,1.5256898179e-03,3,41,53,145,48,0,0,0,0,0,
7.8000000000e-02,9.9998437452e-03,-2.4529084898e-04,2.8005677345e-04,1.5912028839e-03,3,41,54,146,48,0,0,0,0,0,
7.9000000000e-02,9.9998412598e-03,-2.5955469969e-04,2.8927532495e-04,1.6586838265e-03,3,40,54,144,48,0,0,0,0,0,
8.0000000000e-02,9.9998388516e-03,-2.7460193361e-04,2.9863269834e-04,1.7281577355e-03,3,40,53,143,47,0,0,0,0,0,
8.1000000000e-02,9.9998365223e-03,-2.9047476785e-04,3.0812513865e-04,1.7996479951e-03,3,40,53,143,47,0,0,0,0,0,
8.2000000000e-02,9.9998342674e-03,-3.0721714054e-04,3.1774875172e-04,1.8731766926e-03,3,40,53,143,47,0,0,0,0,0,
8.3000000000e-02,9.9998320990e-03,-3.2487710280e-04,3.2749930159e-04,1.9487652313e-03,3,40,52,142,47,0,0,0,0,0,
8.4000000000e-02,9.9998300149e-03,-3.4350324533e-04,3.3737209685e-04,2.0264330416e-03,4,32,53,175,43,0,0,0,0,0,
8.5000000000e-02,9.9998280207e-03,-3.6315106831e-04,3.4736228356e-04,2.1062015545e-03,3,40,52,142,47,0,0,0,0,0,
8.6000000000e-02,9.9998261134e-03,-3.8387383454e-04,3.5746440273e-04,2.1880860849e-03,4,37,53,179,44,0,0,0,0,0,
8.7000000000e-02,9.9998242953e-03,-4.0572904385e-04,3.6767255420e-04,2.2721048843e-03,4,36,53,179,44,0,0,0,0,0,
8.8000000000e-02,9.9998225534e-03,-4.2877427627e-04,3.7798036615e-04,2.3582702243e-03,4,39,53,184,46,0,0,0,0,0,
8.9000000000e-02,9.9998208654e-03,-4.5307174871e-04,3.8838090018e-04,2.4465946274e-03,4,36,54,183,45,0,0,0,0,0,
9.0000000000e-02,9.9998191898e-03,-4.7868552745e-04,3.9886662354e-04,2.5370885877e-03,4,38,54,186,46,0,0,0,0,0,
9.1000000000e-02,9.9998176171e-03,-5.0568257132e-04,4.0942977189e-04,2.6297603340e-03,4,36,55,183,45,0,0,0,0,0,
9.2000000000e-02,9.9998161395e-03,-5.3413311893e-04,4.2006204587e-04,2.7246127544e-03,4,38,56,185,46,0,0,0,0,0,
9.3000000000e-02,9.9998147145e-03,-5.6411218264e-04,4.3075452228e-04,2.8216510944e-03,4,35,55,178,44,0,0,0,0,0,
9.4000000000e-02,9.9998131722e-03,-5.9569503590e-04,4.4149712308e-04,2.9208779669e-03,4,32,53,175,43,0,0,0,0,0,
9.5000000000e-02,9.9998117295e-03,-6.2896274183e-04,4.5227936275e-04,3.0222879474e-03,4,37,54,182,45,0,0,0,0,0,
9.6000000000e-02,9.9998103623e-03,-6.6399513573e-04,4.6309003576e-04,3.1258779133e-03,4,36,54,180,45,0,0,0,0,0,
9.7000000000e-02,9.9998090299e-03,-7.0088735120e-04,4.7391718857e-04,3.2316370332e-03,5,33,53,212,42,0,0,0,0,0,
9.8000000000e-02,9.9998077082e-03,-7.3972088090e-04,4.8474792595e-04,3.3395527173e-03,5,36,53,217,43,0,0,0,0,0,
9.9000000000e-02,9.9998063480e-03,-7.8058134281e-04,4.9556808386e-04,3.4496015219e-03,5,36,54,222,44,0,0,0,0,0,
1.0000000000e-01,9.9998048739e-03,-8.2356542166e-04,5.0636213532e-04,3.5617562379e-03,4,34,55,178,44,0,0,0,0,0,


==> data/heartbeat.csv <==
Phase,time,avg-amg,time-amg,avg-bddc,time-bddc,avg-amg-p2,time-amg-p2,avg-bddc-p2,time-bddc-p2
sist-isovol,0.005,17,26.806806824,55,17.537665804,22,46.115078178,71,25.544642703
sist-isovol,0.01,17,23.083810758,55,17.477971641,23,35.218235327,71,25.443984624
sist-isovol,0.015,17,26.725693295,54,19.321229141,22,41.45633563,70,27.555546982
sist-isovol,0.02,17,21.206168259,54,19.190988772,21,37.237738144,70,26.8262623
sist-isovol,0.025,17,21.38564366,54,18.530957171,21,42.503045433,69,26.206065588
sist-isovol,0.03,17,22.428982104,54,18.434674127,21,38.770093817,69,26.926153086
sist-isovol,0.035,17,30.479176576,54,19.362846678,22,43.834955539,70,27.453539366
sist-isovol,0.04,18,21.864884412,55,19.570596917,23,39.294247467,71,27.217342377
sist-isovol,0.045,18,27.055755166,56,19.430594884,26,47.857165235,73,27.556004759
sist-isovol,0.05,20,25.217452919,59,19.393590078,29,42.901747086,75,27.959791643
sist-isovol,0.055,22,30.368069897,61,20.564961455,33,50.744946965,80,29.404787499
sist-isovol,0.06,23,26.341853252,64,21.045550157,35,52.848391499,85,30.13658846
sist-isovol,0.065,26,39.806102286,68,21.237613487,39,50.016112412,90,31.450171062
sist-isovol,0.07,28,36.09276939,71,21.73460813,43,53.976597265,97,32.818100644
sist-isovol,0.075,29,37.958867677,77,22.180555067,47,60.498956357,104,34.451572093
sist-isovol,0.08,30,34.189593371,83,23.140522257,51,60.327454957,113,35.816041919
sist-isovol,0.085,32,37.190604715,90,25.247582352,54,68.227727684,123,36.38715932
sist-isovol,0.09,33,26.997858425,97,26.550107196,54,63.135002115,137,39.083837032
sist-isovol,0.095,33,30.869903825,105,28.526330164,54,63.280963151,155,44.546516943
sist-isovol,0.1,33,33.323745363,114,29.803080504,56,64.800513455,174,47.515157398
sist-isovol,0.105,34,29.741851828,125,31.934801077,55,63.933842428,200,54.273918488
sist-isovol,0.11,35,34.911287559,136,32.98671864,57,68.671881764,232,60.69417577
sist-isovol,0.115,35,29.631290515,151,35.101494341,57,67.478210886,282,68.230788394
sist-isovol,0.12,36,35.500382623,169,38.165121897,59,62.374232375,346,84.772242871
sist-isovol,0.125,35,33.783625169,185,40.457598699,51,97.109808787,412,153.75686186
sistole,0.13,34,32.392243782,195,43.644311598,49,97.915823475,452,161.02712761
sistole,0.135,30,46.176051272,194,63.431544078,52,99.328862028,489,176.70383293
sistole,0.14,31,43.594665988,207,67.205210805,53,93.593215341,530,187.68653495
sistole,0.145,32,56.065746277,220,70.877873573,54,91.470586329,573,199.72694905
sistole,0.15,32,48.333976095,233,75.853581859,54,92.213926369,621,217.18226479
sistole,0.155,33,48.125651633,246,78.059061068,54,109.31536782,675,237.35234874
sistole,0.16,32,49.91237399,260,80.659595697,56,108.62567483,730,282.14836824
sistole,0.165,33,43.721910019,273,82.293691851,55,109.46841588,789,292.40816667
sistole,0.17,33,44.372361937,287,84.806895819,55,103.50633367,849,337.76336725
sistole,0.175,34,52.937858857,300,95.292803571,57,103.40990377,909,356.53621368
sistole,0.18,33,47.70966271,315,100.59672136,56,100.31727751,,
sistole,0.185,33,51.287793797,329,102.13448819,58,117.1886332,,
sistole,0.19,34,48.270515016,342,114.82930822,57,100.56462896,,
sistole,0.195,34,49.733188104,358,109.759874,58,107.74425489,,
sistole,0.2,34,48.470582366,373,115.590786,58,96.376921741,,
sistole,0.205,34,48.342311192,388,128.90059334,58,99.824934629,,
sistole,0.21,34,49.259155921,401,130.19512445,57,101.09046875,,
sistole,0.215,34,48.207970552,413,136.97418247,59,103.97417377,,
sistole,0.22,34,51.997174574,423,138.4091042,59,102.67162681,,
sistole,0.225,34,47.419040834,434,135.56426331,58,105.44299833,,
sistole,0.23,33,49.679830232,445,137.99657504,58,112.86773759,,
sistole,0.235,33,45.00768021,455,151.15626042,59,109.62967471,,
sistole,0.24,33,50.376167873,464,156.59013672,58,111.75962134,,
sistole,0.245,33,46.681806951,474,154.23908281,58,111.43630639,,
sistole,0.25,33,43.02567408,482,158.39152911,58,102.76631286,,
sistole,0.255,33,51.399970533,489,157.72826856,57,105.55516176,,
sistole,0.26,34,49.437767797,495,166.33734398,57,107.10737691,,
sistole,0.265,33,47.235640222,500,164.55515267,57,97.904731636,,
sistole,0.27,33,58.785415617,504,157.68250807,56,107.47301734,,
sistole,0.275,33,48.436898166,508,170.31529469,59,107.96635469,,
sistole,0.28,33,53.443615193,511,159.37426738,58,115.35232399,,
sistole,0.285,32,53.187005898,512,154.53647941,58,107.04334916,,
sistole,0.29,32,55.936196419,513,159.50966485,58,103.93703618,,
sistole,0.295,36,35.291826923,527,113.86780433,58,101.64502974,,
sistole,0.3,36,36.227412924,526,121.96093964,58,98.726912267,,
sistole,0.305,36,37.375133364,524,117.19384424,58,102.89561933,,
sistole,0.31,36,34.274821912,522,119.83223137,57,101.0292125,,
dias-isovol,0.315,36,36.292177935,519,120.91270026,56,101.33990512,,
dias-isovol,0.32,36,33.879551931,516,117.60917086,56,102.13381785,,
dias-isovol,0.325,36,35.987127865,513,119.62239874,55,98.924529536,,
dias-isovol,0.33,36,36.897308623,505,108.20276581,54,103.81507043,,
dias-isovol,0.335,36,31.714491421,492,106.93986819,55,105.81698676,,
dias-isovol,0.34,36,41.817493176,476,104.14860909,54,106.88890299,,
dias-isovol,0.345,36,41.157539352,460,105.32853884,54,96.645650541,,
dias-isovol,0.35,35,39.266458906,444,104.70876756,54,98.808202069,,
dias-isovol,0.355,35,42.446005947,426,97.44810271,53,102.06081024,,
dias-isovol,0.36,35,38.968479817,408,90.221739933,52,102.96650864,,
dias-isovol,0.365,35,36.410808184,386,89.371472422,52,109.38000055,,
dias-isovol,0.37,35,34.986603261,362,82.135375201,51,99.562647676,,
dias-isovol,0.375,36,35.088290688,338,71.821706291,51,94.044951511,,
dias-isovol,0.38,35,34.907580361,317,67.202512728,50,94.602139823,,
dias-isovol,0.385,34,36.061344917,298,72.517690182,50,100.57455423,,
dias-isovol,0.39,34,36.700290423,279,64.985183333,56,77.706242666,,
dias-isovol,0.395,33,35.330374033,262,59.641069199,56,67.447440832,,
dias-isovol,0.4,34,32.161634974,247,55.332478587,55,76.406779067,,
dias-isovol,0.405,33,41.810454757,232,55.862717705,54,76.515377326,,
dias-isovol,0.41,32,34.054112902,218,50.696795529,54,69.812867672,,
dias-isovol,0.415,32,31.163879181,205,47.609496816,53,72.543574264,,
dias-isovol,0.42,32,33.326463068,193,48.556270766,53,67.486219574,,
dias-isovol,0.425,30,33.29336659,182,44.289359019,52,69.30788928,,
dias-isovol,0.43,30,37.084538974,172,46.032603171,52,61.698838495,,
dias-isovol,0.435,28,28.764257695,161,37.897682904,49,65.447021336,,
dias-isovol,0.44,30,37.312506427,151,36.546707175,48,60.652618967,,
dias-isovol,0.445,29,32.351604185,140,35.115543968,47,66.103247337,,
dias-isovol,0.45,27,29.836738726,132,34.121228467,46,67.650950681,,
dias-isovol,0.455,27,30.06519145,124,32.520103816,45,54.050807844,,
dias-isovol,0.46,27,34.674082832,117,30.947936476,44,55.848727598,,
dias-isovol,0.465,26,33.786638666,110,29.613314335,42,65.455639751,,
dias-isovol,0.47,26,33.097629046,103,27.567951791,41,63.043709169,,
dias-isovol,0.475,25,33.23850072,98,27.973207205,38,87.724461397,,
diastole,0.48,24,29.307945271,94,27.752092794,,,,
diastole,0.485,24,33.626196832,90,25.692622093,,,,
diastole,0.49,22,35.234649319,87,24.973968674,,,,
diastole,0.495,19,50.600536587,74,34.219581676,,,,
diastole,0.5,22,29.915325642,79,23.79648164,,,,
diastole,0.505,20,30.414325006,75,23.479726099,,,,
diastole,0.51,17,35.008769635,64,31.850461408,,,,
diastole,0.515,17,34.515378928,62,29.469649975,,,,
diastole,0.52,16,35.914372775,60,28.757348703,,,,
diastole,0.525,16,39.384302131,59,29.465128299,,,,
diastole,0.53,18,25.568587705,65,20.598012765,,,,
diastole,0.535,18,27.563554604,64,20.985745003,,,,
diastole,0.54,18,25.217418096,63,20.455153852,,,,
diastole,0.545,18,28.962797484,62,20.591518179,,,,
diastole,0.55,18,29.943010952,62,20.880698873,,,,
diastole,0.555,18,29.44428272,61,21.075802838,,,,
diastole,0.56,18,28.399584117,60,20.418269864,,,,
diastole,0.565,17,26.882089275,60,19.577507149,,,,
diastole,0.57,18,24.593421639,59,20.842337999,,,,
diastole,0.575,17,24.271114399,59,20.27044642,,,,
diastole,0.58,18,27.602826916,59,19.832292994,,,,
diastole,0.585,18,31.427662914,58,19.504192261,,,,
diastole,0.59,17,30.176641992,58,19.240996507,,,,
diastole,0.595,17,29.191599154,57,20.128057519,,,,
diastole,0.6,17,25.119703918,57,19.400562313,,,,
diastole,0.605,17,25.62987229,57,19.495665246,,,,
diastole,0.61,17,24.585442833,56,19.793229105,,,,
diastole,0.615,17,30.315668901,56,19.345074177,,,,
diastole,0.62,17,27.885720173,56,19.088041193,,,,
diastole,0.625,17,24.505369117,56,19.047325687,,,,
diastole,0.63,18,24.649802912,55,19.543256644,,,,
diastole,0.635,17,24.873355754,55,19.03272063,,,,
diastole,0.64,17,27.654542779,55,19.283664229,,,,
diastole,0.645,17,30.166345884,55,19.210621138,,,,
diastole,0.65,17,24.547178337,55,19.416369485,,,,


==> data/realistic/primal-011-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137662917e+00,-2.1693248384e-05,3.6436497683e-08,2.0938894667e-05,3,30,33,96,32,0,0,0,0,0,
2.0000000000e-03,3.2123409371e+00,-5.6222464776e-05,1.5586836865e-07,5.1130652942e-05,3,30,33,96,32,0,0,0,0,0,
3.0000000000e-03,3.2109149088e+00,-9.6706631501e-05,4.1257780162e-07,8.6368253619e-05,3,30,33,96,32,0,0,0,0,0,
4.0000000000e-03,3.2094732701e+00,-1.4377792849e-04,8.4939102811e-07,1.2321410348e-04,3,30,33,96,32,0,0,0,0,0,
5.0000000000e-03,3.2080104483e+00,-1.9260073404e-04,1.4933317871e-06,1.6037988322e-04,3,30,33,96,32,0,0,0,0,0,
6.0000000000e-03,3.2065275615e+00,-2.4154944430e-04,2.3579955417e-06,1.9719389283e-04,3,29,33,94,31,0,0,0,0,0,
7.0000000000e-03,3.2050264498e+00,-2.8978671217e-04,3.4476583748e-06,2.3325661875e-04,3,30,33,95,31,0,0,0,0,0,
8.0000000000e-03,3.2035086292e+00,-3.3681299748e-04,4.7608723426e-06,2.7160098948e-04,3,29,32,93,31,0,0,0,0,0,
9.0000000000e-03,3.2019754025e+00,-3.8232864522e-04,6.2930662315e-06,3.1168518250e-04,3,30,32,94,31,0,0,0,0,0,
1.0000000000e-02,3.2004279146e+00,-4.2616183040e-04,8.0382591555e-06,3.5409135804e-04,3,30,33,95,31,0,0,0,0,0,
1.1000000000e-02,3.1988671376e+00,-4.6822776143e-04,9.9900807325e-06,3.9841231265e-04,3,31,33,96,32,0,0,0,0,0,
1.2000000000e-02,3.1972938637e+00,-5.0850248951e-04,1.2142294144e-05,4.4635427134e-04,3,31,33,96,32,0,0,0,0,0,
1.3000000000e-02,3.1957087211e+00,-5.4700441384e-04,1.4489007745e-05,4.9364996515e-04,3,30,32,94,31,0,0,0,0,0,
1.4000000000e-02,3.1941122000e+00,-5.8378069693e-04,1.7024724845e-05,5.4009364440e-04,3,31,32,95,31,0,0,0,0,0,
1.5000000000e-02,3.1925046773e+00,-6.2167842117e-04,1.9744328098e-05,5.8554012394e-04,3,31,33,96,32,0,0,0,0,0,
1.6000000000e-02,3.1908864384e+00,-6.5865071944e-04,2.2643045805e-05,6.2989233719e-04,3,31,32,95,31,0,0,0,0,0,
1.7000000000e-02,3.1892576927e+00,-6.9407413008e-04,2.5716415382e-05,6.7309094571e-04,3,31,33,96,32,0,0,0,0,0,
1.8000000000e-02,3.1876185864e+00,-7.2801432948e-04,2.8960245068e-05,7.1510581423e-04,3,31,33,96,32,0,0,0,0,0,
1.9000000000e-02,3.1859692125e+00,-7.6054220426e-04,3.2370572174e-05,7.5592909231e-04,3,31,33,96,32,0,0,0,0,0,
2.0000000000e-02,3.1843096180e+00,-7.9173088266e-04,3.5943618094e-05,7.9556964611e-04,3,31,33,96,32,0,0,0,0,0,
2.1000000000e-02,3.1826398105e+00,-8.2165361530e-04,3.9675742399e-05,8.3404861078e-04,3,32,33,97,32,0,0,0,0,0,
2.2000000000e-02,3.1809597622e+00,-8.5038229099e-04,4.3563399121e-05,8.7139586462e-04,3,32,33,98,32,0,0,0,0,0,
2.3000000000e-02,3.1792694128e+00,-8.8060894573e-04,4.7603097865e-05,9.0764725509e-04,3,32,33,98,32,0,0,0,0,0,
2.4000000000e-02,3.1775686717e+00,-9.1509835124e-04,5.1791371382e-05,9.4284243321e-04,3,32,33,98,32,0,0,0,0,0,
2.5000000000e-02,3.1758574190e+00,-9.5018817180e-04,5.6124750195e-05,9.7702317690e-04,3,32,33,98,32,0,0,0,0,0,
2.6000000000e-02,3.1741355051e+00,-9.8438069243e-04,6.0599744119e-05,1.0126826671e-03,3,32,33,98,32,0,0,0,0,0,
2.7000000000e-02,3.1724027514e+00,-1.0177097400e-03,6.5212830142e-05,1.0649201421e-03,3,32,33,98,32,0,0,0,0,0,
2.8000000000e-02,3.1706589489e+00,-1.0502090883e-03,6.9960445878e-05,1.1175395802e-03,3,32,33,98,32,0,0,0,0,0,
2.9000000000e-02,3.1689038578e+00,-1.0819118597e-03,7.4838987508e-05,1.1705046939e-03,2,33,34,67,33,0,0,0,0,0,
3.0000000000e-02,3.1671372081e+00,-1.1128500539e-03,7.9844812876e-05,1.2237801912e-03,2,33,34,67,33,0,0,0,0,0,
3.1000000000e-02,3.1653586968e+00,-1.1430542504e-03,8.4974246132e-05,1.2773319659e-03,2,33,34,67,33,0,0,0,0,0,
3.2000000000e-02,3.1635679894e+00,-1.1725533846e-03,9.0223585940e-05,1.3311270346e-03,2,34,34,68,34,0,0,0,0,0,
3.3000000000e-02,3.1617647193e+00,-1.2013746115e-03,9.5589115308e-05,1.3851335892e-03,2,34,34,68,34,0,0,0,0,0,
3.4000000000e-02,3.1599484882e+00,-1.2295432397e-03,1.0106711258e-04,1.4393210269e-03,2,34,34,68,34,0,0,0,0,0,
3.5000000000e-02,3.1581188665e+00,-1.2570827195e-03,1.0665386306e-04,1.4936599744e-03,2,34,34,68,34,0,0,0,0,0,
3.6000000000e-02,3.1562753946e+00,-1.2840146755e-03,1.1234567090e-04,1.5481223042e-03,2,34,34,68,34,0,0,0,0,0,
3.7000000000e-02,3.1544175838e+00,-1.3103589742e-03,1.1813887066e-04,1.6026811477e-03,2,34,34,68,34,0,0,0,0,0,
3.8000000000e-02,3.1525449175e+00,-1.3361338191e-03,1.2402983826e-04,1.6573109010e-03,2,34,37,71,35,0,0,0,0,0,
3.9000000000e-02,3.1506568533e+00,-1.3613558569e-03,1.3001500139e-04,1.7119872189e-03,2,34,40,74,37,0,0,0,0,0,
4.0000000000e-02,3.1487528240e+00,-1.3860403238e-03,1.3609084894e-04,1.7666870186e-03,2,35,39,74,37,0,0,0,0,0,
4.1000000000e-02,3.1468322403e+00,-1.4102011611e-03,1.4225393819e-04,1.8213884622e-03,2,35,39,74,37,0,0,0,0,0,
4.2000000000e-02,3.1448944914e+00,-1.4338511689e-03,1.4850090204e-04,1.8760709412e-03,2,35,36,71,35,0,0,0,0,0,
4.3000000000e-02,3.1429389476e+00,-1.4570021427e-03,1.5482845403e-04,1.9307150481e-03,2,35,36,71,35,0,0,0,0,0,
4.4000000000e-02,3.1409649620e+00,-1.4796650172e-03,1.6123339238e-04,1.9853025527e-03,2,36,36,72,36,0,0,0,0,0,
4.5000000000e-02,3.1389718717e+00,-1.5018499979e-03,1.6771260240e-04,2.0398163679e-03,2,36,36,72,36,0,0,0,0,0,
4.6000000000e-02,3.1369590000e+00,-1.5235666892e-03,1.7426305749e-04,2.0942405104e-03,2,36,36,72,36,0,0,0,0,0,
4.7000000000e-02,3.1349256566e+00,-1.5448242144e-03,1.8088181875e-04,2.1485600587e-03,2,36,37,73,36,0,0,0,0,0,
4.8000000000e-02,3.1328711401e+00,-1.5656313249e-03,1.8756603344e-04,2.2027611006e-03,2,36,37,73,36,0,0,0,0,0,
4.9000000000e-02,3.1307947382e+00,-1.5859965025e-03,1.9431293200e-04,2.2568306879e-03,2,37,37,74,37,0,0,0,0,0,
5.0000000000e-02,3.1286957292e+00,-1.6059280462e-03,2.0111982386e-04,2.3107567801e-03,2,37,37,74,37,0,0,0,0,0,
5.1000000000e-02,3.1265733825e+00,-1.6254341518e-03,2.0798409190e-04,2.3645281892e-03,2,37,38,75,37,0,0,0,0,0,
5.2000000000e-02,3.1244269595e+00,-1.6445229791e-03,2.1490318645e-04,2.4181345129e-03,2,37,38,75,37,0,0,0,0,0,
5.3000000000e-02,3.1222557146e+00,-1.6632027141e-03,2.2187461767e-04,2.4715660778e-03,2,38,38,76,38,0,0,0,0,0,
5.4000000000e-02,3.1200588959e+00,-1.6814816139e-03,2.2889594721e-04,2.5248138743e-03,2,38,38,76,38,0,0,0,0,0,
5.5000000000e-02,3.1178357456e+00,-1.6993680470e-03,2.3596477886e-04,2.5778694917e-03,2,38,39,77,38,0,0,0,0,0,
5.6000000000e-02,3.1155855015e+00,-1.7168705250e-03,2.4307874913e-04,2.6307250466e-03,2,38,39,77,38,0,0,0,0,0,
5.7000000000e-02,3.1133073981e+00,-1.7339977278e-03,2.5023551651e-04,2.6833731203e-03,2,39,39,78,39,0,0,0,0,0,
5.8000000000e-02,3.1110006680e+00,-1.7507585172e-03,2.5743275035e-04,2.7358066912e-03,2,39,39,78,39,0,0,0,0,0,
5.9000000000e-02,3.1086645429e+00,-1.7671619473e-03,2.6466811924e-04,2.7880190668e-03,2,39,40,79,39,0,0,0,0,0,
6.0000000000e-02,3.1062982571e+00,-1.7840918541e-03,2.7193927986e-04,2.8400038164e-03,2,39,41,80,40,0,0,0,0,0,
6.1000000000e-02,3.1039010477e+00,-1.8038003569e-03,2.7924386507e-04,2.8917547060e-03,2,40,43,83,41,0,0,0,0,0,
6.2000000000e-02,3.1014721608e+00,-1.8230839144e-03,2.8657947167e-04,2.9432656324e-03,2,41,49,90,45,0,0,0,0,0,
6.3000000000e-02,3.0990108520e+00,-1.8419543923e-03,2.9394365115e-04,2.9946530266e-03,2,43,47,90,45,0,0,0,0,0,
6.4000000000e-02,3.0965163919e+00,-1.8604240800e-03,3.0133389660e-04,3.0459876849e-03,2,44,49,93,46,0,0,0,0,0,
6.5000000000e-02,3.0939880700e+00,-1.8785056381e-03,3.0874763216e-04,3.0970589257e-03,2,45,47,92,46,0,0,0,0,0,
6.6000000000e-02,3.0914251995e+00,-1.8962120556e-03,3.1618220374e-04,3.1478607624e-03,2,44,47,91,45,0,0,0,0,0,
6.7000000000e-02,3.0888271247e+00,-1.9135565981e-03,3.2363486987e-04,3.1983870579e-03,2,45,51,96,48,0,0,0,0,0,
6.8000000000e-02,3.0861932245e+00,-1.9305527590e-03,3.3110279448e-04,3.2486314871e-03,2,46,81,127,63,0,0,0,0,0,
6.9000000000e-02,3.0835229228e+00,-1.9472142110e-03,3.3858304584e-04,3.2985875021e-03,2,51,56,107,53,0,0,0,0,0,
7.0000000000e-02,3.0808156908e+00,-1.9635547544e-03,3.4607258510e-04,3.3482483031e-03,2,50,60,110,55,0,0,0,0,0,
7.1000000000e-02,3.0780710600e+00,-1.9795882606e-03,3.5356826638e-04,3.3976068162e-03,2,46,55,101,50,0,0,0,0,0,
7.2000000000e-02,3.0752886253e+00,-1.9953286185e-03,3.6106683645e-04,3.4466556803e-03,2,45,50,95,47,0,0,0,0,0,
7.3000000000e-02,3.0724680547e+00,-2.0107896807e-03,3.6856493789e-04,3.4953872399e-03,2,46,46,92,46,0,0,0,0,0,
7.4000000000e-02,3.0696090977e+00,-2.0259852065e-03,3.7605911128e-04,3.5437935466e-03,2,45,46,91,45,0,0,0,0,0,
7.5000000000e-02,3.0667115916e+00,-2.0409288044e-03,3.8354580155e-04,3.5918663698e-03,2,46,47,93,46,0,0,0,0,0,
7.6000000000e-02,3.0637754695e+00,-2.0556338770e-03,3.9102136615e-04,3.6395972124e-03,2,46,47,93,46,0,0,0,0,0,
7.7000000000e-02,3.0608007664e+00,-2.0701135623e-03,3.9848208591e-04,3.6869773383e-03,2,47,48,95,47,0,0,0,0,0,
7.8000000000e-02,3.0577876256e+00,-2.0843806789e-03,4.0592417817e-04,3.7339978043e-03,2,47,48,95,47,0,0,0,0,0,
7.9000000000e-02,3.0547363030e+00,-2.0984476678e-03,4.1334381153e-04,3.7806495029e-03,2,48,49,97,48,0,0,0,0,0,
8.0000000000e-02,3.0516471717e+00,-2.1123265403e-03,4.2073712301e-04,3.8269232106e-03,2,48,50,98,49,0,0,0,0,0,
8.1000000000e-02,3.0485207241e+00,-2.1260288228e-03,4.2810023677e-04,3.8728096429e-03,2,49,51,100,50,0,0,0,0,0,
8.2000000000e-02,3.0453575730e+00,-2.1395655070e-03,4.3542928408e-04,3.9182995155e-03,2,50,52,102,51,0,0,0,0,0,
8.3000000000e-02,3.0421584516e+00,-2.1529470039e-03,4.4272042451e-04,3.9633836107e-03,2,51,54,105,52,0,0,0,0,0,
8.4000000000e-02,3.0389242119e+00,-2.1661830996e-03,4.4996986816e-04,4.0080528460e-03,2,52,56,108,54,0,0,0,0,0,
8.5000000000e-02,3.0356558207e+00,-2.1792829159e-03,4.5717389825e-04,4.0522983479e-03,2,54,59,113,56,0,0,0,0,0,
8.6000000000e-02,3.0323543547e+00,-2.1922548765e-03,4.6432889310e-04,4.0961115248e-03,2,56,63,119,59,0,0,0,0,0,
8.7000000000e-02,3.0290209936e+00,-2.2051066848e-03,4.7143134747e-04,4.1394841415e-03,2,59,68,127,63,0,0,0,0,0,
8.8000000000e-02,3.0256570136e+00,-2.2178452892e-03,4.7847789571e-04,4.1824083887e-03,2,63,64,127,63,0,0,0,0,0,
8.9000000000e-02,3.0222637751e+00,-2.2304768790e-03,4.8546533018e-04,4.2248769560e-03,2,62,67,129,64,0,0,0,0,0,
9.0000000000e-02,3.0188427151e+00,-2.2430068727e-03,4.9239062108e-04,4.2668830981e-03,2,62,63,125,62,0,0,0,0,0,
9.1000000000e-02,3.0153953350e+00,-2.2554399168e-03,4.9925093371e-04,4.3084206950e-03,2,63,66,129,64,0,0,0,0,0,
9.2000000000e-02,3.0119231867e+00,-2.2677798931e-03,5.0604364138e-04,4.3494843083e-03,2,64,72,136,68,0,0,0,0,0,
9.3000000000e-02,3.0084278610e+00,-2.2800299356e-03,5.1276633819e-04,4.3900692294e-03,2,67,73,140,70,0,0,0,0,0,
9.4000000000e-02,3.0049109757e+00,-2.2921924460e-03,5.1941684991e-04,4.4301715181e-03,2,69,75,144,72,0,0,0,0,0,
9.5000000000e-02,3.0013741615e+00,-2.3042691239e-03,5.2599324157e-04,4.4697880373e-03,2,69,71,140,70,0,0,0,0,0,
9.6000000000e-02,2.9978190493e+00,-2.3162610055e-03,5.3249382216e-04,4.5089164769e-03,2,68,71,139,69,0,0,0,0,0,
9.7000000000e-02,2.9942472581e+00,-2.3281685008e-03,5.3891714661e-04,4.5475553684e-03,2,68,89,157,78,0,0,0,0,0,
9.8000000000e-02,2.9906603845e+00,-2.3399914330e-03,5.4526201593e-04,4.5857040907e-03,2,67,69,136,68,0,0,0,0,0,
9.9000000000e-02,2.9870599895e+00,-2.3517290968e-03,5.5152747467e-04,4.6233628691e-03,2,63,74,137,68,0,0,0,0,0,
1.0000000000e-01,2.9834475906e+00,-2.3633803067e-03,5.5771280529e-04,4.6605327647e-03,2,61,68,129,64,0,0,0,0,0,


==> data/realistic/primal-011-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137691195e+00,-2.5299784838e-05,2.5142953484e-08,2.4558083095e-05,3,34,39,111,37,0,0,0,0,0,
2.0000000000e-03,3.2123471876e+00,-6.0572367797e-05,1.1687162254e-07,5.6904409321e-05,3,34,39,111,37,0,0,0,0,0,
3.0000000000e-03,3.2109230810e+00,-9.9735008585e-05,3.3178600824e-07,9.3122333651e-05,3,34,38,110,36,0,0,0,0,0,
4.0000000000e-03,3.2094824519e+00,-1.3949822353e-04,7.1779127882e-07,1.2971079655e-04,3,34,38,110,36,0,0,0,0,0,
5.0000000000e-03,3.2080200334e+00,-1.7901615423e-04,1.3071034461e-06,1.6590530023e-04,3,35,38,111,37,0,0,0,0,0,
6.0000000000e-03,3.2065368835e+00,-2.2128599223e-04,2.1168265436e-06,2.0361356222e-04,3,35,38,111,37,0,0,0,0,0,
7.0000000000e-03,3.2050346461e+00,-2.6308004462e-04,3.1525683146e-06,2.4082959321e-04,3,35,38,111,37,0,0,0,0,0,
8.0000000000e-03,3.2035146990e+00,-3.0407747486e-04,4.4126309899e-06,2.7735789232e-04,3,35,38,111,37,0,0,0,0,0,
9.0000000000e-03,3.2019783341e+00,-3.4404235967e-04,5.8915237984e-06,3.1398043679e-04,3,36,39,113,37,0,0,0,0,0,
1.0000000000e-02,3.2004267833e+00,-3.8281086305e-04,7.5823727506e-06,3.5044650578e-04,3,36,39,113,37,0,0,0,0,0,
1.1000000000e-02,3.1988611426e+00,-4.2027983445e-04,9.4782713448e-06,3.8973364255e-04,3,37,39,114,38,0,0,0,0,0,
1.2000000000e-02,3.1972823211e+00,-4.5907234889e-04,1.1572839150e-05,4.3009599617e-04,3,37,39,114,38,0,0,0,0,0,
1.3000000000e-02,3.1956910392e+00,-4.9822716808e-04,1.3860312762e-05,4.6957738880e-04,3,37,39,115,38,0,0,0,0,0,
1.4000000000e-02,3.1940878558e+00,-5.3613016649e-04,1.6335440404e-05,5.0808003682e-04,3,37,39,115,38,0,0,0,0,0,
1.5000000000e-02,3.1924732005e+00,-5.7276138664e-04,1.8993348193e-05,5.4554219565e-04,3,38,40,117,39,0,0,0,0,0,
1.6000000000e-02,3.1908474016e+00,-6.0948265991e-04,2.1829447488e-05,5.8192992454e-04,3,37,48,124,41,0,0,0,0,0,
1.7000000000e-02,3.1892107063e+00,-6.4571143326e-04,2.4839388538e-05,6.1723057674e-04,3,38,40,117,39,0,0,0,0,0,
1.8000000000e-02,3.1875632952e+00,-6.8143042014e-04,2.8019039401e-05,6.5225548975e-04,3,38,40,117,39,0,0,0,0,0,
1.9000000000e-02,3.1859052926e+00,-7.1651185981e-04,3.1364468470e-05,6.9046760649e-04,3,39,40,119,39,0,0,0,0,0,
2.0000000000e-02,3.1842367746e+00,-7.5048952993e-04,3.4871919029e-05,7.2780712771e-04,3,39,41,120,40,0,0,0,0,0,
2.1000000000e-02,3.1825577754e+00,-7.8454255183e-04,3.8537774496e-05,7.6408742246e-04,3,40,41,121,40,0,0,0,0,0,
2.2000000000e-02,3.1808682916e+00,-8.1751699836e-04,4.2358518715e-05,8.0758166243e-04,3,41,42,124,41,0,0,0,0,0,
2.3000000000e-02,3.1791682861e+00,-8.5063053007e-04,4.6330697042e-05,8.5725506652e-04,3,41,42,124,41,0,0,0,0,0,
2.4000000000e-02,3.1774576896e+00,-8.8508171782e-04,5.0450882526e-05,9.0746054161e-04,3,42,43,127,42,0,0,0,0,0,
2.5000000000e-02,3.1757364023e+00,-9.1862212148e-04,5.4715649325e-05,9.5866671468e-04,3,42,43,127,42,0,0,0,0,0,
2.6000000000e-02,3.1740042940e+00,-9.5128493887e-04,5.9121553690e-05,1.0105210124e-03,3,43,44,130,43,0,0,0,0,0,
2.7000000000e-02,3.1722612045e+00,-9.8310382084e-04,6.3665121783e-05,1.0627617643e-03,3,44,45,133,44,0,0,0,0,0,
2.8000000000e-02,3.1705069430e+00,-1.0141121572e-03,6.8342843216e-05,1.1153517196e-03,3,44,45,134,44,0,0,0,0,0,
2.9000000000e-02,3.1687412883e+00,-1.0443425443e-03,7.3151169233e-05,1.1682553174e-03,3,45,46,137,45,0,0,0,0,0,
3.0000000000e-02,3.1669639877e+00,-1.0738263973e-03,7.8086514616e-05,1.2214385487e-03,3,46,47,140,46,0,0,0,0,0,
3.1000000000e-02,3.1651747572e+00,-1.1025936785e-03,8.3145262559e-05,1.2748688569e-03,3,46,56,158,52,0,0,0,0,0,
3.2000000000e-02,3.1633732817e+00,-1.1306727189e-03,8.8323771894e-05,1.3285150651e-03,3,50,58,159,53,0,0,0,0,0,
3.3000000000e-02,3.1615592143e+00,-1.1580901139e-03,9.3618386078e-05,1.3823473242e-03,3,49,62,173,57,0,0,0,0,0,
3.4000000000e-02,3.1597321775e+00,-1.1848706797e-03,9.9025443405e-05,1.4363370749e-03,3,55,66,187,62,0,0,0,0,0,
3.5000000000e-02,3.1578917637e+00,-1.2110374566e-03,1.0454128795e-04,1.4904570191e-03,3,57,57,171,57,0,0,0,0,0,
3.6000000000e-02,3.1560375357e+00,-1.2366117544e-03,1.1016228074e-04,1.5446811054e-03,2,55,65,120,60,0,0,0,0,0,
3.7000000000e-02,3.1541690284e+00,-1.2618667310e-03,1.1588481085e-04,1.5989844784e-03,2,56,58,114,57,0,0,0,0,0,
3.8000000000e-02,3.1522857498e+00,-1.2872855396e-03,1.2170530651e-04,1.6533435184e-03,2,55,66,121,60,0,0,0,0,0,
3.9000000000e-02,3.1503871828e+00,-1.3121737075e-03,1.2762024404e-04,1.7077357656e-03,2,59,65,124,62,0,0,0,0,0,
4.0000000000e-02,3.1484727855e+00,-1.3365453759e-03,1.3362615824e-04,1.7621399384e-03,2,66,66,132,66,0,0,0,0,0,
4.1000000000e-02,3.1465419954e+00,-1.3607184748e-03,1.3971964789e-04,1.8165359029e-03,2,61,67,128,64,0,0,0,0,0,
4.2000000000e-02,3.1445942283e+00,-1.3846368656e-03,1.4589738455e-04,1.8709046473e-03,2,61,65,126,63,0,0,0,0,0,
4.3000000000e-02,3.1426288826e+00,-1.4080498428e-03,1.5215611769e-04,1.9252282578e-03,2,61,64,125,62,0,0,0,0,0,
4.4000000000e-02,3.1406453388e+00,-1.4309675761e-03,1.5849267765e-04,1.9794898846e-03,2,62,69,131,65,0,0,0,0,0,
4.5000000000e-02,3.1386429610e+00,-1.4539575800e-03,1.6490397964e-04,2.0336737165e-03,2,65,76,141,70,0,0,0,0,0,
4.6000000000e-02,3.1366211006e+00,-1.4766357185e-03,1.7138702393e-04,2.0877649441e-03,2,71,100,171,85,0,0,0,0,0,
4.7000000000e-02,3.1345790941e+00,-1.4988440108e-03,1.7793889605e-04,2.1417497037e-03,2,81,96,177,88,0,0,0,0,0,
4.8000000000e-02,3.1325162671e+00,-1.5205901973e-03,1.8455676576e-04,2.1956150640e-03,2,83,105,188,94,0,0,0,0,0,
4.9000000000e-02,3.1304319347e+00,-1.5418818938e-03,1.9123788452e-04,2.2493489541e-03,2,81,90,171,85,0,0,0,0,0,
5.0000000000e-02,3.1283254007e+00,-1.5631035726e-03,1.9797958166e-04,2.3029401265e-03,2,81,92,173,86,0,0,0,0,0,
5.1000000000e-02,3.1261959592e+00,-1.5841855202e-03,2.0477925650e-04,2.3563781066e-03,2,78,82,160,80,0,0,0,0,0,
5.2000000000e-02,3.1240428993e+00,-1.6048327179e-03,2.1163438001e-04,2.4096531307e-03,2,78,93,171,85,0,0,0,0,0,
5.3000000000e-02,3.1218654986e+00,-1.6264446090e-03,2.1854248133e-04,2.4627561055e-03,2,75,82,157,78,0,0,0,0,0,
5.4000000000e-02,3.1196630286e+00,-1.6479127155e-03,2.2550114180e-04,2.5156785361e-03,2,74,95,169,84,0,0,0,0,0,
5.5000000000e-02,3.1174347541e+00,-1.6689489085e-03,2.3250798501e-04,2.5684124638e-03,2,77,94,171,85,0,0,0,0,0,
5.6000000000e-02,3.1151799342e+00,-1.6895606469e-03,2.3956066799e-04,2.6209504189e-03,2,80,93,173,86,0,0,0,0,0,
5.7000000000e-02,3.1128978241e+00,-1.7097558047e-03,2.4665687183e-04,2.6732853541e-03,2,83,90,173,86,0,0,0,0,0,
5.8000000000e-02,3.1105876750e+00,-1.7295426712e-03,2.5379429106e-04,2.7254105848e-03,2,86,94,180,90,0,0,0,0,0,
5.9000000000e-02,3.1082487365e+00,-1.7489299440e-03,2.6097062264e-04,2.7773197238e-03,2,90,98,188,94,0,0,0,0,0,
6.0000000000e-02,3.1058802584e+00,-1.7679267317e-03,2.6818355385e-04,2.8290066232e-03,2,91,99,190,95,0,0,0,0,0,
6.1000000000e-02,3.1034814921e+00,-1.7865425358e-03,2.7543075073e-04,2.8804653121e-03,2,92,109,201,100,0,0,0,0,0,
6.2000000000e-02,3.1010516944e+00,-1.8047872261e-03,2.8270984690e-04,2.9316899377e-03,2,96,97,193,96,0,0,0,0,0,
6.3000000000e-02,3.0985901307e+00,-1.8226710285e-03,2.9001843425e-04,2.9826747197e-03,2,95,108,203,101,0,0,0,0,0,
6.4000000000e-02,3.0960960774e+00,-1.8402044943e-03,2.9735404778e-04,3.0334138758e-03,2,97,110,207,103,0,0,0,0,0,
6.5000000000e-02,3.0935688274e+00,-1.8573984722e-03,3.0471415687e-04,3.0839015809e-03,2,96,104,200,100,0,0,0,0,0,
6.6000000000e-02,3.0910076945e+00,-1.8742852119e-03,3.1209615644e-04,3.1341319198e-03,2,95,132,227,113,0,0,0,0,0,
6.7000000000e-02,3.0884120168e+00,-1.8908979851e-03,3.1949735821e-04,3.1840988406e-03,2,101,103,204,102,0,0,0,0,0,
6.8000000000e-02,3.0857811680e+00,-1.9071954232e-03,3.2691498506e-04,3.2337961127e-03,2,99,100,199,99,0,0,0,0,0,
6.9000000000e-02,3.0831145587e+00,-1.9231896154e-03,3.3434616131e-04,3.2832172957e-03,2,98,105,203,101,0,0,0,0,0,
7.0000000000e-02,3.0804116448e+00,-1.9388927645e-03,3.4178790843e-04,3.3323557148e-03,2,99,101,200,100,0,0,0,0,0,
7.1000000000e-02,3.0776719340e+00,-1.9543171464e-03,3.4923714062e-04,3.3812044232e-03,2,99,109,208,104,0,0,0,0,0,
7.2000000000e-02,3.0748949957e+00,-1.9694750595e-03,3.5669067012e-04,3.4297561992e-03,2,101,120,221,110,0,0,0,0,0,
7.3000000000e-02,3.0720804668e+00,-1.9843787720e-03,3.6414519788e-04,3.4780035295e-03,2,109,114,223,111,0,0,0,0,0,
7.4000000000e-02,3.0692280587e+00,-1.9990405076e-03,3.7159732722e-04,3.5259386136e-03,2,118,125,243,121,0,0,0,0,0,
7.5000000000e-02,3.0663375673e+00,-2.0134723453e-03,3.7904356010e-04,3.5735533614e-03,2,108,113,221,110,0,0,0,0,0,
7.6000000000e-02,3.0634088778e+00,-2.0276862163e-03,3.8648031143e-04,3.6208394174e-03,2,106,117,223,111,0,0,0,0,0,
7.7000000000e-02,3.0604419739e+00,-2.0416938277e-03,3.9390391397e-04,3.6677881773e-03,2,107,113,220,110,0,0,0,0,0,
7.8000000000e-02,3.0574369420e+00,-2.0555066212e-03,4.0131063287e-04,3.7143908174e-03,2,109,116,225,112,0,0,0,0,0,
7.9000000000e-02,3.0543939776e+00,-2.0691357164e-03,4.0869668070e-04,3.7606383334e-03,2,107,120,227,113,0,0,0,0,0,
8.0000000000e-02,3.0513133891e+00,-2.0825918756e-03,4.1605822672e-04,3.8065215834e-03,2,110,118,228,114,0,0,0,0,0,
8.1000000000e-02,3.0481956013e+00,-2.0958854365e-03,4.2339142346e-04,3.8520313415e-03,2,105,123,228,114,0,0,0,0,0,
8.2000000000e-02,3.0450411574e+00,-2.1090262871e-03,4.3069242144e-04,3.8971583557e-03,2,111,115,226,113,0,0,0,0,0,
8.3000000000e-02,3.0418507196e+00,-2.1220238003e-03,4.3795739163e-04,3.9418934087e-03,2,107,109,216,108,0,0,0,0,0,
8.4000000000e-02,3.0386250685e+00,-2.1349291110e-03,4.4518254206e-04,3.9862273837e-03,2,110,118,228,114,0,0,0,0,0,
8.5000000000e-02,3.0353650986e+00,-2.1477268974e-03,4.5236414808e-04,4.0301513392e-03,2,109,130,239,119,0,0,0,0,0,
8.6000000000e-02,3.0320718168e+00,-2.1604102851e-03,4.5949856787e-04,4.0736565761e-03,2,109,119,228,114,0,0,0,0,0,
8.7000000000e-02,3.0287463348e+00,-2.1729860379e-03,4.6658226860e-04,4.1167347119e-03,2,113,118,231,115,0,0,0,0,0,
8.8000000000e-02,3.0253898628e+00,-2.1854602698e-03,4.7361184252e-04,4.1593777521e-03,2,123,128,251,125,0,0,0,0,0,
8.9000000000e-02,3.0220036998e+00,-2.1981255626e-03,4.8058403491e-04,4.2015781627e-03,2,125,137,262,131,0,0,0,0,0,
9.0000000000e-02,3.0185892264e+00,-2.2109089045e-03,4.8749575569e-04,4.2433289335e-03,2,129,147,276,138,0,0,0,0,0,
9.1000000000e-02,3.0151478914e+00,-2.2236047831e-03,4.9434410488e-04,4.2846236456e-03,2,144,179,323,161,0,0,0,0,0,
9.2000000000e-02,3.0116812012e+00,-2.2362167361e-03,5.0112637802e-04,4.3254565291e-03,2,141,174,315,157,0,0,0,0,0,
9.3000000000e-02,3.0081907071e+00,-2.2487475988e-03,5.0784009008e-04,4.3658225018e-03,2,157,157,314,157,0,0,0,0,0,
9.4000000000e-02,3.0046779951e+00,-2.2611995213e-03,5.1448297678e-04,4.4057172314e-03,2,166,174,340,170,0,0,0,0,0,
9.5000000000e-02,3.0011446682e+00,-2.2735739953e-03,5.2105301317e-04,4.4451371617e-03,2,155,207,362,181,0,0,0,0,0,
9.6000000000e-02,2.9975923383e+00,-2.2858718765e-03,5.2754841188e-04,4.4840795428e-03,2,174,177,351,175,0,0,0,0,0,
9.7000000000e-02,2.9940226116e+00,-2.2980934277e-03,5.3396762719e-04,4.5225424459e-03,2,153,203,356,178,0,0,0,0,0,
9.8000000000e-02,2.9904370768e+00,-2.3102383539e-03,5.4030936291e-04,4.5605247759e-03,2,164,171,335,167,0,0,0,0,0,
9.9000000000e-02,2.9868372976e+00,-2.3223058497e-03,5.4657256061e-04,4.5980262803e-03,2,161,169,330,165,0,0,0,0,0,
1.0000000000e-01,2.9832247967e+00,-2.3342946491e-03,5.5275640571e-04,4.6350475388e-03,2,157,175,332,166,0,0,0,0,0,


==> data/realistic/primal-100-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137662917e+00,-2.1693248464e-05,3.6436496475e-08,2.0938894520e-05,3,41,46,132,44,0,0,0,0,0,
2.0000000000e-03,3.2123409371e+00,-5.6222464922e-05,1.5586836619e-07,5.1130652927e-05,3,40,45,130,43,0,0,0,0,0,
3.0000000000e-03,3.2109149088e+00,-9.6706631674e-05,4.1257779812e-07,8.6368253584e-05,3,39,44,127,42,0,0,0,0,0,
4.0000000000e-03,3.2094732701e+00,-1.4377792855e-04,8.4939102316e-07,1.2321410346e-04,3,39,44,126,42,0,0,0,0,0,
5.0000000000e-03,3.2080104483e+00,-1.9260073413e-04,1.4933317803e-06,1.6037988323e-04,3,39,43,125,41,0,0,0,0,0,
6.0000000000e-03,3.2065275615e+00,-2.4154944438e-04,2.3579955322e-06,1.9719389285e-04,3,39,43,125,41,0,0,0,0,0,
7.0000000000e-03,3.2050264498e+00,-2.8978671228e-04,3.4476583636e-06,2.3325661881e-04,3,39,43,125,41,0,0,0,0,0,
8.0000000000e-03,3.2035086292e+00,-3.3681299756e-04,4.7608723288e-06,2.7160098948e-04,3,39,43,124,41,0,0,0,0,0,
9.0000000000e-03,3.2019754025e+00,-3.8232864531e-04,6.2930662151e-06,3.1168518260e-04,3,39,43,124,41,0,0,0,0,0,
1.0000000000e-02,3.2004279146e+00,-4.2616183046e-04,8.0382591364e-06,3.5409135801e-04,3,40,43,125,41,0,0,0,0,0,
1.1000000000e-02,3.1988671376e+00,-4.6822776150e-04,9.9900807118e-06,3.9841231265e-04,3,40,43,125,41,0,0,0,0,0,
1.2000000000e-02,3.1972938637e+00,-5.0850248958e-04,1.2142294121e-05,4.4635427134e-04,3,40,43,125,41,0,0,0,0,0,
1.3000000000e-02,3.1957087211e+00,-5.4700441389e-04,1.4489007720e-05,4.9364996513e-04,3,40,43,125,41,0,0,0,0,0,
1.4000000000e-02,3.1941122000e+00,-5.8378069699e-04,1.7024724818e-05,5.4009364438e-04,3,40,43,125,41,0,0,0,0,0,
1.5000000000e-02,3.1925046773e+00,-6.2167842126e-04,1.9744328071e-05,5.8554012391e-04,3,40,43,125,41,0,0,0,0,0,
1.6000000000e-02,3.1908864384e+00,-6.5865071952e-04,2.2643045775e-05,6.2989233717e-04,3,41,43,127,42,0,0,0,0,0,
1.7000000000e-02,3.1892576927e+00,-6.9407413016e-04,2.5716415351e-05,6.7309094569e-04,3,41,43,127,42,0,0,0,0,0,
1.8000000000e-02,3.1876185864e+00,-7.2801432955e-04,2.8960245036e-05,7.1510581421e-04,3,41,44,128,42,0,0,0,0,0,
1.9000000000e-02,3.1859692125e+00,-7.6054220432e-04,3.2370572141e-05,7.5592909230e-04,3,42,44,129,43,0,0,0,0,0,
2.0000000000e-02,3.1843096180e+00,-7.9173088272e-04,3.5943618060e-05,7.9556964609e-04,3,42,44,130,43,0,0,0,0,0,
2.1000000000e-02,3.1826398105e+00,-8.2165361536e-04,3.9675742365e-05,8.3404861077e-04,3,43,45,132,44,0,0,0,0,0,
2.2000000000e-02,3.1809597622e+00,-8.5038229105e-04,4.3563399087e-05,8.7139586462e-04,3,44,46,134,44,0,0,0,0,0,
2.3000000000e-02,3.1792694128e+00,-8.8060894580e-04,4.7603097831e-05,9.0764725508e-04,3,45,49,141,47,0,0,0,0,0,
2.4000000000e-02,3.1775686717e+00,-9.1509835131e-04,5.1791371349e-05,9.4284243320e-04,3,46,58,160,53,0,0,0,0,0,
2.5000000000e-02,3.1758574190e+00,-9.5018817186e-04,5.6124750162e-05,9.7702317689e-04,3,48,50,148,49,0,0,0,0,0,
2.6000000000e-02,3.1741355051e+00,-9.8438069249e-04,6.0599744087e-05,1.0126826668e-03,3,47,67,162,54,0,0,0,0,0,
2.7000000000e-02,3.1724027514e+00,-1.0177097401e-03,6.5212830110e-05,1.0649201418e-03,3,45,50,142,47,0,0,0,0,0,
2.8000000000e-02,3.1706589489e+00,-1.0502090884e-03,6.9960445846e-05,1.1175395799e-03,3,45,48,140,46,0,0,0,0,0,
2.9000000000e-02,3.1689038582e+00,-1.0819118527e-03,7.4838987779e-05,1.1705046704e-03,3,45,47,139,46,0,0,0,0,0,
3.0000000000e-02,3.1671372081e+00,-1.1128500470e-03,7.9844813161e-05,1.2237801927e-03,2,47,47,94,47,0,0,0,0,0,
3.1000000000e-02,3.1653586967e+00,-1.1430542459e-03,8.4974246529e-05,1.2773319707e-03,2,47,48,95,47,0,0,0,0,0,
3.2000000000e-02,3.1635679893e+00,-1.1725533819e-03,9.0223586498e-05,1.3311270405e-03,2,47,48,95,47,0,0,0,0,0,
3.3000000000e-02,3.1617647192e+00,-1.2013746100e-03,9.5589116018e-05,1.3851335950e-03,2,48,48,96,48,0,0,0,0,0,
3.4000000000e-02,3.1599484880e+00,-1.2295432391e-03,1.0106711350e-04,1.4393210349e-03,2,48,49,97,48,0,0,0,0,0,
3.5000000000e-02,3.1581188663e+00,-1.2570827194e-03,1.0665386392e-04,1.4936599845e-03,2,49,50,99,49,0,0,0,0,0,
3.6000000000e-02,3.1562753942e+00,-1.2840146758e-03,1.1234567147e-04,1.5481223123e-03,2,49,52,101,50,0,0,0,0,0,
3.7000000000e-02,3.1544175837e+00,-1.3103589730e-03,1.1813887118e-04,1.6026811530e-03,2,50,56,106,53,0,0,0,0,0,
3.8000000000e-02,3.1525449174e+00,-1.3361338160e-03,1.2402983913e-04,1.6573109039e-03,2,52,58,110,55,0,0,0,0,0,
3.9000000000e-02,3.1506568531e+00,-1.3613558584e-03,1.3001500221e-04,1.7119872191e-03,2,54,57,111,55,0,0,0,0,0,
4.0000000000e-02,3.1487528239e+00,-1.3860403230e-03,1.3609084930e-04,1.7666870179e-03,2,54,58,112,56,0,0,0,0,0,
4.1000000000e-02,3.1468322403e+00,-1.4102011567e-03,1.4225393844e-04,1.8213884634e-03,2,53,55,108,54,0,0,0,0,0,
4.2000000000e-02,3.1448944915e+00,-1.4338511625e-03,1.4850090269e-04,1.8760709443e-03,2,53,53,106,53,0,0,0,0,0,
4.3000000000e-02,3.1429389476e+00,-1.4570021363e-03,1.5482845529e-04,1.9307150535e-03,2,53,54,107,53,0,0,0,0,0,
4.4000000000e-02,3.1409649620e+00,-1.4796650106e-03,1.6123339431e-04,1.9853025604e-03,2,53,54,107,53,0,0,0,0,0,
4.5000000000e-02,3.1389718719e+00,-1.5018499918e-03,1.6771260492e-04,2.0398163780e-03,2,53,55,108,54,0,0,0,0,0,
4.6000000000e-02,3.1369590001e+00,-1.5235666825e-03,1.7426306051e-04,2.0942405235e-03,2,54,56,110,55,0,0,0,0,0,
4.7000000000e-02,3.1349256568e+00,-1.5448242062e-03,1.8088182227e-04,2.1485600721e-03,2,55,56,111,55,0,0,0,0,0,
4.8000000000e-02,3.1328711401e+00,-1.5656313151e-03,1.8756603733e-04,2.2027611141e-03,2,55,57,112,56,0,0,0,0,0,
4.9000000000e-02,3.1307947382e+00,-1.5859964936e-03,1.9431293583e-04,2.2568307016e-03,2,56,62,118,59,0,0,0,0,0,
5.0000000000e-02,3.1286957292e+00,-1.6059280374e-03,2.0111982762e-04,2.3107567938e-03,2,57,60,117,58,0,0,0,0,0,
5.1000000000e-02,3.1265733825e+00,-1.6254341416e-03,2.0798409553e-04,2.3645281991e-03,2,58,60,118,59,0,0,0,0,0,
5.2000000000e-02,3.1244269595e+00,-1.6445229699e-03,2.1490318990e-04,2.4181345194e-03,2,61,70,131,65,0,0,0,0,0,
5.3000000000e-02,3.1222557146e+00,-1.6632027059e-03,2.2187462101e-04,2.4715660818e-03,2,60,64,124,62,0,0,0,0,0,
5.4000000000e-02,3.1200588957e+00,-1.6814816060e-03,2.2889594969e-04,2.5248138740e-03,2,61,68,129,64,0,0,0,0,0,
5.5000000000e-02,3.1178357452e+00,-1.6993680394e-03,2.3596478020e-04,2.5778694827e-03,2,63,70,133,66,0,0,0,0,0,
5.6000000000e-02,3.1155855011e+00,-1.7168705135e-03,2.4307874881e-04,2.6307250323e-03,2,64,68,132,66,0,0,0,0,0,
5.7000000000e-02,3.1133073981e+00,-1.7339977149e-03,2.5023551559e-04,2.6833731067e-03,2,72,74,146,73,0,0,0,0,0,
5.8000000000e-02,3.1110006680e+00,-1.7507585031e-03,2.5743274865e-04,2.7358066708e-03,2,70,71,141,70,0,0,0,0,0,
5.9000000000e-02,3.1086645430e+00,-1.7671619312e-03,2.6466811717e-04,2.7880190437e-03,2,72,73,145,72,0,0,0,0,0,
6.0000000000e-02,3.1062982570e+00,-1.7840918497e-03,2.7193927805e-04,2.8400037884e-03,2,71,75,146,73,0,0,0,0,0,
6.1000000000e-02,3.1039010482e+00,-1.8038003499e-03,2.7924386444e-04,2.8917546706e-03,2,75,80,155,77,0,0,0,0,0,
6.2000000000e-02,3.1014721620e+00,-1.8230839047e-03,2.8657947369e-04,2.9432656014e-03,2,73,90,163,81,0,0,0,0,0,
6.3000000000e-02,3.0990108534e+00,-1.8419543825e-03,2.9394365567e-04,2.9946529976e-03,2,77,82,159,79,0,0,0,0,0,
6.4000000000e-02,3.0965163934e+00,-1.8604240696e-03,3.0133390249e-04,3.0459876560e-03,2,81,84,165,82,0,0,0,0,0,
6.5000000000e-02,3.0939880712e+00,-1.8785056284e-03,3.0874763822e-04,3.0970588969e-03,2,80,87,167,83,0,0,0,0,0,
6.6000000000e-02,3.0914252009e+00,-1.8962120451e-03,3.1618220930e-04,3.1478607341e-03,2,81,83,164,82,0,0,0,0,0,
6.7000000000e-02,3.0888271258e+00,-1.9135565859e-03,3.2363487508e-04,3.1983870321e-03,2,82,87,169,84,0,0,0,0,0,
6.8000000000e-02,3.0861932259e+00,-1.9305527465e-03,3.3110280126e-04,3.2486314649e-03,2,81,84,165,82,0,0,0,0,0,
6.9000000000e-02,3.0835229239e+00,-1.9472141993e-03,3.3858305343e-04,3.2985874856e-03,2,83,88,171,85,0,0,0,0,0,
7.0000000000e-02,3.0808156922e+00,-1.9635547422e-03,3.4607259217e-04,3.3482482943e-03,2,85,96,181,90,0,0,0,0,0,
7.1000000000e-02,3.0780710610e+00,-1.9795882499e-03,3.5356827314e-04,3.3976068134e-03,2,88,89,177,88,0,0,0,0,0,
7.2000000000e-02,3.0752886258e+00,-1.9953286090e-03,3.6106684337e-04,3.4466556792e-03,2,86,97,183,91,0,0,0,0,0,
7.3000000000e-02,3.0724680550e+00,-2.0107896701e-03,3.6856494467e-04,3.4953872367e-03,2,84,89,173,86,0,0,0,0,0,
7.4000000000e-02,3.0696090979e+00,-2.0259851936e-03,3.7605911747e-04,3.5437935421e-03,2,84,87,171,85,0,0,0,0,0,
7.5000000000e-02,3.0667115918e+00,-2.0409287901e-03,3.8354580688e-04,3.5918663643e-03,2,84,85,169,84,0,0,0,0,0,
7.6000000000e-02,3.0637754699e+00,-2.0556338633e-03,3.9102137099e-04,3.6395972072e-03,2,84,93,177,88,0,0,0,0,0,
7.7000000000e-02,3.0608007669e+00,-2.0701135500e-03,3.9848209049e-04,3.6869773338e-03,2,84,85,169,84,0,0,0,0,0,
7.8000000000e-02,3.0577876261e+00,-2.0843806699e-03,4.0592418245e-04,3.7339978003e-03,2,86,91,177,88,0,0,0,0,0,
7.9000000000e-02,3.0547363036e+00,-2.0984476613e-03,4.1334381534e-04,3.7806494968e-03,2,85,87,172,86,0,0,0,0,0,
8.0000000000e-02,3.0516471723e+00,-2.1123265343e-03,4.2073712638e-04,3.8269232011e-03,2,86,89,175,87,0,0,0,0,0,
8.1000000000e-02,3.0485207248e+00,-2.1260288174e-03,4.2810024005e-04,3.8728096315e-03,2,87,99,186,93,0,0,0,0,0,
8.2000000000e-02,3.0453575738e+00,-2.1395655023e-03,4.3542928747e-04,3.9182995022e-03,2,89,100,189,94,0,0,0,0,0,
8.3000000000e-02,3.0421584527e+00,-2.1529469980e-03,4.4272042803e-04,3.9633835953e-03,2,90,94,184,92,0,0,0,0,0,
8.4000000000e-02,3.0389242131e+00,-2.1661830915e-03,4.4996987151e-04,4.0080528282e-03,2,95,109,204,102,0,0,0,0,0,
8.5000000000e-02,3.0356558220e+00,-2.1792829063e-03,4.5717390084e-04,4.0522983284e-03,2,94,110,204,102,0,0,0,0,0,
8.6000000000e-02,3.0323543560e+00,-2.1922548669e-03,4.6432889459e-04,4.0961115042e-03,2,94,99,193,96,0,0,0,0,0,
8.7000000000e-02,3.0290209954e+00,-2.2051066746e-03,4.7143134860e-04,4.1394841181e-03,2,102,102,204,102,0,0,0,0,0,
8.8000000000e-02,3.0256570152e+00,-2.2178452794e-03,4.7847789728e-04,4.1824083648e-03,2,99,107,206,103,0,0,0,0,0,
8.9000000000e-02,3.0222637768e+00,-2.2304768687e-03,4.8546533232e-04,4.2248769313e-03,2,102,113,215,107,0,0,0,0,0,
9.0000000000e-02,3.0188427171e+00,-2.2430068598e-03,4.9239062400e-04,4.2668830743e-03,2,107,126,233,116,0,0,0,0,0,
9.1000000000e-02,3.0153953366e+00,-2.2554399032e-03,4.9925093680e-04,4.3084206724e-03,2,113,127,240,120,0,0,0,0,0,
9.2000000000e-02,3.0119231879e+00,-2.2677798807e-03,5.0604364416e-04,4.3494842860e-03,2,124,132,256,128,0,0,0,0,0,
9.3000000000e-02,3.0084278622e+00,-2.2800299219e-03,5.1276634065e-04,4.3900692069e-03,2,131,136,267,133,0,0,0,0,0,
9.4000000000e-02,3.0049109772e+00,-2.2921924327e-03,5.1941685247e-04,4.4301714961e-03,2,119,124,243,121,0,0,0,0,0,
9.5000000000e-02,3.0013741629e+00,-2.3042691113e-03,5.2599324409e-04,4.4697880134e-03,2,125,128,253,126,0,0,0,0,0,
9.6000000000e-02,2.9978190512e+00,-2.3162609940e-03,5.3249382443e-04,4.5089164518e-03,2,130,130,260,130,0,0,0,0,0,
9.7000000000e-02,2.9942472604e+00,-2.3281684886e-03,5.3891714877e-04,4.5475553412e-03,2,127,144,271,135,0,0,0,0,0,
9.8000000000e-02,2.9906603867e+00,-2.3399914224e-03,5.4526201843e-04,4.5857040633e-03,2,132,160,292,146,0,0,0,0,0,
9.9000000000e-02,2.9870599916e+00,-2.3517290871e-03,5.5152747751e-04,4.6233628424e-03,2,153,156,309,154,0,0,0,0,0,
1.0000000000e-01,2.9834475926e+00,-2.3633802977e-03,5.5771280903e-04,4.6605327392e-03,2,153,166,319,159,0,0,0,0,0,


==> data/realistic/primal-100-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137691195e+00,-2.5299784834e-05,2.5142952870e-08,2.4558083110e-05,3,44,51,145,48,0,0,0,0,0,
2.0000000000e-03,3.2123471876e+00,-6.0572367847e-05,1.1687161944e-07,5.6904409019e-05,3,44,50,144,48,0,0,0,0,0,
3.0000000000e-03,3.2109230810e+00,-9.9735008714e-05,3.3178600275e-07,9.3122333253e-05,3,44,50,143,47,0,0,0,0,0,
4.0000000000e-03,3.2094824519e+00,-1.3949822378e-04,7.1779127119e-07,1.2971079612e-04,3,43,49,140,46,0,0,0,0,0,
5.0000000000e-03,3.2080200334e+00,-1.7901615450e-04,1.3071034364e-06,1.6590529982e-04,3,44,49,141,47,0,0,0,0,0,
6.0000000000e-03,3.2065368835e+00,-2.2128599249e-04,2.1168265316e-06,2.0361356179e-04,3,44,48,140,46,0,0,0,0,0,
7.0000000000e-03,3.2050346461e+00,-2.6308004486e-04,3.1525683000e-06,2.4082959278e-04,3,44,49,141,47,0,0,0,0,0,
8.0000000000e-03,3.2035146990e+00,-3.0407747506e-04,4.4126309735e-06,2.7735789185e-04,3,45,49,142,47,0,0,0,0,0,
9.0000000000e-03,3.2019783341e+00,-3.4404235986e-04,5.8915237808e-06,3.1398043638e-04,3,45,49,142,47,0,0,0,0,0,
1.0000000000e-02,3.2004267833e+00,-3.8281086320e-04,7.5823727318e-06,3.5044650535e-04,3,46,49,143,47,0,0,0,0,0,
1.1000000000e-02,3.1988611426e+00,-4.2027983461e-04,9.4782713253e-06,3.8973364220e-04,3,46,50,144,48,0,0,0,0,0,
1.2000000000e-02,3.1972823211e+00,-4.5907234904e-04,1.1572839130e-05,4.3009599584e-04,3,47,50,146,48,0,0,0,0,0,
1.3000000000e-02,3.1956910392e+00,-4.9822716823e-04,1.3860312740e-05,4.6957738847e-04,3,48,51,149,49,0,0,0,0,0,
1.4000000000e-02,3.1940878558e+00,-5.3613016665e-04,1.6335440380e-05,5.0808003649e-04,3,48,51,149,49,0,0,0,0,0,
1.5000000000e-02,3.1924732005e+00,-5.7276138682e-04,1.8993348169e-05,5.4554219533e-04,3,49,52,152,50,0,0,0,0,0,
1.6000000000e-02,3.1908474016e+00,-6.0948266009e-04,2.1829447463e-05,5.8192992422e-04,3,50,53,154,51,0,0,0,0,0,
1.7000000000e-02,3.1892107063e+00,-6.4571143346e-04,2.4839388513e-05,6.1723057644e-04,3,52,58,164,54,0,0,0,0,0,
1.8000000000e-02,3.1875632952e+00,-6.8143042033e-04,2.8019039375e-05,6.5225548943e-04,3,53,59,168,56,0,0,0,0,0,
1.9000000000e-02,3.1859052926e+00,-7.1651186002e-04,3.1364468443e-05,6.9046760624e-04,3,54,60,170,56,0,0,0,0,0,
2.0000000000e-02,3.1842367746e+00,-7.5048953014e-04,3.4871919003e-05,7.2780712747e-04,3,55,58,170,56,0,0,0,0,0,
2.1000000000e-02,3.1825577754e+00,-7.8454255204e-04,3.8537774469e-05,7.6408742224e-04,3,56,58,170,56,0,0,0,0,0,
2.2000000000e-02,3.1808682916e+00,-8.1751699857e-04,4.2358518688e-05,8.0758166214e-04,3,57,59,173,57,0,0,0,0,0,
2.3000000000e-02,3.1791682861e+00,-8.5063053027e-04,4.6330697016e-05,8.5725506626e-04,3,58,60,176,58,0,0,0,0,0,
2.4000000000e-02,3.1774576896e+00,-8.8508171802e-04,5.0450882501e-05,9.0746054138e-04,3,59,62,181,60,0,0,0,0,0,
2.5000000000e-02,3.1757364023e+00,-9.1862212168e-04,5.4715649302e-05,9.5866671447e-04,3,61,64,187,62,0,0,0,0,0,
2.6000000000e-02,3.1740042940e+00,-9.5128493908e-04,5.9121553668e-05,1.0105210122e-03,3,63,75,211,70,0,0,0,0,0,
2.7000000000e-02,3.1722612045e+00,-9.8310382106e-04,6.3665121763e-05,1.0627617641e-03,3,65,69,202,67,0,0,0,0,0,
2.8000000000e-02,3.1705069430e+00,-1.0141121574e-03,6.8342843197e-05,1.1153517195e-03,3,67,76,212,70,0,0,0,0,0,
2.9000000000e-02,3.1687412883e+00,-1.0443425445e-03,7.3151169215e-05,1.1682553173e-03,3,69,71,209,69,0,0,0,0,0,
3.0000000000e-02,3.1669639877e+00,-1.0738263975e-03,7.8086514597e-05,1.2214385486e-03,3,69,72,212,70,0,0,0,0,0,
3.1000000000e-02,3.1651747572e+00,-1.1025936787e-03,8.3145262539e-05,1.2748688568e-03,3,71,74,217,72,0,0,0,0,0,
3.2000000000e-02,3.1633732817e+00,-1.1306727191e-03,8.8323771873e-05,1.3285150650e-03,3,73,76,223,74,0,0,0,0,0,
3.3000000000e-02,3.1615592143e+00,-1.1580901141e-03,9.3618386056e-05,1.3823473241e-03,3,74,79,231,77,0,0,0,0,0,
3.4000000000e-02,3.1597321775e+00,-1.1848706799e-03,9.9025443381e-05,1.4363370748e-03,3,76,81,235,78,0,0,0,0,0,
3.5000000000e-02,3.1578917635e+00,-1.2110374616e-03,1.0454128725e-04,1.4904570236e-03,2,79,90,169,84,0,0,0,0,0,
3.6000000000e-02,3.1560375355e+00,-1.2366117580e-03,1.1016227943e-04,1.5446810964e-03,2,81,86,167,83,0,0,0,0,0,
3.7000000000e-02,3.1541690283e+00,-1.2618667309e-03,1.1588480954e-04,1.5989844676e-03,2,85,89,174,87,0,0,0,0,0,
3.8000000000e-02,3.1522857497e+00,-1.2872855377e-03,1.2170530557e-04,1.6533435049e-03,2,86,93,179,89,0,0,0,0,0,
3.9000000000e-02,3.1503871825e+00,-1.3121737053e-03,1.2762024376e-04,1.7077357584e-03,2,89,98,187,93,0,0,0,0,0,
4.0000000000e-02,3.1484727852e+00,-1.3365453746e-03,1.3362615684e-04,1.7621399301e-03,2,92,120,212,106,0,0,0,0,0,
4.1000000000e-02,3.1465419950e+00,-1.3607184740e-03,1.3971964581e-04,1.8165358974e-03,2,96,115,211,105,0,0,0,0,0,
4.2000000000e-02,3.1445942286e+00,-1.3846368630e-03,1.4589738347e-04,1.8709046487e-03,2,108,114,222,111,0,0,0,0,0,
4.3000000000e-02,3.1426288830e+00,-1.4080498400e-03,1.5215611798e-04,1.9252282651e-03,2,117,123,240,120,0,0,0,0,0,
4.4000000000e-02,3.1406453391e+00,-1.4309675728e-03,1.5849267985e-04,1.9794899005e-03,2,112,115,227,113,0,0,0,0,0,
4.5000000000e-02,3.1386429616e+00,-1.4539575804e-03,1.6490398339e-04,2.0336737381e-03,2,110,113,223,111,0,0,0,0,0,
4.6000000000e-02,3.1366211007e+00,-1.4766357213e-03,1.7138702841e-04,2.0877649640e-03,2,108,131,239,119,0,0,0,0,0,
4.7000000000e-02,3.1345790940e+00,-1.4988440128e-03,1.7793890007e-04,2.1417497250e-03,2,113,115,228,114,0,0,0,0,0,
4.8000000000e-02,3.1325162671e+00,-1.5205902013e-03,1.8455676985e-04,2.1956150857e-03,2,110,134,244,122,0,0,0,0,0,
4.9000000000e-02,3.1304319343e+00,-1.5418818984e-03,1.9123788782e-04,2.2493489751e-03,2,117,118,235,117,0,0,0,0,0,
5.0000000000e-02,3.1283254002e+00,-1.5631035825e-03,1.9797958371e-04,2.3029401484e-03,2,118,141,259,129,0,0,0,0,0,
5.1000000000e-02,3.1261959598e+00,-1.5841855182e-03,2.0477925985e-04,2.3563781315e-03,2,118,136,254,127,0,0,0,0,0,
5.2000000000e-02,3.1240429001e+00,-1.6048327201e-03,2.1163438489e-04,2.4096531633e-03,2,116,116,232,116,0,0,0,0,0,
5.3000000000e-02,3.1218654993e+00,-1.6264446161e-03,2.1854248704e-04,2.4627561421e-03,2,118,121,239,119,0,0,0,0,0,
5.4000000000e-02,3.1196630286e+00,-1.6479127194e-03,2.2550114675e-04,2.5156785687e-03,2,119,131,250,125,0,0,0,0,0,
5.5000000000e-02,3.1174347537e+00,-1.6689489112e-03,2.3250798831e-04,2.5684124922e-03,2,121,122,243,121,0,0,0,0,0,
5.6000000000e-02,3.1151799337e+00,-1.6895606479e-03,2.3956066937e-04,2.6209504438e-03,2,121,125,246,123,0,0,0,0,0,
5.7000000000e-02,3.1128978235e+00,-1.7097558037e-03,2.4665687147e-04,2.6732853756e-03,2,122,128,250,125,0,0,0,0,0,
5.8000000000e-02,3.1105876745e+00,-1.7295426689e-03,2.5379429011e-04,2.7254106042e-03,2,124,134,258,129,0,0,0,0,0,
5.9000000000e-02,3.1082487359e+00,-1.7489299372e-03,2.6097062239e-04,2.7773197431e-03,2,128,143,271,135,0,0,0,0,0,
6.0000000000e-02,3.1058802578e+00,-1.7679267269e-03,2.6818355421e-04,2.8290066422e-03,2,134,149,283,141,0,0,0,0,0,
6.1000000000e-02,3.1034814915e+00,-1.7865425295e-03,2.7543075187e-04,2.8804653323e-03,2,144,149,293,146,0,0,0,0,0,
6.2000000000e-02,3.1010516940e+00,-1.8047872185e-03,2.8270984886e-04,2.9316899593e-03,2,158,162,320,160,0,0,0,0,0,
6.3000000000e-02,3.0985901302e+00,-1.8226710195e-03,2.9001843603e-04,2.9826747392e-03,2,150,175,325,162,0,0,0,0,0,
6.4000000000e-02,3.0960960770e+00,-1.8402044841e-03,2.9735404804e-04,3.0334138908e-03,2,167,172,339,169,0,0,0,0,0,
6.5000000000e-02,3.0935688268e+00,-1.8573984619e-03,3.0471415649e-04,3.0839015949e-03,2,156,169,325,162,0,0,0,0,0,
6.6000000000e-02,3.0910076933e+00,-1.8742851990e-03,3.1209615653e-04,3.1341319322e-03,2,158,176,334,167,0,0,0,0,0,
6.7000000000e-02,3.0884120162e+00,-1.8908979700e-03,3.1949736071e-04,3.1840988522e-03,2,154,164,318,159,0,0,0,0,0,
6.8000000000e-02,3.0857811680e+00,-1.9071954073e-03,3.2691498965e-04,3.2337961247e-03,2,157,183,340,170,0,0,0,0,0,
6.9000000000e-02,3.0831145585e+00,-1.9231896000e-03,3.3434616670e-04,3.2832173107e-03,2,163,221,384,192,0,0,0,0,0,
7.0000000000e-02,3.0804116442e+00,-1.9388927498e-03,3.4178791362e-04,3.3323557305e-03,2,186,193,379,189,0,0,0,0,0,
7.1000000000e-02,3.0776719335e+00,-1.9543171316e-03,3.4923714663e-04,3.3812044396e-03,2,192,206,398,199,0,0,0,0,0,
7.2000000000e-02,3.0748949953e+00,-1.9694750421e-03,3.5669067557e-04,3.4297562155e-03,2,190,234,424,212,0,0,0,0,0,
7.3000000000e-02,3.0720804658e+00,-1.9843787572e-03,3.6414520359e-04,3.4780035443e-03,2,186,220,406,203,0,0,0,0,0,
7.4000000000e-02,3.0692280576e+00,-1.9990404891e-03,3.7159733218e-04,3.5259386267e-03,2,230,245,475,237,0,0,0,0,0,
7.5000000000e-02,3.0663375664e+00,-2.0134723284e-03,3.7904356531e-04,3.5735533728e-03,2,208,243,451,225,0,0,0,0,0,
7.6000000000e-02,3.0634088775e+00,-2.0276862005e-03,3.8648031626e-04,3.6208394288e-03,2,231,261,492,246,0,0,0,0,0,
7.7000000000e-02,3.0604419739e+00,-2.0416938126e-03,3.9390391979e-04,3.6677881899e-03,2,237,261,498,249,0,0,0,0,0,
7.8000000000e-02,3.0574369419e+00,-2.0555066027e-03,4.0131063997e-04,3.7143908278e-03,2,240,246,486,243,0,0,0,0,0,
7.9000000000e-02,3.0543939776e+00,-2.0691357020e-03,4.0869668656e-04,3.7606383440e-03,2,237,246,483,241,0,0,0,0,0,
8.0000000000e-02,3.0513133888e+00,-2.0825918631e-03,4.1605823188e-04,3.8065215934e-03,2,243,259,502,251,0,0,0,0,0,
8.1000000000e-02,3.0481956010e+00,-2.0958854307e-03,4.2339142829e-04,3.8520313519e-03,2,243,261,504,252,0,0,0,0,0,
8.2000000000e-02,3.0450411571e+00,-2.1090262796e-03,4.3069242608e-04,3.8971583654e-03,2,246,270,516,258,0,0,0,0,0,
8.3000000000e-02,3.0418507196e+00,-2.1220237949e-03,4.3795739496e-04,3.9418934177e-03,2,242,258,500,250,0,0,0,0,0,
8.4000000000e-02,3.0386250685e+00,-2.1349291049e-03,4.4518254639e-04,3.9862273944e-03,2,251,256,507,253,0,0,0,0,0,
8.5000000000e-02,3.0353650991e+00,-2.1477268932e-03,4.5236415233e-04,4.0301513506e-03,2,244,284,528,264,0,0,0,0,0,
8.6000000000e-02,3.0320718170e+00,-2.1604102811e-03,4.5949857292e-04,4.0736565875e-03,2,255,282,537,268,0,0,0,0,0,
8.7000000000e-02,3.0287463349e+00,-2.1729860347e-03,4.6658227284e-04,4.1167347213e-03,2,276,278,554,277,0,0,0,0,0,
8.8000000000e-02,3.0253898625e+00,-2.1854602649e-03,4.7361184699e-04,4.1593777602e-03,2,290,291,581,290,0,0,0,0,0,
8.9000000000e-02,3.0220036997e+00,-2.1981255583e-03,4.8058403871e-04,4.2015781693e-03,2,278,300,578,289,0,0,0,0,0,
9.0000000000e-02,3.0185892263e+00,-2.2109088991e-03,4.8749576026e-04,4.2433289393e-03,2,291,307,598,299,0,0,0,0,0,
9.1000000000e-02,3.0151478912e+00,-2.2236047774e-03,4.9434410821e-04,4.2846236510e-03,2,310,332,642,321,0,0,0,0,0,
9.2000000000e-02,3.0116812012e+00,-2.2362167311e-03,5.0112638105e-04,4.3254565323e-03,2,304,310,614,307,0,0,0,0,0,
9.3000000000e-02,3.0081907077e+00,-2.2487475946e-03,5.0784009212e-04,4.3658225060e-03,2,309,320,629,314,0,0,0,0,0,
9.4000000000e-02,3.0046779953e+00,-2.2611995184e-03,5.1448297927e-04,4.4057172367e-03,2,336,345,681,340,0,0,0,0,0,
9.5000000000e-02,3.0011446680e+00,-2.2735739920e-03,5.2105301532e-04,4.4451371681e-03,2,319,328,647,323,0,0,0,0,0,
9.6000000000e-02,2.9975923380e+00,-2.2858718741e-03,5.2754841303e-04,4.4840795485e-03,2,323,336,659,329,0,0,0,0,0,
9.7000000000e-02,2.9940226112e+00,-2.2980934262e-03,5.3396762937e-04,4.5225424514e-03,2,325,326,651,325,0,0,0,0,0,
9.8000000000e-02,2.9904370774e+00,-2.3102383529e-03,5.4030936521e-04,4.5605247845e-03,2,327,356,683,341,0,0,0,0,0,
9.9000000000e-02,2.9868372980e+00,-2.3223058512e-03,5.4657256417e-04,4.5980262921e-03,2,330,343,673,336,0,0,0,0,0,
1.0000000000e-01,2.9832247967e+00,-2.3342946541e-03,5.5275640963e-04,4.6350475516e-03,2,328,336,664,332,0,0,0,0,0,


==> data/realistic/primal-110-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137662917e+00,-2.1693248429e-05,3.6436496883e-08,2.0938894656e-05,3,32,36,103,34,0,0,0,0,0,
2.0000000000e-03,3.2123409371e+00,-5.6222464821e-05,1.5586836673e-07,5.1130652948e-05,3,32,36,104,34,0,0,0,0,0,
3.0000000000e-03,3.2109149088e+00,-9.6706631526e-05,4.1257779897e-07,8.6368253583e-05,3,31,35,101,33,0,0,0,0,0,
4.0000000000e-03,3.2094732701e+00,-1.4377792838e-04,8.4939102511e-07,1.2321410343e-04,3,31,35,101,33,0,0,0,0,0,
5.0000000000e-03,3.2080104483e+00,-1.9260073399e-04,1.4933317839e-06,1.6037988316e-04,3,31,35,101,33,0,0,0,0,0,
6.0000000000e-03,3.2065275615e+00,-2.4154944429e-04,2.3579955378e-06,1.9719389276e-04,3,31,35,101,33,0,0,0,0,0,
7.0000000000e-03,3.2050264498e+00,-2.8978671226e-04,3.4476583706e-06,2.3325661869e-04,3,31,35,100,33,0,0,0,0,0,
8.0000000000e-03,3.2035086292e+00,-3.3681299757e-04,4.7608723359e-06,2.7160098939e-04,3,32,35,101,33,0,0,0,0,0,
9.0000000000e-03,3.2019754025e+00,-3.8232864534e-04,6.2930662229e-06,3.1168518244e-04,3,32,35,102,34,0,0,0,0,0,
1.0000000000e-02,3.2004279146e+00,-4.2616183051e-04,8.0382591452e-06,3.5409135789e-04,3,32,35,102,34,0,0,0,0,0,
1.1000000000e-02,3.1988671376e+00,-4.6822776158e-04,9.9900807216e-06,3.9841231261e-04,3,32,35,101,33,0,0,0,0,0,
1.2000000000e-02,3.1972938637e+00,-5.0850248968e-04,1.2142294132e-05,4.4635427133e-04,3,32,35,102,34,0,0,0,0,0,
1.3000000000e-02,3.1957087211e+00,-5.4700441400e-04,1.4489007733e-05,4.9364996516e-04,3,32,35,102,34,0,0,0,0,0,
1.4000000000e-02,3.1941122000e+00,-5.8378069710e-04,1.7024724832e-05,5.4009364444e-04,3,32,35,102,34,0,0,0,0,0,
1.5000000000e-02,3.1925046773e+00,-6.2167842131e-04,1.9744328085e-05,5.8554012398e-04,3,33,35,103,34,0,0,0,0,0,
1.6000000000e-02,3.1908864384e+00,-6.5865071956e-04,2.2643045790e-05,6.2989233723e-04,3,33,35,103,34,0,0,0,0,0,
1.7000000000e-02,3.1892576927e+00,-6.9407413020e-04,2.5716415367e-05,6.7309094574e-04,3,33,35,103,34,0,0,0,0,0,
1.8000000000e-02,3.1876185864e+00,-7.2801432959e-04,2.8960245052e-05,7.1510581426e-04,3,33,35,103,34,0,0,0,0,0,
1.9000000000e-02,3.1859692125e+00,-7.6054220436e-04,3.2370572157e-05,7.5592909234e-04,3,34,35,104,34,0,0,0,0,0,
2.0000000000e-02,3.1843096180e+00,-7.9173088275e-04,3.5943618077e-05,7.9556964612e-04,3,34,35,104,34,0,0,0,0,0,
2.1000000000e-02,3.1826398105e+00,-8.2165361539e-04,3.9675742382e-05,8.3404861078e-04,3,34,35,104,34,0,0,0,0,0,
2.2000000000e-02,3.1809597622e+00,-8.5038229108e-04,4.3563399103e-05,8.7139586461e-04,3,34,35,104,34,0,0,0,0,0,
2.3000000000e-02,3.1792694128e+00,-8.8060894580e-04,4.7603097846e-05,9.0764725507e-04,3,34,36,105,35,0,0,0,0,0,
2.4000000000e-02,3.1775686717e+00,-9.1509835131e-04,5.1791371364e-05,9.4284243319e-04,3,34,36,105,35,0,0,0,0,0,
2.5000000000e-02,3.1758574190e+00,-9.5018817186e-04,5.6124750176e-05,9.7702317688e-04,3,34,36,105,35,0,0,0,0,0,
2.6000000000e-02,3.1741355051e+00,-9.8438069250e-04,6.0599744101e-05,1.0126826669e-03,3,34,36,106,35,0,0,0,0,0,
2.7000000000e-02,3.1724027514e+00,-1.0177097400e-03,6.5212830124e-05,1.0649201419e-03,3,35,36,107,35,0,0,0,0,0,
2.8000000000e-02,3.1706589489e+00,-1.0502090884e-03,6.9960445860e-05,1.1175395800e-03,3,35,36,107,35,0,0,0,0,0,
2.9000000000e-02,3.1689038582e+00,-1.0819118526e-03,7.4838987793e-05,1.1705046705e-03,3,35,36,107,35,0,0,0,0,0,
3.0000000000e-02,3.1671372084e+00,-1.1128500413e-03,7.9844813515e-05,1.2237801729e-03,3,35,36,107,35,0,0,0,0,0,
3.1000000000e-02,3.1653586967e+00,-1.1430542405e-03,8.4974247264e-05,1.2773319739e-03,2,36,37,73,36,0,0,0,0,0,
3.2000000000e-02,3.1635679893e+00,-1.1725533775e-03,9.0223587757e-05,1.3311270472e-03,2,36,37,73,36,0,0,0,0,0,
3.3000000000e-02,3.1617647192e+00,-1.2013746061e-03,9.5589117858e-05,1.3851336040e-03,2,37,37,74,37,0,0,0,0,0,
3.4000000000e-02,3.1599484880e+00,-1.2295432360e-03,1.0106711574e-04,1.4393210451e-03,2,37,38,75,37,0,0,0,0,0,
3.5000000000e-02,3.1581188663e+00,-1.2570827178e-03,1.0665386638e-04,1.4936599956e-03,2,37,39,76,38,0,0,0,0,0,
3.6000000000e-02,3.1562753945e+00,-1.2840146749e-03,1.1234567415e-04,1.5481223254e-03,2,38,41,79,39,0,0,0,0,0,
3.7000000000e-02,3.1544175836e+00,-1.3103589714e-03,1.1813887427e-04,1.6026811669e-03,2,39,44,83,41,0,0,0,0,0,
3.8000000000e-02,3.1525449174e+00,-1.3361338148e-03,1.2402984257e-04,1.6573109180e-03,2,41,45,86,43,0,0,0,0,0,
3.9000000000e-02,3.1506568533e+00,-1.3613558566e-03,1.3001500589e-04,1.7119872335e-03,2,42,45,87,43,0,0,0,0,0,
4.0000000000e-02,3.1487528241e+00,-1.3860403228e-03,1.3609085294e-04,1.7666870318e-03,2,41,45,86,43,0,0,0,0,0,
4.1000000000e-02,3.1468322403e+00,-1.4102011565e-03,1.4225394189e-04,1.8213884785e-03,2,40,42,82,41,0,0,0,0,0,
4.2000000000e-02,3.1448944913e+00,-1.4338511616e-03,1.4850090610e-04,1.8760709608e-03,2,40,41,81,40,0,0,0,0,0,
4.3000000000e-02,3.1429389475e+00,-1.4570021379e-03,1.5482845773e-04,1.9307150738e-03,2,40,45,85,42,0,0,0,0,0,
4.4000000000e-02,3.1409649618e+00,-1.4796650095e-03,1.6123339683e-04,1.9853025807e-03,2,40,40,80,40,0,0,0,0,0,
4.5000000000e-02,3.1389718717e+00,-1.5018499879e-03,1.6771260825e-04,2.0398163982e-03,2,40,47,87,43,0,0,0,0,0,
4.6000000000e-02,3.1369590000e+00,-1.5235666772e-03,1.7426306493e-04,2.0942405435e-03,2,40,40,80,40,0,0,0,0,0,
4.7000000000e-02,3.1349256567e+00,-1.5448242012e-03,1.8088182744e-04,2.1485600935e-03,2,40,41,81,40,0,0,0,0,0,
4.8000000000e-02,3.1328711402e+00,-1.5656313110e-03,1.8756604319e-04,2.2027611376e-03,2,40,41,81,40,0,0,0,0,0,
4.9000000000e-02,3.1307947384e+00,-1.5859964880e-03,1.9431294273e-04,2.2568307278e-03,2,41,41,82,41,0,0,0,0,0,
5.0000000000e-02,3.1286957293e+00,-1.6059280324e-03,2.0111983496e-04,2.3107568239e-03,2,41,42,83,41,0,0,0,0,0,
5.1000000000e-02,3.1265733826e+00,-1.6254341374e-03,2.0798410332e-04,2.3645282355e-03,2,41,42,83,41,0,0,0,0,0,
5.2000000000e-02,3.1244269596e+00,-1.6445229654e-03,2.1490319833e-04,2.4181345631e-03,2,42,42,84,42,0,0,0,0,0,
5.3000000000e-02,3.1222557144e+00,-1.6632027024e-03,2.2187462843e-04,2.4715661245e-03,2,42,45,87,43,0,0,0,0,0,
5.4000000000e-02,3.1200588957e+00,-1.6814816028e-03,2.2889595765e-04,2.5248139226e-03,2,42,43,85,42,0,0,0,0,0,
5.5000000000e-02,3.1178357454e+00,-1.6993680353e-03,2.3596478956e-04,2.5778695407e-03,2,43,43,86,43,0,0,0,0,0,
5.6000000000e-02,3.1155855014e+00,-1.7168705122e-03,2.4307876049e-04,2.6307250966e-03,2,43,43,86,43,0,0,0,0,0,
5.7000000000e-02,3.1133073981e+00,-1.7339977129e-03,2.5023552873e-04,2.6833731720e-03,2,43,43,86,43,0,0,0,0,0,
5.8000000000e-02,3.1110006678e+00,-1.7507585022e-03,2.5743276272e-04,2.7358067448e-03,2,43,44,87,43,0,0,0,0,0,
5.9000000000e-02,3.1086645424e+00,-1.7671619344e-03,2.6466813037e-04,2.7880191164e-03,2,43,45,88,44,0,0,0,0,0,
6.0000000000e-02,3.1062982565e+00,-1.7840918911e-03,2.7193929138e-04,2.8400038625e-03,2,43,44,87,43,0,0,0,0,0,
6.1000000000e-02,3.1039010478e+00,-1.8038003922e-03,2.7924387813e-04,2.8917547479e-03,2,48,51,99,49,0,0,0,0,0,
6.2000000000e-02,3.1014721612e+00,-1.8230839478e-03,2.8657948746e-04,2.9432656756e-03,2,45,46,91,45,0,0,0,0,0,
6.3000000000e-02,3.0990108528e+00,-1.8419544260e-03,2.9394366974e-04,2.9946530756e-03,2,45,48,93,46,0,0,0,0,0,
6.4000000000e-02,3.0965163927e+00,-1.8604241144e-03,3.0133391697e-04,3.0459877376e-03,2,45,46,91,45,0,0,0,0,0,
6.5000000000e-02,3.0939880706e+00,-1.8785056731e-03,3.0874765362e-04,3.0970589826e-03,2,45,46,91,45,0,0,0,0,0,
6.6000000000e-02,3.0914251999e+00,-1.8962120898e-03,3.1618222506e-04,3.1478608232e-03,2,46,47,93,46,0,0,0,0,0,
6.7000000000e-02,3.0888271246e+00,-1.9135566306e-03,3.2363489106e-04,3.1983871232e-03,2,46,47,93,46,0,0,0,0,0,
6.8000000000e-02,3.0861932245e+00,-1.9305527911e-03,3.3110281723e-04,3.2486315579e-03,2,46,47,93,46,0,0,0,0,0,
6.9000000000e-02,3.0835229221e+00,-1.9472142446e-03,3.3858306872e-04,3.2985875779e-03,2,47,48,95,47,0,0,0,0,0,
7.0000000000e-02,3.0808156902e+00,-1.9635547897e-03,3.4607260739e-04,3.3482483826e-03,2,47,48,95,47,0,0,0,0,0,
7.1000000000e-02,3.0780710592e+00,-1.9795882973e-03,3.5356828822e-04,3.3976068990e-03,2,48,48,96,48,0,0,0,0,0,
7.2000000000e-02,3.0752886240e+00,-1.9953286567e-03,3.6106685826e-04,3.4466557653e-03,2,48,49,97,48,0,0,0,0,0,
7.3000000000e-02,3.0724680533e+00,-2.0107897192e-03,3.6856495993e-04,3.4953873267e-03,2,48,49,97,48,0,0,0,0,0,
7.4000000000e-02,3.0696090957e+00,-2.0259852444e-03,3.7605913242e-04,3.5437936320e-03,2,49,50,99,49,0,0,0,0,0,
7.5000000000e-02,3.0667115896e+00,-2.0409288432e-03,3.8354582203e-04,3.5918664540e-03,2,49,50,99,49,0,0,0,0,0,
7.6000000000e-02,3.0637754675e+00,-2.0556339181e-03,3.9102138593e-04,3.6395972959e-03,2,50,51,101,50,0,0,0,0,0,
7.7000000000e-02,3.0608007644e+00,-2.0701136050e-03,3.9848210529e-04,3.6869774207e-03,2,50,51,101,50,0,0,0,0,0,
7.8000000000e-02,3.0577876235e+00,-2.0843807235e-03,4.0592419691e-04,3.7339978850e-03,2,51,52,103,51,0,0,0,0,0,
7.9000000000e-02,3.0547363009e+00,-2.0984477146e-03,4.1334382938e-04,3.7806495807e-03,2,51,53,104,52,0,0,0,0,0,
8.0000000000e-02,3.0516471694e+00,-2.1123265863e-03,4.2073713963e-04,3.8269232831e-03,2,52,54,106,53,0,0,0,0,0,
8.1000000000e-02,3.0485207220e+00,-2.1260288656e-03,4.2810025259e-04,3.8728097104e-03,2,53,58,111,55,0,0,0,0,0,
8.2000000000e-02,3.0453575710e+00,-2.1395655498e-03,4.3542929956e-04,3.9182995796e-03,2,56,60,116,58,0,0,0,0,0,
8.3000000000e-02,3.0421584498e+00,-2.1529470461e-03,4.4272043999e-04,3.9633836713e-03,2,56,67,123,61,0,0,0,0,0,
8.4000000000e-02,3.0389242103e+00,-2.1661831413e-03,4.4996988391e-04,4.0080529035e-03,2,59,61,120,60,0,0,0,0,0,
8.5000000000e-02,3.0356558190e+00,-2.1792829586e-03,4.5717391371e-04,4.0522984033e-03,2,63,65,128,64,0,0,0,0,0,
8.6000000000e-02,3.0323543531e+00,-2.1922549199e-03,4.6432890876e-04,4.0961115793e-03,2,58,59,117,58,0,0,0,0,0,
8.7000000000e-02,3.0290209922e+00,-2.2051067246e-03,4.7143136327e-04,4.1394841945e-03,2,58,61,119,59,0,0,0,0,0,
8.8000000000e-02,3.0256570119e+00,-2.2178453252e-03,4.7847791166e-04,4.1824084406e-03,2,59,59,118,59,0,0,0,0,0,
8.9000000000e-02,3.0222637735e+00,-2.2304769114e-03,4.8546534638e-04,4.2248770071e-03,2,59,61,120,60,0,0,0,0,0,
9.0000000000e-02,3.0188427138e+00,-2.2430069028e-03,4.9239063773e-04,4.2668831482e-03,2,60,62,122,61,0,0,0,0,0,
9.1000000000e-02,3.0153953334e+00,-2.2554399464e-03,4.9925095056e-04,4.3084207444e-03,2,61,62,123,61,0,0,0,0,0,
9.2000000000e-02,3.0119231845e+00,-2.2677799231e-03,5.0604365760e-04,4.3494843557e-03,2,62,63,125,62,0,0,0,0,0,
9.3000000000e-02,3.0084278588e+00,-2.2800299658e-03,5.1276635345e-04,4.3900692710e-03,2,63,64,127,63,0,0,0,0,0,
9.4000000000e-02,3.0049109736e+00,-2.2921924776e-03,5.1941686403e-04,4.4301715542e-03,2,63,66,129,64,0,0,0,0,0,
9.5000000000e-02,3.0013741595e+00,-2.3042691580e-03,5.2599325513e-04,4.4697880734e-03,2,64,68,132,66,0,0,0,0,0,
9.6000000000e-02,2.9978190476e+00,-2.3162610427e-03,5.3249383541e-04,4.5089165161e-03,2,66,71,137,68,0,0,0,0,0,
9.7000000000e-02,2.9942472568e+00,-2.3281685386e-03,5.3891715981e-04,4.5475554082e-03,2,68,79,147,73,0,0,0,0,0,
9.8000000000e-02,2.9906603831e+00,-2.3399914731e-03,5.4526202897e-04,4.5857041298e-03,2,71,77,148,74,0,0,0,0,0,
9.9000000000e-02,2.9870599880e+00,-2.3517291374e-03,5.5152748737e-04,4.6233629060e-03,2,75,77,152,76,0,0,0,0,0,
1.0000000000e-01,2.9834475890e+00,-2.3633803483e-03,5.5771281809e-04,4.6605328069e-03,2,75,78,153,76,0,0,0,0,0,


==> data/realistic/primal-110-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137691195e+00,-2.5299785086e-05,2.5142952823e-08,2.4558083007e-05,3,37,42,121,40,0,0,0,0,0,
2.0000000000e-03,3.2123471876e+00,-6.0572368007e-05,1.1687162021e-07,5.6904409069e-05,3,36,42,119,39,0,0,0,0,0,
3.0000000000e-03,3.2109230810e+00,-9.9735008634e-05,3.3178600359e-07,9.3122333350e-05,3,36,42,119,39,0,0,0,0,0,
4.0000000000e-03,3.2094824519e+00,-1.3949822360e-04,7.1779127212e-07,1.2971079624e-04,3,37,41,119,39,0,0,0,0,0,
5.0000000000e-03,3.2080200334e+00,-1.7901615450e-04,1.3071034376e-06,1.6590529997e-04,3,37,41,119,39,0,0,0,0,0,
6.0000000000e-03,3.2065368835e+00,-2.2128599257e-04,2.1168265330e-06,2.0361356199e-04,3,37,41,119,39,0,0,0,0,0,
7.0000000000e-03,3.2050346461e+00,-2.6308004492e-04,3.1525683028e-06,2.4082959286e-04,3,38,41,120,40,0,0,0,0,0,
8.0000000000e-03,3.2035146990e+00,-3.0407747514e-04,4.4126309773e-06,2.7735789196e-04,3,38,41,120,40,0,0,0,0,0,
9.0000000000e-03,3.2019783341e+00,-3.4404235998e-04,5.8915237854e-06,3.1398043655e-04,3,38,41,120,40,0,0,0,0,0,
1.0000000000e-02,3.2004267833e+00,-3.8281086330e-04,7.5823727368e-06,3.5044650546e-04,3,39,42,122,40,0,0,0,0,0,
1.1000000000e-02,3.1988611426e+00,-4.2027983470e-04,9.4782713305e-06,3.8973364234e-04,3,39,42,122,40,0,0,0,0,0,
1.2000000000e-02,3.1972823211e+00,-4.5907234912e-04,1.1572839135e-05,4.3009599596e-04,3,39,42,122,40,0,0,0,0,0,
1.3000000000e-02,3.1956910392e+00,-4.9822716830e-04,1.3860312747e-05,4.6957738859e-04,3,39,42,122,40,0,0,0,0,0,
1.4000000000e-02,3.1940878558e+00,-5.3613016670e-04,1.6335440387e-05,5.0808003660e-04,3,39,42,123,41,0,0,0,0,0,
1.5000000000e-02,3.1924732005e+00,-5.7276138685e-04,1.8993348177e-05,5.4554219542e-04,3,40,42,123,41,0,0,0,0,0,
1.6000000000e-02,3.1908474016e+00,-6.0948266012e-04,2.1829447470e-05,5.8192992430e-04,3,40,43,125,41,0,0,0,0,0,
1.7000000000e-02,3.1892107063e+00,-6.4571143347e-04,2.4839388519e-05,6.1723057649e-04,3,41,43,126,42,0,0,0,0,0,
1.8000000000e-02,3.1875632952e+00,-6.8143042034e-04,2.8019039382e-05,6.5225548953e-04,3,41,44,127,42,0,0,0,0,0,
1.9000000000e-02,3.1859052926e+00,-7.1651186002e-04,3.1364468450e-05,6.9046760628e-04,3,42,44,129,43,0,0,0,0,0,
2.0000000000e-02,3.1842367746e+00,-7.5048953014e-04,3.4871919009e-05,7.2780712750e-04,3,42,44,129,43,0,0,0,0,0,
2.1000000000e-02,3.1825577754e+00,-7.8454255204e-04,3.8537774475e-05,7.6408742225e-04,3,43,45,132,44,0,0,0,0,0,
2.2000000000e-02,3.1808682916e+00,-8.1751699857e-04,4.2358518693e-05,8.0758166228e-04,3,44,46,134,44,0,0,0,0,0,
2.3000000000e-02,3.1791682861e+00,-8.5063053026e-04,4.6330697021e-05,8.5725506639e-04,3,45,47,137,45,0,0,0,0,0,
2.4000000000e-02,3.1774576896e+00,-8.8508171801e-04,5.0450882505e-05,9.0746054149e-04,3,46,47,139,46,0,0,0,0,0,
2.5000000000e-02,3.1757364023e+00,-9.1862212168e-04,5.4715649307e-05,9.5866671455e-04,3,47,50,146,48,0,0,0,0,0,
2.6000000000e-02,3.1740042940e+00,-9.5128493907e-04,5.9121553672e-05,1.0105210123e-03,3,48,59,164,54,0,0,0,0,0,
2.7000000000e-02,3.1722612045e+00,-9.8310382105e-04,6.3665121766e-05,1.0627617642e-03,3,50,53,155,51,0,0,0,0,0,
2.8000000000e-02,3.1705069430e+00,-1.0141121574e-03,6.8342843200e-05,1.1153517196e-03,3,50,60,161,53,0,0,0,0,0,
2.9000000000e-02,3.1687412883e+00,-1.0443425445e-03,7.3151169216e-05,1.1682553173e-03,3,50,53,154,51,0,0,0,0,0,
3.0000000000e-02,3.1669639877e+00,-1.0738263975e-03,7.8086514596e-05,1.2214385487e-03,3,51,52,154,51,0,0,0,0,0,
3.1000000000e-02,3.1651747572e+00,-1.1025936787e-03,8.3145262537e-05,1.2748688568e-03,3,52,53,158,52,0,0,0,0,0,
3.2000000000e-02,3.1633732817e+00,-1.1306727191e-03,8.8323771870e-05,1.3285150650e-03,3,53,54,160,53,0,0,0,0,0,
3.3000000000e-02,3.1615592143e+00,-1.1580901141e-03,9.3618386053e-05,1.3823473241e-03,3,54,56,166,55,0,0,0,0,0,
3.4000000000e-02,3.1597321775e+00,-1.1848706799e-03,9.9025443378e-05,1.4363370748e-03,3,55,56,167,55,0,0,0,0,0,
3.5000000000e-02,3.1578917633e+00,-1.2110374613e-03,1.0454128702e-04,1.4904570202e-03,2,56,68,124,62,0,0,0,0,0,
3.6000000000e-02,3.1560375356e+00,-1.2366117571e-03,1.1016228071e-04,1.5446811031e-03,2,57,59,116,58,0,0,0,0,0,
3.7000000000e-02,3.1541690285e+00,-1.2618667309e-03,1.1588481245e-04,1.5989844823e-03,2,59,60,119,59,0,0,0,0,0,
3.8000000000e-02,3.1522857499e+00,-1.2872855391e-03,1.2170530981e-04,1.6533435238e-03,2,59,61,120,60,0,0,0,0,0,
3.9000000000e-02,3.1503871826e+00,-1.3121737074e-03,1.2762024899e-04,1.7077357765e-03,2,60,62,122,61,0,0,0,0,0,
4.0000000000e-02,3.1484727854e+00,-1.3365453770e-03,1.3362616344e-04,1.7621399587e-03,2,61,65,126,63,0,0,0,0,0,
4.1000000000e-02,3.1465419953e+00,-1.3607184794e-03,1.3971965390e-04,1.8165359315e-03,2,62,64,126,63,0,0,0,0,0,
4.2000000000e-02,3.1445942286e+00,-1.3846368711e-03,1.4589739189e-04,1.8709046829e-03,2,63,65,128,64,0,0,0,0,0,
4.3000000000e-02,3.1426288831e+00,-1.4080498487e-03,1.5215612630e-04,1.9252282986e-03,2,64,66,130,65,0,0,0,0,0,
4.4000000000e-02,3.1406453391e+00,-1.4309675821e-03,1.5849268746e-04,1.9794899301e-03,2,65,67,132,66,0,0,0,0,0,
4.5000000000e-02,3.1386429615e+00,-1.4539575887e-03,1.6490399025e-04,2.0336737652e-03,2,66,68,134,67,0,0,0,0,0,
4.6000000000e-02,3.1366211006e+00,-1.4766357271e-03,1.7138703475e-04,2.0877649894e-03,2,67,70,137,68,0,0,0,0,0,
4.7000000000e-02,3.1345790940e+00,-1.4988440174e-03,1.7793890694e-04,2.1417497485e-03,2,68,71,139,69,0,0,0,0,0,
4.8000000000e-02,3.1325162671e+00,-1.5205902038e-03,1.8455677680e-04,2.1956151056e-03,2,69,72,141,70,0,0,0,0,0,
4.9000000000e-02,3.1304319344e+00,-1.5418818963e-03,1.9123789570e-04,2.2493489949e-03,2,71,74,145,72,0,0,0,0,0,
5.0000000000e-02,3.1283254004e+00,-1.5631035825e-03,1.9797959286e-04,2.3029401693e-03,2,72,75,147,73,0,0,0,0,0,
5.1000000000e-02,3.1261959601e+00,-1.5841855192e-03,2.0477927009e-04,2.3563781534e-03,2,74,77,151,75,0,0,0,0,0,
5.2000000000e-02,3.1240429002e+00,-1.6048327111e-03,2.1163439603e-04,2.4096531879e-03,2,75,79,154,77,0,0,0,0,0,
5.3000000000e-02,3.1218654993e+00,-1.6264446159e-03,2.1854249743e-04,2.4627561693e-03,2,77,84,161,80,0,0,0,0,0,
5.4000000000e-02,3.1196630287e+00,-1.6479127209e-03,2.2550115744e-04,2.5156785981e-03,2,79,90,169,84,0,0,0,0,0,
5.5000000000e-02,3.1174347539e+00,-1.6689489147e-03,2.3250800084e-04,2.5684125296e-03,2,81,86,167,83,0,0,0,0,0,
5.6000000000e-02,3.1151799342e+00,-1.6895606548e-03,2.3956068417e-04,2.6209504914e-03,2,89,92,181,90,0,0,0,0,0,
5.7000000000e-02,3.1128978236e+00,-1.7097558113e-03,2.4665688797e-04,2.6732854321e-03,2,86,94,180,90,0,0,0,0,0,
5.8000000000e-02,3.1105876741e+00,-1.7295426759e-03,2.5379430621e-04,2.7254106605e-03,2,89,109,198,99,0,0,0,0,0,
5.9000000000e-02,3.1082487354e+00,-1.7489299458e-03,2.6097063755e-04,2.7773197979e-03,2,94,97,191,95,0,0,0,0,0,
6.0000000000e-02,3.1058802570e+00,-1.7679267330e-03,2.6818356852e-04,2.8290066944e-03,2,101,102,203,101,0,0,0,0,0,
6.1000000000e-02,3.1034814910e+00,-1.7865425347e-03,2.7543076653e-04,2.8804653842e-03,2,98,100,198,99,0,0,0,0,0,
6.2000000000e-02,3.1010516937e+00,-1.8047872248e-03,2.8270986445e-04,2.9316900140e-03,2,94,104,198,99,0,0,0,0,0,
6.3000000000e-02,3.0985901295e+00,-1.8226710291e-03,2.9001845164e-04,2.9826747949e-03,2,94,97,191,95,0,0,0,0,0,
6.4000000000e-02,3.0960960766e+00,-1.8402044979e-03,2.9735406476e-04,3.0334139498e-03,2,94,100,194,97,0,0,0,0,0,
6.5000000000e-02,3.0935688264e+00,-1.8573984768e-03,3.0471417340e-04,3.0839016540e-03,2,99,103,202,101,0,0,0,0,0,
6.6000000000e-02,3.0910076926e+00,-1.8742852138e-03,3.1209617309e-04,3.1341319904e-03,2,101,110,211,105,0,0,0,0,0,
6.7000000000e-02,3.0884120156e+00,-1.8908979870e-03,3.1949737718e-04,3.1840989118e-03,2,104,124,228,114,0,0,0,0,0,
6.8000000000e-02,3.0857811673e+00,-1.9071954238e-03,3.2691500628e-04,3.2337961869e-03,2,111,122,233,116,0,0,0,0,0,
6.9000000000e-02,3.0831145579e+00,-1.9231896166e-03,3.3434618464e-04,3.2832173756e-03,2,132,133,265,132,0,0,0,0,0,
7.0000000000e-02,3.0804116434e+00,-1.9388927649e-03,3.4178793107e-04,3.3323557956e-03,2,123,134,257,128,0,0,0,0,0,
7.1000000000e-02,3.0776719325e+00,-1.9543171463e-03,3.4923716274e-04,3.3812045041e-03,2,139,151,290,145,0,0,0,0,0,
7.2000000000e-02,3.0748949940e+00,-1.9694750598e-03,3.5669068944e-04,3.4297562787e-03,2,124,157,281,140,0,0,0,0,0,
7.3000000000e-02,3.0720804648e+00,-1.9843787763e-03,3.6414521664e-04,3.4780036069e-03,2,122,131,253,126,0,0,0,0,0,
7.4000000000e-02,3.0692280566e+00,-1.9990405093e-03,3.7159734586e-04,3.5259386882e-03,2,117,160,277,138,0,0,0,0,0,
7.5000000000e-02,3.0663375649e+00,-2.0134723469e-03,3.7904357949e-04,3.5735534338e-03,2,121,121,242,121,0,0,0,0,0,
7.6000000000e-02,3.0634088755e+00,-2.0276862158e-03,3.8648033062e-04,3.6208394911e-03,2,117,129,246,123,0,0,0,0,0,
7.7000000000e-02,3.0604419716e+00,-2.0416938279e-03,3.9390393416e-04,3.6677882543e-03,2,120,135,255,127,0,0,0,0,0,
7.8000000000e-02,3.0574369398e+00,-2.0555066190e-03,4.0131065391e-04,3.7143908905e-03,2,127,129,256,128,0,0,0,0,0,
7.9000000000e-02,3.0543939752e+00,-2.0691357133e-03,4.0869669948e-04,3.7606384014e-03,2,132,158,290,145,0,0,0,0,0,
8.0000000000e-02,3.0513133864e+00,-2.0825918717e-03,4.1605824489e-04,3.8065216493e-03,2,126,136,262,131,0,0,0,0,0,
8.1000000000e-02,3.0481955987e+00,-2.0958854363e-03,4.2339144154e-04,3.8520314058e-03,2,129,131,260,130,0,0,0,0,0,
8.2000000000e-02,3.0450411549e+00,-2.1090262857e-03,4.3069243945e-04,3.8971584196e-03,2,131,144,275,137,0,0,0,0,0,
8.3000000000e-02,3.0418507174e+00,-2.1220237970e-03,4.3795740804e-04,3.9418934707e-03,2,132,135,267,133,0,0,0,0,0,
8.4000000000e-02,3.0386250661e+00,-2.1349291039e-03,4.4518255819e-04,3.9862274464e-03,2,129,141,270,135,0,0,0,0,0,
8.5000000000e-02,3.0353650963e+00,-2.1477268891e-03,4.5236416409e-04,4.0301513972e-03,2,133,148,281,140,0,0,0,0,0,
8.6000000000e-02,3.0320718148e+00,-2.1604102771e-03,4.5949858353e-04,4.0736566331e-03,2,138,167,305,152,0,0,0,0,0,
8.7000000000e-02,3.0287463326e+00,-2.1729860336e-03,4.6658228313e-04,4.1167347639e-03,2,145,169,314,157,0,0,0,0,0,
8.8000000000e-02,3.0253898604e+00,-2.1854602679e-03,4.7361185797e-04,4.1593777998e-03,2,155,175,330,165,0,0,0,0,0,
8.9000000000e-02,3.0220036977e+00,-2.1981255646e-03,4.8058405057e-04,4.2015782091e-03,2,159,178,337,168,0,0,0,0,0,
9.0000000000e-02,3.0185892247e+00,-2.2109089050e-03,4.8749577153e-04,4.2433289767e-03,2,178,195,373,186,0,0,0,0,0,
9.1000000000e-02,3.0151478897e+00,-2.2236047860e-03,4.9434411956e-04,4.2846236894e-03,2,189,198,387,193,0,0,0,0,0,
9.2000000000e-02,3.0116811996e+00,-2.2362167414e-03,5.0112639168e-04,4.3254565708e-03,2,190,206,396,198,0,0,0,0,0,
9.3000000000e-02,3.0081907060e+00,-2.2487476068e-03,5.0784010204e-04,4.3658225422e-03,2,195,203,398,199,0,0,0,0,0,
9.4000000000e-02,3.0046779935e+00,-2.2611995324e-03,5.1448298836e-04,4.4057172734e-03,2,199,202,401,200,0,0,0,0,0,
9.5000000000e-02,3.0011446663e+00,-2.2735740069e-03,5.2105302477e-04,4.4451372044e-03,2,194,205,399,199,0,0,0,0,0,
9.6000000000e-02,2.9975923363e+00,-2.2858718904e-03,5.2754842330e-04,4.4840795855e-03,2,200,215,415,207,0,0,0,0,0,
9.7000000000e-02,2.9940226095e+00,-2.2980934416e-03,5.3396763932e-04,4.5225424882e-03,2,205,234,439,219,0,0,0,0,0,
9.8000000000e-02,2.9904370756e+00,-2.3102383685e-03,5.4030937494e-04,4.5605248217e-03,2,216,244,460,230,0,0,0,0,0,
9.9000000000e-02,2.9868372961e+00,-2.3223058651e-03,5.4657257316e-04,4.5980263286e-03,2,241,249,490,245,0,0,0,0,0,
1.0000000000e-01,2.9832247948e+00,-2.3342946674e-03,5.5275641796e-04,4.6350475871e-03,2,242,246,488,244,0,0,0,0,0,


==> data/realistic/primal-111-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137662917e+00,-2.1693248429e-05,3.6436497494e-08,2.0938894699e-05,3,29,32,93,31,0,0,0,0,0,
2.0000000000e-03,3.2123409371e+00,-5.6222464852e-05,1.5586836867e-07,5.1130652987e-05,3,29,32,93,31,0,0,0,0,0,
3.0000000000e-03,3.2109149088e+00,-9.6706631588e-05,4.1257780153e-07,8.6368253674e-05,3,29,32,93,31,0,0,0,0,0,
4.0000000000e-03,3.2094732701e+00,-1.4377792856e-04,8.4939102765e-07,1.2321410355e-04,3,29,32,93,31,0,0,0,0,0,
5.0000000000e-03,3.2080104483e+00,-1.9260073415e-04,1.4933317858e-06,1.6037988330e-04,3,29,32,93,31,0,0,0,0,0,
6.0000000000e-03,3.2065275615e+00,-2.4154944440e-04,2.3579955390e-06,1.9719389290e-04,3,29,32,93,31,0,0,0,0,0,
7.0000000000e-03,3.2050264498e+00,-2.8978671231e-04,3.4476583722e-06,2.3325661887e-04,3,29,32,93,31,0,0,0,0,0,
8.0000000000e-03,3.2035086292e+00,-3.3681299760e-04,4.7608723398e-06,2.7160098961e-04,3,29,32,93,31,0,0,0,0,0,
9.0000000000e-03,3.2019754025e+00,-3.8232864534e-04,6.2930662288e-06,3.1168518262e-04,3,29,32,93,31,0,0,0,0,0,
1.0000000000e-02,3.2004279146e+00,-4.2616183050e-04,8.0382591530e-06,3.5409135806e-04,3,29,32,93,31,0,0,0,0,0,
1.1000000000e-02,3.1988671376e+00,-4.6822776152e-04,9.9900807304e-06,3.9841231274e-04,3,30,32,94,31,0,0,0,0,0,
1.2000000000e-02,3.1972938637e+00,-5.0850248958e-04,1.2142294142e-05,4.4635427143e-04,3,30,32,94,31,0,0,0,0,0,
1.3000000000e-02,3.1957087211e+00,-5.4700441388e-04,1.4489007743e-05,4.9364996523e-04,3,30,32,94,31,0,0,0,0,0,
1.4000000000e-02,3.1941122000e+00,-5.8378069697e-04,1.7024724843e-05,5.4009364448e-04,3,30,32,94,31,0,0,0,0,0,
1.5000000000e-02,3.1925046773e+00,-6.2167842121e-04,1.9744328097e-05,5.8554012401e-04,3,30,32,94,31,0,0,0,0,0,
1.6000000000e-02,3.1908864384e+00,-6.5865071947e-04,2.2643045804e-05,6.2989233726e-04,3,30,32,94,31,0,0,0,0,0,
1.7000000000e-02,3.1892576927e+00,-6.9407413011e-04,2.5716415381e-05,6.7309094577e-04,3,30,32,94,31,0,0,0,0,0,
1.8000000000e-02,3.1876185864e+00,-7.2801432950e-04,2.8960245068e-05,7.1510581429e-04,3,31,32,95,31,0,0,0,0,0,
1.9000000000e-02,3.1859692125e+00,-7.6054220428e-04,3.2370572173e-05,7.5592909237e-04,3,31,32,95,31,0,0,0,0,0,
2.0000000000e-02,3.1843096180e+00,-7.9173088268e-04,3.5943618093e-05,7.9556964616e-04,3,31,32,95,31,0,0,0,0,0,
2.1000000000e-02,3.1826398105e+00,-8.2165361532e-04,3.9675742399e-05,8.3404861083e-04,3,31,32,95,31,0,0,0,0,0,
2.2000000000e-02,3.1809597622e+00,-8.5038229101e-04,4.3563399120e-05,8.7139586467e-04,3,31,32,95,31,0,0,0,0,0,
2.3000000000e-02,3.1792694128e+00,-8.8060894576e-04,4.7603097864e-05,9.0764725514e-04,3,31,32,95,31,0,0,0,0,0,
2.4000000000e-02,3.1775686717e+00,-9.1509835128e-04,5.1791371382e-05,9.4284243326e-04,3,31,32,95,31,0,0,0,0,0,
2.5000000000e-02,3.1758574190e+00,-9.5018817183e-04,5.6124750194e-05,9.7702317694e-04,3,31,32,95,31,0,0,0,0,0,
2.6000000000e-02,3.1741355051e+00,-9.8438069246e-04,6.0599744119e-05,1.0126826670e-03,3,31,32,95,31,0,0,0,0,0,
2.7000000000e-02,3.1724027514e+00,-1.0177097400e-03,6.5212830142e-05,1.0649201420e-03,3,31,32,95,31,0,0,0,0,0,
2.8000000000e-02,3.1706589489e+00,-1.0502090883e-03,6.9960445878e-05,1.1175395802e-03,3,31,32,95,31,0,0,0,0,0,
2.9000000000e-02,3.1689038582e+00,-1.0819118526e-03,7.4838987811e-05,1.1705046706e-03,3,31,32,95,31,0,0,0,0,0,
3.0000000000e-02,3.1671372080e+00,-1.1128500469e-03,7.9844813045e-05,1.2237801915e-03,2,32,32,64,32,0,0,0,0,0,
3.1000000000e-02,3.1653586968e+00,-1.1430542459e-03,8.4974246260e-05,1.2773319694e-03,2,32,33,65,32,0,0,0,0,0,
3.2000000000e-02,3.1635679894e+00,-1.1725533817e-03,9.0223586083e-05,1.3311270394e-03,2,32,33,65,32,0,0,0,0,0,
3.3000000000e-02,3.1617647193e+00,-1.2013746097e-03,9.5589115489e-05,1.3851335949e-03,2,33,33,66,33,0,0,0,0,0,
3.4000000000e-02,3.1599484881e+00,-1.2295432387e-03,1.0106711279e-04,1.4393210333e-03,2,33,33,66,33,0,0,0,0,0,
3.5000000000e-02,3.1581188664e+00,-1.2570827189e-03,1.0665386329e-04,1.4936599811e-03,2,33,33,66,33,0,0,0,0,0,
3.6000000000e-02,3.1562753946e+00,-1.2840146754e-03,1.1234567113e-04,1.5481223115e-03,2,33,33,66,33,0,0,0,0,0,
3.7000000000e-02,3.1544175838e+00,-1.3103589741e-03,1.1813887085e-04,1.6026811547e-03,2,33,33,66,33,0,0,0,0,0,
3.8000000000e-02,3.1525449175e+00,-1.3361338178e-03,1.2402983856e-04,1.6573109059e-03,2,33,33,66,33,0,0,0,0,0,
3.9000000000e-02,3.1506568534e+00,-1.3613558588e-03,1.3001500179e-04,1.7119872229e-03,2,33,40,73,36,0,0,0,0,0,
4.0000000000e-02,3.1487528241e+00,-1.3860403264e-03,1.3609084946e-04,1.7666870246e-03,2,34,34,68,34,0,0,0,0,0,
4.1000000000e-02,3.1468322403e+00,-1.4102011632e-03,1.4225393875e-04,1.8213884698e-03,2,34,37,71,35,0,0,0,0,0,
4.2000000000e-02,3.1448944913e+00,-1.4338511702e-03,1.4850090251e-04,1.8760709474e-03,2,34,34,68,34,0,0,0,0,0,
4.3000000000e-02,3.1429389476e+00,-1.4570021450e-03,1.5482845446e-04,1.9307150542e-03,2,34,35,69,34,0,0,0,0,0,
4.4000000000e-02,3.1409649619e+00,-1.4796650196e-03,1.6123339275e-04,1.9853025592e-03,2,34,35,69,34,0,0,0,0,0,
4.5000000000e-02,3.1389718717e+00,-1.5018500003e-03,1.6771260269e-04,2.0398163747e-03,2,34,35,69,34,0,0,0,0,0,
4.6000000000e-02,3.1369589999e+00,-1.5235666916e-03,1.7426305768e-04,2.0942405174e-03,2,35,35,70,35,0,0,0,0,0,
4.7000000000e-02,3.1349256565e+00,-1.5448242168e-03,1.8088181890e-04,2.1485600636e-03,2,35,35,70,35,0,0,0,0,0,
4.8000000000e-02,3.1328711401e+00,-1.5656313284e-03,1.8756603358e-04,2.2027611037e-03,2,35,35,70,35,0,0,0,0,0,
4.9000000000e-02,3.1307947382e+00,-1.5859965071e-03,1.9431293209e-04,2.2568306914e-03,2,35,36,71,35,0,0,0,0,0,
5.0000000000e-02,3.1286957292e+00,-1.6059280507e-03,2.0111982381e-04,2.3107567847e-03,2,35,36,71,35,0,0,0,0,0,
5.1000000000e-02,3.1265733824e+00,-1.6254341558e-03,2.0798409178e-04,2.3645281928e-03,2,35,36,71,35,0,0,0,0,0,
5.2000000000e-02,3.1244269594e+00,-1.6445229838e-03,2.1490318630e-04,2.4181345155e-03,2,36,36,72,36,0,0,0,0,0,
5.3000000000e-02,3.1222557146e+00,-1.6632027193e-03,2.2187461748e-04,2.4715660798e-03,2,36,36,72,36,0,0,0,0,0,
5.4000000000e-02,3.1200588959e+00,-1.6814816195e-03,2.2889594694e-04,2.5248138760e-03,2,36,36,72,36,0,0,0,0,0,
5.5000000000e-02,3.1178357455e+00,-1.6993680531e-03,2.3596477845e-04,2.5778694930e-03,2,36,37,73,36,0,0,0,0,0,
5.6000000000e-02,3.1155855013e+00,-1.7168705313e-03,2.4307874860e-04,2.6307250476e-03,2,37,37,74,37,0,0,0,0,0,
5.7000000000e-02,3.1133073980e+00,-1.7339977342e-03,2.5023551586e-04,2.6833731208e-03,2,37,37,74,37,0,0,0,0,0,
5.8000000000e-02,3.1110006677e+00,-1.7507585239e-03,2.5743274965e-04,2.7358066907e-03,2,37,37,74,37,0,0,0,0,0,
5.9000000000e-02,3.1086645428e+00,-1.7671619547e-03,2.6466811885e-04,2.7880190640e-03,2,37,37,74,37,0,0,0,0,0,
6.0000000000e-02,3.1062982569e+00,-1.7840918624e-03,2.7193927996e-04,2.8400038112e-03,2,37,38,75,37,0,0,0,0,0,
6.1000000000e-02,3.1039010480e+00,-1.8038003630e-03,2.7924386603e-04,2.8917546983e-03,2,37,38,75,37,0,0,0,0,0,
6.2000000000e-02,3.1014721614e+00,-1.8230839175e-03,2.8657947449e-04,2.9432656265e-03,2,38,38,76,38,0,0,0,0,0,
6.3000000000e-02,3.0990108529e+00,-1.8419543958e-03,2.9394365558e-04,2.9946530205e-03,2,38,39,77,38,0,0,0,0,0,
6.4000000000e-02,3.0965163929e+00,-1.8604240839e-03,3.0133390158e-04,3.0459876825e-03,2,38,39,77,38,0,0,0,0,0,
6.5000000000e-02,3.0939880704e+00,-1.8785056442e-03,3.0874763678e-04,3.0970589270e-03,2,39,42,81,40,0,0,0,0,0,
6.6000000000e-02,3.0914251996e+00,-1.8962120626e-03,3.1618220684e-04,3.1478607659e-03,2,40,45,85,42,0,0,0,0,0,
6.7000000000e-02,3.0888271244e+00,-1.9135566025e-03,3.2363487321e-04,3.1983870632e-03,2,42,54,96,48,0,0,0,0,0,
6.8000000000e-02,3.0861932243e+00,-1.9305527625e-03,3.3110279938e-04,3.2486314958e-03,2,45,46,91,45,0,0,0,0,0,
6.9000000000e-02,3.0835229220e+00,-1.9472142134e-03,3.3858305147e-04,3.2985875133e-03,2,53,54,107,53,0,0,0,0,0,
7.0000000000e-02,3.0808156907e+00,-1.9635547569e-03,3.4607258910e-04,3.3482483163e-03,2,43,45,88,44,0,0,0,0,0,
7.1000000000e-02,3.0780710599e+00,-1.9795882628e-03,3.5356826865e-04,3.3976068298e-03,2,43,59,102,51,0,0,0,0,0,
7.2000000000e-02,3.0752886249e+00,-1.9953286210e-03,3.6106683818e-04,3.4466556926e-03,2,43,45,88,44,0,0,0,0,0,
7.3000000000e-02,3.0724680544e+00,-2.0107896836e-03,3.6856493963e-04,3.4953872500e-03,2,43,43,86,43,0,0,0,0,0,
7.4000000000e-02,3.0696090974e+00,-2.0259852092e-03,3.7605911323e-04,3.5437935555e-03,2,43,44,87,43,0,0,0,0,0,
7.5000000000e-02,3.0667115914e+00,-2.0409288072e-03,3.8354580350e-04,3.5918663776e-03,2,43,44,87,43,0,0,0,0,0,
7.6000000000e-02,3.0637754692e+00,-2.0556338793e-03,3.9102136794e-04,3.6395972198e-03,2,44,45,89,44,0,0,0,0,0,
7.7000000000e-02,3.0608007662e+00,-2.0701135649e-03,3.9848208750e-04,3.6869773449e-03,2,44,45,89,44,0,0,0,0,0,
7.8000000000e-02,3.0577876253e+00,-2.0843806814e-03,4.0592417948e-04,3.7339978101e-03,2,45,46,91,45,0,0,0,0,0,
7.9000000000e-02,3.0547363029e+00,-2.0984476709e-03,4.1334381270e-04,3.7806495076e-03,2,45,46,91,45,0,0,0,0,0,
8.0000000000e-02,3.0516471712e+00,-2.1123265423e-03,4.2073712385e-04,3.8269232136e-03,2,46,48,94,47,0,0,0,0,0,
8.1000000000e-02,3.0485207239e+00,-2.1260288249e-03,4.2810023720e-04,3.8728096440e-03,2,47,52,99,49,0,0,0,0,0,
8.2000000000e-02,3.0453575730e+00,-2.1395655075e-03,4.3542928445e-04,3.9182995152e-03,2,50,57,107,53,0,0,0,0,0,
8.3000000000e-02,3.0421584517e+00,-2.1529470049e-03,4.4272042490e-04,3.9633836094e-03,2,54,59,113,56,0,0,0,0,0,
8.4000000000e-02,3.0389242119e+00,-2.1661831021e-03,4.4996986836e-04,4.0080528438e-03,3,51,98,201,67,0,0,0,0,0,
8.5000000000e-02,3.0356558205e+00,-2.1792829188e-03,4.5717389798e-04,4.0522983449e-03,2,54,56,110,55,0,0,0,0,0,
8.6000000000e-02,3.0323543546e+00,-2.1922548801e-03,4.6432889190e-04,4.0961115207e-03,2,54,55,109,54,0,0,0,0,0,
8.7000000000e-02,3.0290209942e+00,-2.2051066858e-03,4.7143134615e-04,4.1394841353e-03,2,53,61,114,57,0,0,0,0,0,
8.8000000000e-02,3.0256570140e+00,-2.2178452893e-03,4.7847789461e-04,4.1824083811e-03,2,56,64,120,60,0,0,0,0,0,
8.9000000000e-02,3.0222637756e+00,-2.2304768786e-03,4.8546532958e-04,4.2248769478e-03,2,60,62,122,61,0,0,0,0,0,
9.0000000000e-02,3.0188427160e+00,-2.2430068716e-03,4.9239062130e-04,4.2668830897e-03,2,59,63,122,61,0,0,0,0,0,
9.1000000000e-02,3.0153953357e+00,-2.2554399151e-03,4.9925093415e-04,4.3084206873e-03,2,59,60,119,59,0,0,0,0,0,
9.2000000000e-02,3.0119231868e+00,-2.2677798922e-03,5.0604364112e-04,4.3494843014e-03,2,59,62,121,60,0,0,0,0,0,
9.3000000000e-02,3.0084278611e+00,-2.2800299368e-03,5.1276633750e-04,4.3900692228e-03,2,60,81,141,70,0,0,0,0,0,
9.4000000000e-02,3.0049109761e+00,-2.2921924475e-03,5.1941684890e-04,4.4301715114e-03,2,60,63,123,61,0,0,0,0,0,
9.5000000000e-02,3.0013741620e+00,-2.3042691277e-03,5.2599324067e-04,4.4697880302e-03,2,57,68,125,62,0,0,0,0,0,
9.6000000000e-02,2.9978190499e+00,-2.3162610094e-03,5.3249382115e-04,4.5089164694e-03,2,55,59,114,57,0,0,0,0,0,
9.7000000000e-02,2.9942472587e+00,-2.3281685032e-03,5.3891714518e-04,4.5475553602e-03,2,52,57,109,54,0,0,0,0,0,
9.8000000000e-02,2.9906603852e+00,-2.3399914348e-03,5.4526201488e-04,4.5857040824e-03,2,51,54,105,52,0,0,0,0,0,
9.9000000000e-02,2.9870599903e+00,-2.3517290976e-03,5.5152747413e-04,4.6233628614e-03,2,51,52,103,51,0,0,0,0,0,
1.0000000000e-01,2.9834475915e+00,-2.3633803066e-03,5.5771280537e-04,4.6605327580e-03,2,51,51,102,51,0,0,0,0,0,


==> data/realistic/primal-111-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2137691195e+00,-2.5299785135e-05,2.5142953561e-08,2.4558083103e-05,3,34,38,110,36,0,0,0,0,0,
2.0000000000e-03,3.2123471876e+00,-6.0572368027e-05,1.1687162224e-07,5.6904409231e-05,3,34,38,110,36,0,0,0,0,0,
3.0000000000e-03,3.2109230810e+00,-9.9735008757e-05,3.3178600777e-07,9.3122333581e-05,3,34,38,110,36,0,0,0,0,0,
4.0000000000e-03,3.2094824519e+00,-1.3949822373e-04,7.1779127793e-07,1.2971079646e-04,3,34,38,110,36,0,0,0,0,0,
5.0000000000e-03,3.2080200334e+00,-1.7901615450e-04,1.3071034455e-06,1.6590530020e-04,3,34,38,109,36,0,0,0,0,0,
6.0000000000e-03,3.2065368835e+00,-2.2128599242e-04,2.1168265426e-06,2.0361356212e-04,3,35,38,110,36,0,0,0,0,0,
7.0000000000e-03,3.2050346461e+00,-2.6308004478e-04,3.1525683134e-06,2.4082959309e-04,3,35,38,110,36,0,0,0,0,0,
8.0000000000e-03,3.2035146990e+00,-3.0407747500e-04,4.4126309885e-06,2.7735789221e-04,3,35,38,111,37,0,0,0,0,0,
9.0000000000e-03,3.2019783341e+00,-3.4404235980e-04,5.8915237975e-06,3.1398043679e-04,3,35,38,111,37,0,0,0,0,0,
1.0000000000e-02,3.2004267833e+00,-3.8281086313e-04,7.5823727493e-06,3.5044650573e-04,3,36,38,112,37,0,0,0,0,0,
1.1000000000e-02,3.1988611426e+00,-4.2027983452e-04,9.4782713437e-06,3.8973364253e-04,3,36,38,112,37,0,0,0,0,0,
1.2000000000e-02,3.1972823211e+00,-4.5907234894e-04,1.1572839149e-05,4.3009599616e-04,3,36,39,113,37,0,0,0,0,0,
1.3000000000e-02,3.1956910392e+00,-4.9822716809e-04,1.3860312761e-05,4.6957738878e-04,3,37,39,114,38,0,0,0,0,0,
1.4000000000e-02,3.1940878558e+00,-5.3613016649e-04,1.6335440402e-05,5.0808003679e-04,3,37,39,114,38,0,0,0,0,0,
1.5000000000e-02,3.1924732005e+00,-5.7276138665e-04,1.8993348192e-05,5.4554219564e-04,3,37,39,114,38,0,0,0,0,0,
1.6000000000e-02,3.1908474016e+00,-6.0948265993e-04,2.1829447486e-05,5.8192992453e-04,3,37,44,120,40,0,0,0,0,0,
1.7000000000e-02,3.1892107063e+00,-6.4571143327e-04,2.4839388535e-05,6.1723057672e-04,3,38,39,116,38,0,0,0,0,0,
1.8000000000e-02,3.1875632952e+00,-6.8143042015e-04,2.8019039399e-05,6.5225548974e-04,3,38,39,116,38,0,0,0,0,0,
1.9000000000e-02,3.1859052926e+00,-7.1651185983e-04,3.1364468467e-05,6.9046760648e-04,3,38,40,117,39,0,0,0,0,0,
2.0000000000e-02,3.1842367746e+00,-7.5048952995e-04,3.4871919026e-05,7.2780712770e-04,3,38,40,118,39,0,0,0,0,0,
2.1000000000e-02,3.1825577754e+00,-7.8454255184e-04,3.8537774492e-05,7.6408742246e-04,3,39,41,120,40,0,0,0,0,0,
2.2000000000e-02,3.1808682916e+00,-8.1751699837e-04,4.2358518711e-05,8.0758166238e-04,3,40,41,121,40,0,0,0,0,0,
2.3000000000e-02,3.1791682861e+00,-8.5063053008e-04,4.6330697039e-05,8.5725506648e-04,3,40,42,123,41,0,0,0,0,0,
2.4000000000e-02,3.1774576896e+00,-8.8508171782e-04,5.0450882523e-05,9.0746054158e-04,3,41,42,124,41,0,0,0,0,0,
2.5000000000e-02,3.1757364023e+00,-9.1862212148e-04,5.4715649322e-05,9.5866671466e-04,3,42,43,127,42,0,0,0,0,0,
2.6000000000e-02,3.1740042940e+00,-9.5128493887e-04,5.9121553687e-05,1.0105210124e-03,3,42,43,127,42,0,0,0,0,0,
2.7000000000e-02,3.1722612045e+00,-9.8310382084e-04,6.3665121780e-05,1.0627617643e-03,3,43,44,130,43,0,0,0,0,0,
2.8000000000e-02,3.1705069430e+00,-1.0141121572e-03,6.8342843213e-05,1.1153517196e-03,3,43,44,131,43,0,0,0,0,0,
2.9000000000e-02,3.1687412883e+00,-1.0443425443e-03,7.3151169231e-05,1.1682553174e-03,3,44,45,134,44,0,0,0,0,0,
3.0000000000e-02,3.1669639877e+00,-1.0738263973e-03,7.8086514613e-05,1.2214385487e-03,3,44,46,135,45,0,0,0,0,0,
3.1000000000e-02,3.1651747572e+00,-1.1025936785e-03,8.3145262555e-05,1.2748688569e-03,3,45,57,159,53,0,0,0,0,0,
3.2000000000e-02,3.1633732817e+00,-1.1306727189e-03,8.8323771889e-05,1.3285150651e-03,3,48,54,150,50,0,0,0,0,0,
3.3000000000e-02,3.1615592143e+00,-1.1580901139e-03,9.3618386071e-05,1.3823473242e-03,3,47,49,144,48,0,0,0,0,0,
3.4000000000e-02,3.1597321775e+00,-1.1848706796e-03,9.9025443395e-05,1.4363370748e-03,3,48,50,148,49,0,0,0,0,0,
3.5000000000e-02,3.1578917637e+00,-1.2110374565e-03,1.0454128794e-04,1.4904570190e-03,3,49,51,151,50,0,0,0,0,0,
3.6000000000e-02,3.1560375357e+00,-1.2366117507e-03,1.1016228080e-04,1.5446810979e-03,3,50,64,176,58,0,0,0,0,0,
3.7000000000e-02,3.1541690287e+00,-1.2618667274e-03,1.1588481218e-04,1.5989844877e-03,2,55,61,116,58,0,0,0,0,0,
3.8000000000e-02,3.1522857499e+00,-1.2872855400e-03,1.2170530909e-04,1.6533435291e-03,2,58,66,124,62,0,0,0,0,0,
3.9000000000e-02,3.1503871827e+00,-1.3121737112e-03,1.2762024757e-04,1.7077357767e-03,2,65,66,131,65,0,0,0,0,0,
4.0000000000e-02,3.1484727856e+00,-1.3365453835e-03,1.3362616174e-04,1.7621399535e-03,2,63,69,132,66,0,0,0,0,0,
4.1000000000e-02,3.1465419957e+00,-1.3607184857e-03,1.3971965095e-04,1.8165359210e-03,2,65,67,132,66,0,0,0,0,0,
4.2000000000e-02,3.1445942281e+00,-1.3846368767e-03,1.4589738761e-04,1.8709046718e-03,2,65,67,132,66,0,0,0,0,0,
4.3000000000e-02,3.1426288824e+00,-1.4080498529e-03,1.5215612022e-04,1.9252282824e-03,2,62,64,126,63,0,0,0,0,0,
4.4000000000e-02,3.1406453388e+00,-1.4309675855e-03,1.5849268028e-04,1.9794899082e-03,2,64,67,131,65,0,0,0,0,0,
4.5000000000e-02,3.1386429611e+00,-1.4539575866e-03,1.6490398313e-04,2.0336737404e-03,2,63,69,132,66,0,0,0,0,0,
4.6000000000e-02,3.1366211006e+00,-1.4766357290e-03,1.7138702758e-04,2.0877649638e-03,2,65,84,149,74,0,0,0,0,0,
4.7000000000e-02,3.1345790940e+00,-1.4988440215e-03,1.7793889954e-04,2.1417497240e-03,2,73,86,159,79,0,0,0,0,0,
4.8000000000e-02,3.1325162669e+00,-1.5205902078e-03,1.8455676897e-04,2.1956150834e-03,2,74,76,150,75,0,0,0,0,0,
4.9000000000e-02,3.1304319338e+00,-1.5418819058e-03,1.9123788750e-04,2.2493489727e-03,2,69,81,150,75,0,0,0,0,0,
5.0000000000e-02,3.1283254003e+00,-1.5631035878e-03,1.9797958251e-04,2.3029401430e-03,2,70,72,142,71,0,0,0,0,0,
5.1000000000e-02,3.1261959589e+00,-1.5841855356e-03,2.0477925676e-04,2.3563781200e-03,2,68,74,142,71,0,0,0,0,0,
5.2000000000e-02,3.1240428992e+00,-1.6048327315e-03,2.1163438095e-04,2.4096531449e-03,2,74,75,149,74,0,0,0,0,0,
5.3000000000e-02,3.1218654986e+00,-1.6264446235e-03,2.1854248294e-04,2.4627561175e-03,2,68,78,146,73,0,0,0,0,0,
5.4000000000e-02,3.1196630285e+00,-1.6479127279e-03,2.2550114360e-04,2.5156785449e-03,2,70,90,160,80,0,0,0,0,0,
5.5000000000e-02,3.1174347538e+00,-1.6689489200e-03,2.3250798634e-04,2.5684124712e-03,2,73,90,163,81,0,0,0,0,0,
5.6000000000e-02,3.1151799339e+00,-1.6895606593e-03,2.3956066858e-04,2.6209504243e-03,2,77,93,170,85,0,0,0,0,0,
5.7000000000e-02,3.1128978236e+00,-1.7097558136e-03,2.4665687152e-04,2.6732853596e-03,2,80,89,169,84,0,0,0,0,0,
5.8000000000e-02,3.1105876745e+00,-1.7295426738e-03,2.5379429042e-04,2.7254105901e-03,2,83,93,176,88,0,0,0,0,0,
5.9000000000e-02,3.1082487361e+00,-1.7489299439e-03,2.6097062154e-04,2.7773197288e-03,2,88,96,184,92,0,0,0,0,0,
6.0000000000e-02,3.1058802579e+00,-1.7679267298e-03,2.6818355277e-04,2.8290066258e-03,2,90,99,189,94,0,0,0,0,0,
6.1000000000e-02,3.1034814913e+00,-1.7865425298e-03,2.7543075164e-04,2.8804653139e-03,2,91,109,200,100,0,0,0,0,0,
6.2000000000e-02,3.1010516948e+00,-1.8047872184e-03,2.8270984742e-04,2.9316899423e-03,2,95,96,191,95,0,0,0,0,0,
6.3000000000e-02,3.0985901310e+00,-1.8226710217e-03,2.9001843337e-04,2.9826747219e-03,2,96,105,201,100,0,0,0,0,0,
6.4000000000e-02,3.0960960777e+00,-1.8402044880e-03,2.9735404615e-04,3.0334138764e-03,2,98,121,219,109,0,0,0,0,0,
6.5000000000e-02,3.0935688274e+00,-1.8573984684e-03,3.0471415605e-04,3.0839015798e-03,2,104,107,211,105,0,0,0,0,0,
6.6000000000e-02,3.0910076935e+00,-1.8742852055e-03,3.1209615883e-04,3.1341319198e-03,2,117,126,243,121,0,0,0,0,0,
6.7000000000e-02,3.0884120170e+00,-1.8908979774e-03,3.1949736038e-04,3.1840988405e-03,2,112,114,226,113,0,0,0,0,0,
6.8000000000e-02,3.0857811683e+00,-1.9071954152e-03,3.2691498569e-04,3.2337961122e-03,2,110,116,226,113,0,0,0,0,0,
6.9000000000e-02,3.0831145586e+00,-1.9231896114e-03,3.3434616149e-04,3.2832172963e-03,2,104,118,222,111,0,0,0,0,0,
7.0000000000e-02,3.0804116444e+00,-1.9388927653e-03,3.4178790847e-04,3.3323557148e-03,2,106,112,218,109,0,0,0,0,0,
7.1000000000e-02,3.0776719343e+00,-1.9543171495e-03,3.4923714054e-04,3.3812044237e-03,2,105,118,223,111,0,0,0,0,0,
7.2000000000e-02,3.0748949954e+00,-1.9694750597e-03,3.5669066884e-04,3.4297561987e-03,2,107,108,215,107,0,0,0,0,0,
7.3000000000e-02,3.0720804662e+00,-1.9843787762e-03,3.6414519652e-04,3.4780035279e-03,2,108,123,231,115,0,0,0,0,0,
7.4000000000e-02,3.0692280585e+00,-1.9990405112e-03,3.7159732595e-04,3.5259386106e-03,2,108,112,220,110,0,0,0,0,0,
7.5000000000e-02,3.0663375671e+00,-2.0134723506e-03,3.7904355948e-04,3.5735533581e-03,2,102,107,209,104,0,0,0,0,0,
7.6000000000e-02,3.0634088780e+00,-2.0276862217e-03,3.8648031027e-04,3.6208394141e-03,2,98,112,210,105,0,0,0,0,0,
7.7000000000e-02,3.0604419743e+00,-2.0416938349e-03,3.9390391305e-04,3.6677881743e-03,2,95,107,202,101,0,0,0,0,0,
7.8000000000e-02,3.0574369423e+00,-2.0555066271e-03,4.0131063189e-04,3.7143908144e-03,2,96,101,197,98,0,0,0,0,0,
7.9000000000e-02,3.0543939775e+00,-2.0691357242e-03,4.0869667796e-04,3.7606383299e-03,2,96,98,194,97,0,0,0,0,0,
8.0000000000e-02,3.0513133888e+00,-2.0825918879e-03,4.1605822368e-04,3.8065215808e-03,2,96,113,209,104,0,0,0,0,0,
8.1000000000e-02,3.0481956010e+00,-2.0958854522e-03,4.2339141931e-04,3.8520313386e-03,2,99,101,200,100,0,0,0,0,0,
8.2000000000e-02,3.0450411572e+00,-2.1090263071e-03,4.3069241771e-04,3.8971583527e-03,2,105,111,216,108,0,0,0,0,0,
8.3000000000e-02,3.0418507196e+00,-2.1220238221e-03,4.3795738615e-04,3.9418934045e-03,2,100,105,205,102,0,0,0,0,0,
8.4000000000e-02,3.0386250680e+00,-2.1349291313e-03,4.4518253706e-04,3.9862273809e-03,2,106,106,212,106,0,0,0,0,0,
8.5000000000e-02,3.0353650983e+00,-2.1477269188e-03,4.5236414465e-04,4.0301513386e-03,2,104,121,225,112,0,0,0,0,0,
8.6000000000e-02,3.0320718167e+00,-2.1604103073e-03,4.5949856630e-04,4.0736565769e-03,2,103,121,224,112,0,0,0,0,0,
8.7000000000e-02,3.0287463344e+00,-2.1729860579e-03,4.6658226775e-04,4.1167347126e-03,2,110,116,226,113,0,0,0,0,0,
8.8000000000e-02,3.0253898624e+00,-2.1854602863e-03,4.7361184364e-04,4.1593777534e-03,2,110,128,238,119,0,0,0,0,0,
8.9000000000e-02,3.0220036997e+00,-2.1981255785e-03,4.8058403599e-04,4.2015781645e-03,2,109,121,230,115,0,0,0,0,0,
9.0000000000e-02,3.0185892260e+00,-2.2109089187e-03,4.8749575863e-04,4.2433289369e-03,2,108,112,220,110,0,0,0,0,0,
9.1000000000e-02,3.0151478906e+00,-2.2236047943e-03,4.9434410856e-04,4.2846236491e-03,2,109,112,221,110,0,0,0,0,0,
9.2000000000e-02,3.0116812011e+00,-2.2362167456e-03,5.0112638205e-04,4.3254565333e-03,2,109,115,224,112,0,0,0,0,0,
9.3000000000e-02,3.0081907076e+00,-2.2487476069e-03,5.0784009206e-04,4.3658225089e-03,2,129,132,261,130,0,0,0,0,0,
9.4000000000e-02,3.0046779950e+00,-2.2611995303e-03,5.1448297796e-04,4.4057172400e-03,2,116,129,245,122,0,0,0,0,0,
9.5000000000e-02,3.0011446679e+00,-2.2735740046e-03,5.2105301461e-04,4.4451371739e-03,2,129,160,289,144,0,0,0,0,0,
9.6000000000e-02,2.9975923376e+00,-2.2858718866e-03,5.2754841148e-04,4.4840795540e-03,2,131,137,268,134,0,0,0,0,0,
9.7000000000e-02,2.9940226104e+00,-2.2980934373e-03,5.3396762822e-04,4.5225424551e-03,2,135,151,286,143,0,0,0,0,0,
9.8000000000e-02,2.9904370769e+00,-2.3102383623e-03,5.4030936466e-04,4.5605247863e-03,2,136,153,289,144,0,0,0,0,0,
9.9000000000e-02,2.9868372976e+00,-2.3223058595e-03,5.4657256338e-04,4.5980262922e-03,2,142,146,288,144,0,0,0,0,0,
1.0000000000e-01,2.9832247963e+00,-2.3342946590e-03,5.5275640812e-04,4.6350475518e-03,2,139,150,289,144,0,0,0,0,0,


==> data/swelling/primal-011-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140285817e+00,-3.4960155391e-05,-1.8367016304e-06,3.4903767306e-05,2,38,38,76,38,0,0,0,0,0,
2.0000000000e-03,3.2147948501e+00,-1.2555112292e-04,-7.1093967246e-06,1.2522351422e-04,3,34,39,112,37,0,0,0,0,0,
3.0000000000e-03,3.2173497354e+00,-2.8200312641e-04,-1.7067352936e-05,2.8133832553e-04,3,33,39,110,36,0,0,0,0,0,
4.0000000000e-03,3.2212165212e+00,-5.0170278235e-04,-3.2633518736e-05,5.0086303540e-04,3,32,38,106,35,0,0,0,0,0,
5.0000000000e-03,3.2259690085e+00,-7.6767866686e-04,-5.4450790144e-05,7.6712674648e-04,3,30,37,101,33,0,0,0,0,0,
6.0000000000e-03,3.2312805055e+00,-1.0492520972e-03,-8.2907890158e-05,1.0478351011e-03,3,30,35,98,32,0,0,0,0,0,
7.0000000000e-03,3.2367006330e+00,-1.3024309398e-03,-1.1816682644e-04,1.2999269389e-03,3,29,34,95,31,0,0,0,0,0,
8.0000000000e-03,3.2414866786e+00,-1.4893002790e-03,-1.6026516213e-04,1.4860987019e-03,3,29,33,94,31,0,0,0,0,0,
9.0000000000e-03,3.2449755904e+00,-1.5972945220e-03,-2.0926928618e-04,1.5941690881e-03,3,28,32,91,30,0,0,0,0,0,
1.0000000000e-02,3.2472213047e+00,-1.8106192012e-03,-2.6530931963e-04,1.6399106360e-03,3,27,31,89,29,0,0,0,0,0,
1.1000000000e-02,3.2490075339e+00,-2.2521357383e-03,-3.2839850252e-04,1.6547576527e-03,3,27,31,89,29,0,0,0,0,0,
1.2000000000e-02,3.2512604883e+00,-2.7486972216e-03,-3.9811028158e-04,1.6675908894e-03,3,27,31,88,29,0,0,0,0,0,
1.3000000000e-02,3.2545481685e+00,-3.2867205730e-03,-4.7323106120e-04,1.6937584462e-03,3,27,31,88,29,0,0,0,0,0,
1.4000000000e-02,3.2589063388e+00,-3.8453123154e-03,-5.5149834258e-04,1.7328156957e-03,3,27,30,87,29,0,0,0,0,0,
1.5000000000e-02,3.2638985130e+00,-4.3956532588e-03,-6.2956222352e-04,1.7741951128e-03,3,27,30,87,29,0,0,0,0,0,
1.6000000000e-02,3.2688612137e+00,-4.9064902798e-03,-7.0328964845e-04,1.8072989699e-03,3,27,30,87,29,0,0,0,0,0,
1.7000000000e-02,3.2732383811e+00,-5.3492782864e-03,-7.6838197276e-04,1.8323382986e-03,3,27,30,86,28,0,0,0,0,0,
1.8000000000e-02,3.2767757360e+00,-5.7033858940e-03,-8.2110497093e-04,1.8514844192e-03,3,27,30,86,28,0,0,0,0,0,
1.9000000000e-02,3.2794654099e+00,-5.9584260539e-03,-8.5889944625e-04,1.8712421383e-03,3,27,29,85,28,0,0,0,0,0,
2.0000000000e-02,3.2813844842e+00,-6.1136494414e-03,-8.8074111294e-04,1.8980900444e-03,3,27,29,85,28,0,0,0,0,0,
2.1000000000e-02,3.2826013581e+00,-6.1761502974e-03,-8.8723136609e-04,1.9346962251e-03,3,27,29,85,28,0,0,0,0,0,
2.2000000000e-02,3.2831803001e+00,-6.1594172227e-03,-8.8045866339e-04,1.9796963429e-03,3,28,29,86,28,0,0,0,0,0,
2.3000000000e-02,3.2832231521e+00,-6.0824242520e-03,-8.6368509522e-04,2.0293366947e-03,3,28,29,86,28,0,0,0,0,0,
2.4000000000e-02,3.2828931563e+00,-5.9685371814e-03,-8.4091820932e-04,2.0797829921e-03,3,28,30,87,29,0,0,0,0,0,
2.5000000000e-02,3.2824044533e+00,-5.8435745259e-03,-8.1643521641e-04,2.1306348433e-03,3,28,30,88,29,0,0,0,0,0,
2.6000000000e-02,3.2819885289e+00,-5.7330121763e-03,-7.9432404571e-04,2.1771493436e-03,3,28,30,88,29,0,0,0,0,0,
2.7000000000e-02,3.2818573090e+00,-5.6589011957e-03,-7.7808709113e-04,2.2174746479e-03,3,29,30,89,29,0,0,0,0,0,
2.8000000000e-02,3.2821764177e+00,-5.6372355517e-03,-7.7032927917e-04,2.2510839116e-03,3,29,30,89,29,0,0,0,0,0,
2.9000000000e-02,3.2830511203e+00,-5.6763082231e-03,-7.7253681477e-04,2.2778239115e-03,3,29,30,89,29,0,0,0,0,0,
3.0000000000e-02,3.2845206530e+00,-5.7762447540e-03,-7.8495219527e-04,2.2978333654e-03,3,29,30,89,29,0,0,0,0,0,
3.1000000000e-02,3.2865563783e+00,-5.9295957522e-03,-8.0656027390e-04,2.3115824020e-03,3,29,31,91,30,0,0,0,0,0,
3.2000000000e-02,3.2890625648e+00,-6.1227167502e-03,-8.3520902971e-04,2.3199686938e-03,3,29,31,91,30,0,0,0,0,0,
3.3000000000e-02,3.2918821234e+00,-6.3379477445e-03,-8.6788519011e-04,2.3244029460e-03,3,29,31,91,30,0,0,0,0,0,
3.4000000000e-02,3.2948114480e+00,-6.5555426933e-03,-9.0113983665e-04,2.3267983851e-03,3,29,31,91,30,0,0,0,0,0,
3.5000000000e-02,3.2976275047e+00,-6.7558140459e-03,-9.3161411847e-04,2.3293831417e-03,3,29,31,90,30,0,0,0,0,0,
3.6000000000e-02,3.3001255766e+00,-6.9228162443e-03,-9.5656819576e-04,2.3343992151e-03,3,29,31,90,30,0,0,0,0,0,
3.7000000000e-02,3.3021588952e+00,-7.0463190424e-03,-9.7429574229e-04,2.3435787029e-03,3,28,30,88,29,0,0,0,0,0,
3.8000000000e-02,3.3036668131e+00,-7.1232730635e-03,-9.8433005615e-04,2.3571966101e-03,3,29,30,89,29,0,0,0,0,0,
3.9000000000e-02,3.3046813506e+00,-7.1579249095e-03,-9.8740756763e-04,2.3749246947e-03,3,29,30,89,29,0,0,0,0,0,
4.0000000000e-02,3.3053116610e+00,-7.1605137503e-03,-9.8522045967e-04,2.3956941348e-03,3,29,30,89,29,0,0,0,0,0,
4.1000000000e-02,3.3057147164e+00,-7.1449113553e-03,-9.8003407835e-04,2.4181181803e-03,3,29,30,89,29,0,0,0,0,0,
4.2000000000e-02,3.3060625593e+00,-7.1258299926e-03,-9.7425743100e-04,2.4402587275e-03,3,29,30,89,29,0,0,0,0,0,
4.3000000000e-02,3.3065131114e+00,-7.1162347778e-03,-9.7004427152e-04,2.4606962674e-03,3,29,30,89,29,0,0,0,0,0,
4.4000000000e-02,3.3071876364e+00,-7.1254237519e-03,-9.6898141753e-04,2.4784771717e-03,3,29,30,89,29,0,0,0,0,0,
4.5000000000e-02,3.3081560645e+00,-7.1580015866e-03,-9.7189949922e-04,2.4931611022e-03,3,29,30,89,29,0,0,0,0,0,
4.6000000000e-02,3.3094309002e+00,-7.2137655409e-03,-9.7882237629e-04,2.5047918117e-03,3,29,30,89,29,0,0,0,0,0,
4.7000000000e-02,3.3109700743e+00,-7.2883827638e-03,-9.8905361829e-04,2.5138266526e-03,3,29,31,91,30,0,0,0,0,0,
4.8000000000e-02,3.3126883754e+00,-7.3746581486e-03,-1.0013795047e-03,2.5210341233e-03,3,29,31,91,30,0,0,0,0,0,
4.9000000000e-02,3.3144759527e+00,-7.4641445792e-03,-1.0143482898e-03,2.5273555097e-03,3,29,31,91,30,0,0,0,0,0,
5.0000000000e-02,3.3162208731e+00,-7.5488138724e-03,-1.0265695109e-03,2.5337345702e-03,3,29,31,90,30,0,0,0,0,0,
5.1000000000e-02,3.3178312123e+00,-7.6224935879e-03,-1.0369719254e-03,2.5409408760e-03,3,29,30,89,29,0,0,0,0,0,
5.2000000000e-02,3.3192516013e+00,-7.6818086186e-03,-1.0449691155e-03,2.5494302712e-03,3,29,30,89,29,0,0,0,0,0,
5.3000000000e-02,3.3204703702e+00,-7.7264669612e-03,-1.0505063391e-03,2.5592837433e-03,2,30,30,60,30,0,0,0,0,0,
5.4000000000e-02,3.3215162616e+00,-7.7588825814e-03,-1.0539926285e-03,2.5702409136e-03,2,30,30,60,30,0,0,0,0,0,
5.5000000000e-02,3.3224467210e+00,-7.7832872830e-03,-1.0561481610e-03,2.5818108713e-03,2,30,30,60,30,0,0,0,0,0,
5.6000000000e-02,3.3233318400e+00,-7.8045906537e-03,-1.0578114134e-03,2.5934186810e-03,2,30,30,60,30,0,0,0,0,0,
5.7000000000e-02,3.3242381489e+00,-7.8272732735e-03,-1.0597521300e-03,2.6045434066e-03,2,30,30,60,30,0,0,0,0,0,
5.8000000000e-02,3.3252156834e+00,-7.8545467506e-03,-1.0625274391e-03,2.6148168610e-03,2,30,30,60,30,0,0,0,0,0,
5.9000000000e-02,3.3262903516e+00,-7.8879161411e-03,-1.0664039194e-03,2.6240710557e-03,2,30,30,60,30,0,0,0,0,0,
6.0000000000e-02,3.3274623135e+00,-7.9271711323e-03,-1.0713519331e-03,2.6323368343e-03,2,30,30,60,30,0,0,0,0,0,
6.1000000000e-02,3.3287099069e+00,-7.9707386824e-03,-1.0771031116e-03,2.6398039309e-03,2,31,31,62,31,0,0,0,0,0,
6.2000000000e-02,3.3299976611e+00,-8.0162659995e-03,-1.0832498754e-03,2.6467560792e-03,2,31,31,62,31,0,0,0,0,0,
6.3000000000e-02,3.3312862254e+00,-8.0612741845e-03,-1.0893593152e-03,2.6534965749e-03,2,31,31,62,31,0,0,0,0,0,
6.4000000000e-02,3.3325417798e+00,-8.1037297528e-03,-1.0950738808e-03,2.6602803716e-03,2,31,31,62,31,0,0,0,0,0,
6.5000000000e-02,3.3337428013e+00,-8.1424195462e-03,-1.1001779122e-03,2.6672669298e-03,2,31,31,62,31,0,0,0,0,0,
6.6000000000e-02,3.3348829204e+00,-8.1770745570e-03,-1.1046200493e-03,2.6745024944e-03,2,31,31,62,31,0,0,0,0,0,
6.7000000000e-02,3.3359697404e+00,-8.2082546400e-03,-1.1084936510e-03,2.6819322152e-03,2,31,31,62,31,0,0,0,0,0,
6.8000000000e-02,3.3370205458e+00,-8.2370615636e-03,-1.1119871469e-03,2.6894344372e-03,2,31,31,62,31,0,0,0,0,0,
6.9000000000e-02,3.3380564712e+00,-8.2647787437e-03,-1.1153214745e-03,2.6968646293e-03,2,31,31,62,31,0,0,0,0,0,
7.0000000000e-02,3.3390968112e+00,-8.2925372341e-03,-1.1186918394e-03,2.7040961012e-03,2,31,31,62,31,0,0,0,0,0,
7.1000000000e-02,3.3401548179e+00,-8.3210834539e-03,-1.1222269010e-03,2.7110480954e-03,2,31,31,62,31,0,0,0,0,0,
7.2000000000e-02,3.3412357281e+00,-8.3506854200e-03,-1.1259719243e-03,2.7176970124e-03,2,31,31,62,31,0,0,0,0,0,
7.3000000000e-02,3.3423370978e+00,-8.3811735022e-03,-1.1298954559e-03,2.7240715183e-03,2,31,31,62,31,0,0,0,0,0,
7.4000000000e-02,3.3434509506e+00,-8.4120794544e-03,-1.1339134104e-03,2.7302359344e-03,2,31,31,62,31,0,0,0,0,0,
7.5000000000e-02,3.3445668868e+00,-8.4428200490e-03,-1.1379212588e-03,2.7362682028e-03,2,31,31,62,31,0,0,0,0,0,
7.6000000000e-02,3.3456751985e+00,-8.4728706934e-03,-1.1418246825e-03,2.7422388543e-03,2,31,31,62,31,0,0,0,0,0,
7.7000000000e-02,3.3467691982e+00,-8.5018873399e-03,-1.1455612489e-03,2.7481960235e-03,2,31,31,62,31,0,0,0,0,0,
7.8000000000e-02,3.3478463062e+00,-8.5297562346e-03,-1.1491093969e-03,2.7541591388e-03,2,31,31,62,31,0,0,0,0,0,
7.9000000000e-02,3.3489078533e+00,-8.5565736930e-03,-1.1524850459e-03,2.7601211840e-03,2,31,31,62,31,0,0,0,0,0,
8.0000000000e-02,3.3499579047e+00,-8.5825759245e-03,-1.1557293201e-03,2.7660571720e-03,2,31,31,62,31,0,0,0,0,0,
8.1000000000e-02,3.3510016149e+00,-8.6080480032e-03,-1.1588925062e-03,2.7719352719e-03,2,31,31,62,31,0,0,0,0,0,
8.2000000000e-02,3.3520436481e+00,-8.6332405629e-03,-1.1620192907e-03,2.7777270555e-03,2,31,31,62,31,0,0,0,0,0,
8.3000000000e-02,3.3530870723e+00,-8.6583146636e-03,-1.1651389106e-03,2.7834143360e-03,2,31,31,62,31,0,0,0,0,0,
8.4000000000e-02,3.3541329246e+00,-8.6833232885e-03,-1.1682617483e-03,2.7889915528e-03,2,31,32,63,31,0,0,0,0,0,
8.5000000000e-02,3.3551804200e+00,-8.7082261522e-03,-1.1713818243e-03,2.7944641047e-03,2,32,32,64,32,0,0,0,0,0,
8.6000000000e-02,3.3562276095e+00,-8.7329261655e-03,-1.1744831536e-03,2.7998440386e-03,2,32,32,64,32,0,0,0,0,0,
8.7000000000e-02,3.3572722059e+00,-8.7573125474e-03,-1.1775473160e-03,2.8051449149e-03,2,32,32,64,32,0,0,0,0,0,
8.8000000000e-02,3.3583123122e+00,-8.7812971359e-03,-1.1805598517e-03,2.8103774856e-03,2,32,32,64,32,0,0,0,0,0,
8.9000000000e-02,3.3593468713e+00,-8.8048354191e-03,-1.1835139607e-03,2.8155472264e-03,2,32,32,64,32,0,0,0,0,0,
9.0000000000e-02,3.3603757718e+00,-8.8279300607e-03,-1.1864110986e-03,2.8206540034e-03,2,32,32,64,32,0,0,0,0,0,
9.1000000000e-02,3.3613996618e+00,-8.8506201756e-03,-1.1892590345e-03,2.8256934825e-03,2,32,32,64,32,0,0,0,0,0,
9.2000000000e-02,3.3624195897e+00,-8.8729629017e-03,-1.1920685333e-03,2.8306594767e-03,2,32,32,64,32,0,0,0,0,0,
9.3000000000e-02,3.3634366187e+00,-8.8950144591e-03,-1.1948499423e-03,2.8355463442e-03,2,32,32,64,32,0,0,0,0,0,
9.4000000000e-02,3.3644515313e+00,-8.9168162898e-03,-1.1976106846e-03,2.8403507441e-03,2,32,32,64,32,0,0,0,0,0,
9.5000000000e-02,3.3654646893e+00,-8.9383890201e-03,-1.2003541560e-03,2.8450724081e-03,2,32,32,64,32,0,0,0,0,0,
9.6000000000e-02,3.3664760514e+00,-8.9597340124e-03,-1.2030799910e-03,2.8497139522e-03,2,32,32,64,32,0,0,0,0,0,
9.7000000000e-02,3.3674853049e+00,-8.9808400959e-03,-1.2057852727e-03,2.8542800254e-03,2,32,32,64,32,0,0,0,0,0,
9.8000000000e-02,3.3684920434e+00,-9.0016921359e-03,-1.2084660907e-03,2.8587762045e-03,2,32,32,64,32,0,0,0,0,0,
9.9000000000e-02,3.3694959260e+00,-9.0222784065e-03,-1.2111189029e-03,2.8632080134e-03,2,32,32,64,32,0,0,0,0,0,
1.0000000000e-01,3.3704967746e+00,-9.0425948762e-03,-1.2137413574e-03,2.8675803025e-03,2,32,32,64,32,0,0,0,0,0,


==> data/swelling/primal-011-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140142196e+00,-3.4878834698e-05,-1.8386997735e-06,3.4764944153e-05,2,43,44,87,43,0,0,0,0,0,
2.0000000000e-03,3.2147562006e+00,-1.2534711791e-04,-7.1196018514e-06,1.2489781580e-04,3,39,46,130,43,0,0,0,0,0,
3.0000000000e-03,3.2172823942e+00,-2.8183638405e-04,-1.7099191169e-05,2.8087912710e-04,3,37,46,127,42,0,0,0,0,0,
4.0000000000e-03,3.2211270572e+00,-5.0208693688e-04,-3.2702522137e-05,5.0068069293e-04,3,36,44,123,41,0,0,0,0,0,
5.0000000000e-03,3.2258730612e+00,-7.6949700202e-04,-5.4568092510e-05,7.6800687346e-04,3,35,43,119,39,0,0,0,0,0,
6.0000000000e-03,3.2311947172e+00,-1.0532577418e-03,-8.3081898141e-05,1.0505760784e-03,3,35,41,116,38,0,0,0,0,0,
7.0000000000e-03,3.2366297663e+00,-1.3085829473e-03,-1.1841429038e-04,1.3050223626e-03,3,34,40,113,37,0,0,0,0,0,
8.0000000000e-03,3.2414116341e+00,-1.4967753712e-03,-1.6062504228e-04,1.4935380243e-03,3,33,40,111,37,0,0,0,0,0,
9.0000000000e-03,3.2448590818e+00,-1.6047904094e-03,-2.0981195682e-04,1.6019858850e-03,3,33,38,109,36,0,0,0,0,0,
1.0000000000e-02,3.2470325660e+00,-1.8254452275e-03,-2.6613506888e-04,1.6467362904e-03,3,32,38,107,35,0,0,0,0,0,
1.1000000000e-02,3.2487375353e+00,-2.2687150052e-03,-3.2962479910e-04,1.6598015418e-03,3,32,37,106,35,0,0,0,0,0,
1.2000000000e-02,3.2509157790e+00,-2.7676729958e-03,-3.9985337045e-04,1.6709564243e-03,3,32,37,105,35,0,0,0,0,0,
1.3000000000e-02,3.2541381938e+00,-3.3070583812e-03,-4.7558753818e-04,1.6962080590e-03,3,31,37,104,34,0,0,0,0,0,
1.4000000000e-02,3.2584353406e+00,-3.8666485578e-03,-5.5452929734e-04,1.7352792700e-03,3,31,36,102,34,0,0,0,0,0,
1.5000000000e-02,3.2633632417e+00,-4.4196825700e-03,-6.3328129417e-04,1.7774292577e-03,3,31,35,101,33,0,0,0,0,0,
1.6000000000e-02,3.2682542257e+00,-4.9335755691e-03,-7.0765654611e-04,1.8130519098e-03,3,31,35,100,33,0,0,0,0,0,
1.7000000000e-02,3.2725555620e+00,-5.3796867800e-03,-7.7330296560e-04,1.8379577066e-03,3,31,35,100,33,0,0,0,0,0,
1.8000000000e-02,3.2760225443e+00,-5.7370037032e-03,-8.2644103444e-04,1.8565667455e-03,3,31,35,100,33,0,0,0,0,0,
1.9000000000e-02,3.2786570790e+00,-5.9946355092e-03,-8.6448037528e-04,1.8759524699e-03,3,31,34,99,33,0,0,0,0,0,
2.0000000000e-02,3.2805414007e+00,-6.1514192532e-03,-8.8638152898e-04,1.9024995877e-03,3,31,34,99,33,0,0,0,0,0,
2.1000000000e-02,3.2817436758e+00,-6.2142489843e-03,-8.9274515795e-04,1.9389790383e-03,3,31,34,98,32,0,0,0,0,0,
2.2000000000e-02,3.2823241649e+00,-6.1966361258e-03,-8.8567098278e-04,1.9840534871e-03,3,32,33,98,32,0,0,0,0,0,
2.3000000000e-02,3.2823787537e+00,-6.1177461295e-03,-8.6844278913e-04,2.0339298208e-03,3,32,34,100,33,0,0,0,0,0,
2.4000000000e-02,3.2820641262e+00,-6.0012374517e-03,-8.4509954170e-04,2.0851258981e-03,3,32,34,100,33,0,0,0,0,0,
2.5000000000e-02,3.2815882859e+00,-5.8732653381e-03,-8.1995873321e-04,2.1353804663e-03,3,32,34,100,33,0,0,0,0,0,
2.6000000000e-02,3.2811778020e+00,-5.7596413307e-03,-7.9715553594e-04,2.1814227672e-03,3,32,35,101,33,0,0,0,0,0,
2.7000000000e-02,3.2810413254e+00,-5.6827143936e-03,-7.8024331124e-04,2.2214065423e-03,3,33,35,103,34,0,0,0,0,0,
2.8000000000e-02,3.2813428377e+00,-5.6587112399e-03,-7.7187740293e-04,2.2548926533e-03,3,33,34,101,33,0,0,0,0,0,
2.9000000000e-02,3.2821873808e+00,-5.6960795208e-03,-7.7358908184e-04,2.2820364353e-03,3,33,34,101,33,0,0,0,0,0,
3.0000000000e-02,3.2836152404e+00,-5.7950261113e-03,-7.8565565511e-04,2.3023949118e-03,3,33,35,103,34,0,0,0,0,0,
3.1000000000e-02,3.2856000752e+00,-5.9481264483e-03,-8.0708190282e-04,2.3164263977e-03,3,33,35,103,34,0,0,0,0,0,
3.2000000000e-02,3.2880496594e+00,-6.1417192976e-03,-8.3571711360e-04,2.3252374205e-03,3,32,35,102,34,0,0,0,0,0,
3.3000000000e-02,3.2908113720e+00,-6.3578224338e-03,-8.6852888082e-04,2.3303915985e-03,3,32,35,102,34,0,0,0,0,0,
3.4000000000e-02,3.2936864390e+00,-6.5764260850e-03,-9.0202998838e-04,2.3334833038e-03,3,32,35,102,34,0,0,0,0,0,
3.5000000000e-02,3.2964560720e+00,-6.7780853536e-03,-9.3280921948e-04,2.3366441530e-03,3,32,35,101,33,0,0,0,0,0,
3.6000000000e-02,3.2989181940e+00,-6.9466256952e-03,-9.5806867055e-04,2.3419663772e-03,3,32,35,101,33,0,0,0,0,0,
3.7000000000e-02,3.3009264475e+00,-7.0715433903e-03,-9.7604799387e-04,2.3512208013e-03,3,32,34,100,33,0,0,0,0,0,
3.8000000000e-02,3.3024184274e+00,-7.1495260856e-03,-9.8623916857e-04,2.3647133953e-03,3,32,34,100,33,0,0,0,0,0,
3.9000000000e-02,3.3034228536e+00,-7.1846276019e-03,-9.8935572385e-04,2.3823111333e-03,3,32,34,100,33,0,0,0,0,0,
4.0000000000e-02,3.3040448901e+00,-7.1870059704e-03,-9.8708741628e-04,2.4030463758e-03,3,33,34,101,33,0,0,0,0,0,
4.1000000000e-02,3.3044376549e+00,-7.1705735102e-03,-9.8171629032e-04,2.4251825679e-03,3,32,34,100,33,0,0,0,0,0,
4.2000000000e-02,3.3047701482e+00,-7.1501844354e-03,-9.7568314886e-04,2.4470585740e-03,3,33,34,101,33,0,0,0,0,0,
4.3000000000e-02,3.3051985192e+00,-7.1390078906e-03,-9.7118279192e-04,2.4672925856e-03,3,33,34,101,33,0,0,0,0,0,
4.4000000000e-02,3.3058437082e+00,-7.1465638862e-03,-9.6984553587e-04,2.4849541859e-03,3,33,34,101,33,0,0,0,0,0,
4.5000000000e-02,3.3067766738e+00,-7.1779197929e-03,-9.7254109035e-04,2.4996097578e-03,3,33,34,101,33,0,0,0,0,0,
4.6000000000e-02,3.3080119872e+00,-7.2328478727e-03,-9.7932193377e-04,2.5112925392e-03,3,33,35,102,34,0,0,0,0,0,
4.7000000000e-02,3.3095102293e+00,-7.3070675273e-03,-9.8950550011e-04,2.5204340545e-03,3,33,35,103,34,0,0,0,0,0,
4.8000000000e-02,3.3111888834e+00,-7.3933880504e-03,-1.0018754487e-03,2.5277670095e-03,3,33,35,103,34,0,0,0,0,0,
4.9000000000e-02,3.3129402921e+00,-7.4832948774e-03,-1.0149622352e-03,2.5341952055e-03,3,33,35,103,34,0,0,0,0,0,
5.0000000000e-02,3.3146537703e+00,-7.5686345150e-03,-1.0273466123e-03,2.5406323946e-03,3,33,35,103,34,0,0,0,0,0,
5.1000000000e-02,3.3162374796e+00,-7.6430755784e-03,-1.0379237445e-03,2.5478326975e-03,3,33,35,103,34,0,0,0,0,0,
5.2000000000e-02,3.3176350602e+00,-7.7030820512e-03,-1.0460755273e-03,2.5562535967e-03,3,33,35,102,34,0,0,0,0,0,
5.3000000000e-02,3.3188331261e+00,-7.7482313128e-03,-1.0517231378e-03,2.5659922815e-03,3,33,34,101,33,0,0,0,0,0,
5.4000000000e-02,3.3198584566e+00,-7.7808614657e-03,-1.0552626711e-03,2.5768133281e-03,3,33,34,101,33,0,0,0,0,0,
5.5000000000e-02,3.3207667858e+00,-7.8051932443e-03,-1.0574133858e-03,2.5882526647e-03,2,34,34,68,34,0,0,0,0,0,
5.6000000000e-02,3.3216270804e+00,-7.8261842653e-03,-1.0590232520e-03,2.5997584295e-03,2,34,34,68,34,0,0,0,0,0,
5.7000000000e-02,3.3225054939e+00,-7.8484041299e-03,-1.0608784854e-03,2.6108254718e-03,2,34,34,68,34,0,0,0,0,0,
5.8000000000e-02,3.3234524277e+00,-7.8751700036e-03,-1.0635553093e-03,2.6210924977e-03,2,34,34,68,34,0,0,0,0,0,
5.9000000000e-02,3.3244947094e+00,-7.9080848980e-03,-1.0673377098e-03,2.6303897467e-03,2,35,35,70,35,0,0,0,0,0,
6.0000000000e-02,3.3256336935e+00,-7.9470100318e-03,-1.0722083568e-03,2.6387393490e-03,2,35,35,70,35,0,0,0,0,0,
6.1000000000e-02,3.3268488791e+00,-7.9904068238e-03,-1.0779041890e-03,2.6463182107e-03,2,35,35,70,35,0,0,0,0,0,
6.2000000000e-02,3.3281056553e+00,-8.0359182311e-03,-1.0840158056e-03,2.6533964548e-03,2,35,35,70,35,0,0,0,0,0,
6.3000000000e-02,3.3293650647e+00,-8.0810289273e-03,-1.0901028432e-03,2.6602660436e-03,2,35,35,70,35,0,0,0,0,0,
6.4000000000e-02,3.3305931799e+00,-8.1236493364e-03,-1.0957972730e-03,2.6671749026e-03,2,35,35,70,35,0,0,0,0,0,
6.5000000000e-02,3.3317679686e+00,-8.1625057753e-03,-1.1008729131e-03,2.6742803151e-03,2,35,35,70,35,0,0,0,0,0,
6.6000000000e-02,3.3328823359e+00,-8.1972785245e-03,-1.1052704365e-03,2.6816303173e-03,2,35,35,70,35,0,0,0,0,0,
6.7000000000e-02,3.3339431589e+00,-8.2284965568e-03,-1.1090794382e-03,2.6891740027e-03,2,35,35,70,35,0,0,0,0,0,
6.8000000000e-02,3.3349671773e+00,-8.2572544685e-03,-1.1124892288e-03,2.6967937625e-03,2,35,35,70,35,0,0,0,0,0,
6.9000000000e-02,3.3359752688e+00,-8.2848498418e-03,-1.1157255804e-03,2.7043475374e-03,2,35,35,70,35,0,0,0,0,0,
7.0000000000e-02,3.3369867756e+00,-8.3124421478e-03,-1.1189909955e-03,2.7117085961e-03,2,35,35,70,35,0,0,0,0,0,
7.1000000000e-02,3.3380152378e+00,-8.3408111749e-03,-1.1224220723e-03,2.7187935143e-03,2,35,35,70,35,0,0,0,0,0,
7.2000000000e-02,3.3390663068e+00,-8.3702544050e-03,-1.1260709827e-03,2.7255739879e-03,2,35,35,70,35,0,0,0,0,0,
7.3000000000e-02,3.3401379514e+00,-8.4006214371e-03,-1.1299109854e-03,2.7320729733e-03,2,35,35,70,35,0,0,0,0,0,
7.4000000000e-02,3.3412224994e+00,-8.4314503123e-03,-1.1338600529e-03,2.7383492443e-03,2,35,35,70,35,0,0,0,0,0,
7.5000000000e-02,3.3423096862e+00,-8.4621521018e-03,-1.1378132894e-03,2.7444763611e-03,2,35,35,70,35,0,0,0,0,0,
7.6000000000e-02,3.3433897649e+00,-8.4921882628e-03,-1.1416743218e-03,2.7505222611e-03,2,35,35,70,35,0,0,0,0,0,
7.7000000000e-02,3.3444558766e+00,-8.5211976593e-03,-1.1453779393e-03,2.7565344270e-03,2,35,35,70,35,0,0,0,0,0,
7.8000000000e-02,3.3455052091e+00,-8.5490512539e-03,-1.1488999786e-03,2.7625333111e-03,2,35,35,70,35,0,0,0,0,0,
7.9000000000e-02,3.3465388735e+00,-8.5758354168e-03,-1.1522545450e-03,2.7685140675e-03,2,35,35,70,35,0,0,0,0,0,
8.0000000000e-02,3.3475607858e+00,-8.6017832101e-03,-1.1554819579e-03,2.7744544304e-03,2,35,35,70,35,0,0,0,0,0,
8.1000000000e-02,3.3485760483e+00,-8.6271827518e-03,-1.1586325580e-03,2.7803253470e-03,2,35,35,70,35,0,0,0,0,0,
8.2000000000e-02,3.3495893651e+00,-8.6522917961e-03,-1.1617515403e-03,2.7861009326e-03,2,35,35,70,35,0,0,0,0,0,
8.3000000000e-02,3.3506039059e+00,-8.6772798423e-03,-1.1648686126e-03,2.7917652365e-03,2,35,35,70,35,0,0,0,0,0,
8.4000000000e-02,3.3516208305e+00,-8.7022070997e-03,-1.1679941685e-03,2.7973147250e-03,2,35,35,70,35,0,0,0,0,0,
8.5000000000e-02,3.3526394589e+00,-8.7270376344e-03,-1.1711215413e-03,2.8027567904e-03,2,35,35,70,35,0,0,0,0,0,
8.6000000000e-02,3.3536579032e+00,-8.7516753064e-03,-1.1742333428e-03,2.8081056043e-03,2,35,35,70,35,0,0,0,0,0,
8.7000000000e-02,3.3546738852e+00,-8.7760073996e-03,-1.1773092126e-03,2.8133770629e-03,2,35,35,70,35,0,0,0,0,0,
8.8000000000e-02,3.3556854741e+00,-8.7999421293e-03,-1.1803325096e-03,2.8185844287e-03,2,35,35,70,35,0,0,0,0,0,
8.9000000000e-02,3.3566915544e+00,-8.8234310693e-03,-1.1832943332e-03,2.8237357202e-03,2,35,35,70,35,0,0,0,0,0,
9.0000000000e-02,3.3576919549e+00,-8.8464738376e-03,-1.1861943817e-03,2.8288331729e-03,2,35,35,70,35,0,0,0,0,0,
9.1000000000e-02,3.3586872793e+00,-8.8691080209e-03,-1.1890391662e-03,2.8338744332e-03,2,35,35,70,35,0,0,0,0,0,
9.2000000000e-02,3.3596785573e+00,-8.8913908128e-03,-1.1918387288e-03,2.8388547314e-03,2,35,35,70,35,0,0,0,0,0,
9.3000000000e-02,3.3606668580e+00,-8.9133796719e-03,-1.1946031716e-03,2.8437691780e-03,2,35,35,70,35,0,0,0,0,0,
9.4000000000e-02,3.3616529871e+00,-8.9351178150e-03,-1.1973400403e-03,2.8486144976e-03,2,35,35,70,35,0,0,0,0,0,
9.5000000000e-02,3.3626373356e+00,-8.9566275339e-03,-1.2000531046e-03,2.8533898457e-03,2,35,35,70,35,0,0,0,0,0,
9.6000000000e-02,3.3636198874e+00,-8.9779112915e-03,-1.2027425356e-03,2.8580967112e-03,2,35,35,70,35,0,0,0,0,0,
9.7000000000e-02,3.3646003441e+00,-8.9989582750e-03,-1.2054060700e-03,2.8627381730e-03,2,35,35,70,35,0,0,0,0,0,
9.8000000000e-02,3.3655783010e+00,-9.0197530524e-03,-1.2080405596e-03,2.8673179018e-03,2,35,35,70,35,0,0,0,0,0,
9.9000000000e-02,3.3665534087e+00,-9.0402832070e-03,-1.2106433466e-03,2.8718392743e-03,2,36,36,72,36,0,0,0,0,0,
1.0000000000e-01,3.3675254759e+00,-9.0605439328e-03,-1.2132130987e-03,2.8763048371e-03,2,36,36,72,36,0,0,0,0,0,


==> data/swelling/primal-100-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140285816e+00,-3.4960154442e-05,-1.8367016011e-06,3.4903766054e-05,2,52,52,104,52,0,0,0,0,0,
2.0000000000e-03,3.2147948500e+00,-1.2555112125e-04,-7.1093966709e-06,1.2522351089e-04,3,46,54,153,51,0,0,0,0,0,
3.0000000000e-03,3.2173497354e+00,-2.8200312462e-04,-1.7067352830e-05,2.8133832184e-04,3,44,53,148,49,0,0,0,0,0,
4.0000000000e-03,3.2212165211e+00,-5.0170278086e-04,-3.2633518527e-05,5.0086303263e-04,3,42,51,141,47,0,0,0,0,0,
5.0000000000e-03,3.2259690084e+00,-7.6767866435e-04,-5.4450789791e-05,7.6712674586e-04,3,41,49,136,45,0,0,0,0,0,
6.0000000000e-03,3.2312805055e+00,-1.0492520970e-03,-8.2907889686e-05,1.0478351039e-03,3,41,47,133,44,0,0,0,0,0,
7.0000000000e-03,3.2367006331e+00,-1.3024309424e-03,-1.1816682589e-04,1.2999269458e-03,3,40,46,130,43,0,0,0,0,0,
8.0000000000e-03,3.2414866787e+00,-1.4893002835e-03,-1.6026516153e-04,1.4860987112e-03,3,40,45,129,43,0,0,0,0,0,
9.0000000000e-03,3.2449755905e+00,-1.5972945265e-03,-2.0926928558e-04,1.5941690983e-03,3,39,44,127,42,0,0,0,0,0,
1.0000000000e-02,3.2472213049e+00,-1.8106192029e-03,-2.6530931906e-04,1.6399106454e-03,3,39,44,126,42,0,0,0,0,0,
1.1000000000e-02,3.2490075340e+00,-2.2521357423e-03,-3.2839850201e-04,1.6547576604e-03,3,39,44,127,42,0,0,0,0,0,
1.2000000000e-02,3.2512604883e+00,-2.7486972285e-03,-3.9811028116e-04,1.6675908957e-03,3,39,44,126,42,0,0,0,0,0,
1.3000000000e-02,3.2545481685e+00,-3.2867205832e-03,-4.7323106090e-04,1.6937584519e-03,3,39,44,126,42,0,0,0,0,0,
1.4000000000e-02,3.2589063389e+00,-3.8453123292e-03,-5.5149834239e-04,1.7328157013e-03,3,39,43,125,41,0,0,0,0,0,
1.5000000000e-02,3.2638985132e+00,-4.3956532760e-03,-6.2956222335e-04,1.7741951185e-03,3,39,43,125,41,0,0,0,0,0,
1.6000000000e-02,3.2688612139e+00,-4.9064902995e-03,-7.0328964813e-04,1.8072989757e-03,3,39,43,124,41,0,0,0,0,0,
1.7000000000e-02,3.2732383814e+00,-5.3492783071e-03,-7.6838197206e-04,1.8323383026e-03,3,39,43,125,41,0,0,0,0,0,
1.8000000000e-02,3.2767757362e+00,-5.7033859137e-03,-8.2110496962e-04,1.8514844237e-03,3,39,43,125,41,0,0,0,0,0,
1.9000000000e-02,3.2794654100e+00,-5.9584260708e-03,-8.5889944414e-04,1.8712421433e-03,3,39,43,125,41,0,0,0,0,0,
2.0000000000e-02,3.2813844843e+00,-6.1136494541e-03,-8.8074110992e-04,1.8980900498e-03,3,40,43,126,42,0,0,0,0,0,
2.1000000000e-02,3.2826013581e+00,-6.1761503052e-03,-8.8723136213e-04,1.9346962310e-03,3,40,42,124,41,0,0,0,0,0,
2.2000000000e-02,3.2831803002e+00,-6.1594172253e-03,-8.8045865853e-04,1.9796963492e-03,3,40,43,125,41,0,0,0,0,0,
2.3000000000e-02,3.2832231521e+00,-6.0824242497e-03,-8.6368508960e-04,2.0293367011e-03,3,40,43,126,42,0,0,0,0,0,
2.4000000000e-02,3.2828931563e+00,-5.9685371751e-03,-8.4091820312e-04,2.0797829994e-03,3,40,43,126,42,0,0,0,0,0,
2.5000000000e-02,3.2824044533e+00,-5.8435745168e-03,-8.1643520986e-04,2.1306348506e-03,3,41,44,128,42,0,0,0,0,0,
2.6000000000e-02,3.2819885288e+00,-5.7330121659e-03,-7.9432403906e-04,2.1771493510e-03,3,41,44,129,43,0,0,0,0,0,
2.7000000000e-02,3.2818573089e+00,-5.6589011853e-03,-7.7808708463e-04,2.2174746552e-03,3,41,44,129,43,0,0,0,0,0,
2.8000000000e-02,3.2821764177e+00,-5.6372355425e-03,-7.7032927308e-04,2.2510839185e-03,3,41,43,127,42,0,0,0,0,0,
2.9000000000e-02,3.2830511202e+00,-5.6763082160e-03,-7.7253680931e-04,2.2778239179e-03,3,41,43,127,42,0,0,0,0,0,
3.0000000000e-02,3.2845206530e+00,-5.7762447495e-03,-7.8495219057e-04,2.2978333710e-03,3,41,44,129,43,0,0,0,0,0,
3.1000000000e-02,3.2865563782e+00,-5.9295957506e-03,-8.0656027005e-04,2.3115824068e-03,3,41,44,129,43,0,0,0,0,0,
3.2000000000e-02,3.2890625648e+00,-6.1227167512e-03,-8.3520902672e-04,2.3199686978e-03,3,41,45,130,43,0,0,0,0,0,
3.3000000000e-02,3.2918821234e+00,-6.3379477476e-03,-8.6788518791e-04,2.3244029490e-03,3,41,45,130,43,0,0,0,0,0,
3.4000000000e-02,3.2948114480e+00,-6.5555426978e-03,-9.0113983514e-04,2.3267983874e-03,3,41,45,130,43,0,0,0,0,0,
3.5000000000e-02,3.2976275047e+00,-6.7558140511e-03,-9.3161411752e-04,2.3293831432e-03,3,41,45,130,43,0,0,0,0,0,
3.6000000000e-02,3.3001255767e+00,-6.9228162491e-03,-9.5656819525e-04,2.3343992160e-03,3,41,45,130,43,0,0,0,0,0,
3.7000000000e-02,3.3021588953e+00,-7.0463190462e-03,-9.7429574211e-04,2.3435787032e-03,3,42,44,130,43,0,0,0,0,0,
3.8000000000e-02,3.3036668131e+00,-7.1232730659e-03,-9.8433005625e-04,2.3571966098e-03,3,42,44,130,43,0,0,0,0,0,
3.9000000000e-02,3.3046813506e+00,-7.1579249103e-03,-9.8740756798e-04,2.3749246940e-03,3,42,43,128,42,0,0,0,0,0,
4.0000000000e-02,3.3053116610e+00,-7.1605137498e-03,-9.8522046027e-04,2.3956941336e-03,3,42,44,130,43,0,0,0,0,0,
4.1000000000e-02,3.3057147164e+00,-7.1449113537e-03,-9.8003407924e-04,2.4181181787e-03,3,42,44,130,43,0,0,0,0,0,
4.2000000000e-02,3.3060625593e+00,-7.1258299905e-03,-9.7425743220e-04,2.4402587255e-03,3,42,44,130,43,0,0,0,0,0,
4.3000000000e-02,3.3065131114e+00,-7.1162347755e-03,-9.7004427308e-04,2.4606962649e-03,3,43,44,131,43,0,0,0,0,0,
4.4000000000e-02,3.3071876364e+00,-7.1254237500e-03,-9.6898141945e-04,2.4784771688e-03,3,43,44,131,43,0,0,0,0,0,
4.5000000000e-02,3.3081560645e+00,-7.1580015853e-03,-9.7189950151e-04,2.4931610989e-03,3,43,44,131,43,0,0,0,0,0,
4.6000000000e-02,3.3094309001e+00,-7.2137655404e-03,-9.7882237889e-04,2.5047918081e-03,3,43,45,133,44,0,0,0,0,0,
4.7000000000e-02,3.3109700743e+00,-7.2883827640e-03,-9.8905362114e-04,2.5138266488e-03,3,43,45,133,44,0,0,0,0,0,
4.8000000000e-02,3.3126883754e+00,-7.3746581493e-03,-1.0013795077e-03,2.5210341193e-03,3,43,46,134,44,0,0,0,0,0,
4.9000000000e-02,3.3144759527e+00,-7.4641445802e-03,-1.0143482928e-03,2.5273555057e-03,3,43,46,134,44,0,0,0,0,0,
5.0000000000e-02,3.3162208732e+00,-7.5488138735e-03,-1.0265695138e-03,2.5337345664e-03,3,43,46,134,44,0,0,0,0,0,
5.1000000000e-02,3.3178312123e+00,-7.6224935888e-03,-1.0369719281e-03,2.5409408724e-03,3,43,45,133,44,0,0,0,0,0,
5.2000000000e-02,3.3192516013e+00,-7.6818086191e-03,-1.0449691179e-03,2.5494302680e-03,3,43,45,133,44,0,0,0,0,0,
5.3000000000e-02,3.3204703702e+00,-7.7264669649e-03,-1.0505063417e-03,2.5592837396e-03,2,45,45,90,45,0,0,0,0,0,
5.4000000000e-02,3.3215162617e+00,-7.7588825870e-03,-1.0539926315e-03,2.5702409097e-03,2,45,45,90,45,0,0,0,0,0,
5.5000000000e-02,3.3224467211e+00,-7.7832872901e-03,-1.0561481644e-03,2.5818108676e-03,2,44,45,89,44,0,0,0,0,0,
5.6000000000e-02,3.3233318401e+00,-7.8045906611e-03,-1.0578114172e-03,2.5934186776e-03,2,44,45,89,44,0,0,0,0,0,
5.7000000000e-02,3.3242381491e+00,-7.8272732807e-03,-1.0597521341e-03,2.6045434036e-03,2,45,45,90,45,0,0,0,0,0,
5.8000000000e-02,3.3252156836e+00,-7.8545467579e-03,-1.0625274438e-03,2.6148168581e-03,2,45,45,90,45,0,0,0,0,0,
5.9000000000e-02,3.3262903518e+00,-7.8879161496e-03,-1.0664039250e-03,2.6240710525e-03,2,45,45,90,45,0,0,0,0,0,
6.0000000000e-02,3.3274623136e+00,-7.9271711416e-03,-1.0713519397e-03,2.6323368304e-03,2,46,46,92,46,0,0,0,0,0,
6.1000000000e-02,3.3287099070e+00,-7.9707386926e-03,-1.0771031190e-03,2.6398039266e-03,2,46,46,92,46,0,0,0,0,0,
6.2000000000e-02,3.3299976612e+00,-8.0162660104e-03,-1.0832498836e-03,2.6467560749e-03,2,46,46,92,46,0,0,0,0,0,
6.3000000000e-02,3.3312862256e+00,-8.0612741958e-03,-1.0893593241e-03,2.6534965706e-03,2,46,46,92,46,0,0,0,0,0,
6.4000000000e-02,3.3325417799e+00,-8.1037297642e-03,-1.0950738903e-03,2.6602803672e-03,2,46,46,92,46,0,0,0,0,0,
6.5000000000e-02,3.3337428014e+00,-8.1424195575e-03,-1.1001779220e-03,2.6672669251e-03,2,46,46,92,46,0,0,0,0,0,
6.6000000000e-02,3.3348829206e+00,-8.1770745681e-03,-1.1046200595e-03,2.6745024896e-03,2,46,46,92,46,0,0,0,0,0,
6.7000000000e-02,3.3359697405e+00,-8.2082546505e-03,-1.1084936613e-03,2.6819322102e-03,2,46,46,92,46,0,0,0,0,0,
6.8000000000e-02,3.3370205460e+00,-8.2370615736e-03,-1.1119871572e-03,2.6894344320e-03,2,46,46,92,46,0,0,0,0,0,
6.9000000000e-02,3.3380564714e+00,-8.2647787531e-03,-1.1153214846e-03,2.6968646239e-03,2,46,46,92,46,0,0,0,0,0,
7.0000000000e-02,3.3390968114e+00,-8.2925372431e-03,-1.1186918493e-03,2.7040960957e-03,2,46,46,92,46,0,0,0,0,0,
7.1000000000e-02,3.3401548181e+00,-8.3210834631e-03,-1.1222269105e-03,2.7110480898e-03,2,46,46,92,46,0,0,0,0,0,
7.2000000000e-02,3.3412357283e+00,-8.3506854298e-03,-1.1259719336e-03,2.7176970067e-03,2,46,46,92,46,0,0,0,0,0,
7.3000000000e-02,3.3423370979e+00,-8.3811735115e-03,-1.1298954647e-03,2.7240715125e-03,2,47,47,94,47,0,0,0,0,0,
7.4000000000e-02,3.3434509508e+00,-8.4120794637e-03,-1.1339134187e-03,2.7302359287e-03,2,47,47,94,47,0,0,0,0,0,
7.5000000000e-02,3.3445668870e+00,-8.4428200584e-03,-1.1379212666e-03,2.7362681971e-03,2,47,47,94,47,0,0,0,0,0,
7.6000000000e-02,3.3456751987e+00,-8.4728707030e-03,-1.1418246899e-03,2.7422388487e-03,2,47,47,94,47,0,0,0,0,0,
7.7000000000e-02,3.3467691984e+00,-8.5018873499e-03,-1.1455612559e-03,2.7481960179e-03,2,47,47,94,47,0,0,0,0,0,
7.8000000000e-02,3.3478463064e+00,-8.5297562450e-03,-1.1491094037e-03,2.7541591333e-03,2,47,47,94,47,0,0,0,0,0,
7.9000000000e-02,3.3489078536e+00,-8.5565737034e-03,-1.1524850525e-03,2.7601211784e-03,2,47,47,94,47,0,0,0,0,0,
8.0000000000e-02,3.3499579050e+00,-8.5825759348e-03,-1.1557293265e-03,2.7660571664e-03,2,47,47,94,47,0,0,0,0,0,
8.1000000000e-02,3.3510016151e+00,-8.6080480133e-03,-1.1588925124e-03,2.7719352664e-03,2,47,47,94,47,0,0,0,0,0,
8.2000000000e-02,3.3520436483e+00,-8.6332405727e-03,-1.1620192967e-03,2.7777270502e-03,2,47,47,94,47,0,0,0,0,0,
8.3000000000e-02,3.3530870726e+00,-8.6583146735e-03,-1.1651389167e-03,2.7834143308e-03,2,47,47,94,47,0,0,0,0,0,
8.4000000000e-02,3.3541329249e+00,-8.6833232979e-03,-1.1682617543e-03,2.7889915480e-03,2,47,47,94,47,0,0,0,0,0,
8.5000000000e-02,3.3551804203e+00,-8.7082261612e-03,-1.1713818302e-03,2.7944641003e-03,2,47,47,94,47,0,0,0,0,0,
8.6000000000e-02,3.3562276098e+00,-8.7329261743e-03,-1.1744831593e-03,2.7998440347e-03,2,47,48,95,47,0,0,0,0,0,
8.7000000000e-02,3.3572722061e+00,-8.7573125561e-03,-1.1775473217e-03,2.8051449115e-03,2,47,48,95,47,0,0,0,0,0,
8.8000000000e-02,3.3583123125e+00,-8.7812971447e-03,-1.1805598572e-03,2.8103774827e-03,2,47,48,95,47,0,0,0,0,0,
8.9000000000e-02,3.3593468714e+00,-8.8048354282e-03,-1.1835139661e-03,2.8155472240e-03,2,48,48,96,48,0,0,0,0,0,
9.0000000000e-02,3.3603757720e+00,-8.8279300693e-03,-1.1864111038e-03,2.8206540014e-03,2,48,48,96,48,0,0,0,0,0,
9.1000000000e-02,3.3613996620e+00,-8.8506201837e-03,-1.1892590396e-03,2.8256934810e-03,2,48,48,96,48,0,0,0,0,0,
9.2000000000e-02,3.3624195899e+00,-8.8729629095e-03,-1.1920685383e-03,2.8306594755e-03,2,48,48,96,48,0,0,0,0,0,
9.3000000000e-02,3.3634366188e+00,-8.8950144668e-03,-1.1948499473e-03,2.8355463432e-03,2,48,48,96,48,0,0,0,0,0,
9.4000000000e-02,3.3644515315e+00,-8.9168162977e-03,-1.1976106897e-03,2.8403507432e-03,2,48,48,96,48,0,0,0,0,0,
9.5000000000e-02,3.3654646895e+00,-8.9383890284e-03,-1.2003541613e-03,2.8450724071e-03,2,48,48,96,48,0,0,0,0,0,
9.6000000000e-02,3.3664760516e+00,-8.9597340212e-03,-1.2030799965e-03,2.8497139511e-03,2,48,48,96,48,0,0,0,0,0,
9.7000000000e-02,3.3674853051e+00,-8.9808401053e-03,-1.2057852784e-03,2.8542800241e-03,2,48,48,96,48,0,0,0,0,0,
9.8000000000e-02,3.3684920437e+00,-9.0016921457e-03,-1.2084660966e-03,2.8587762029e-03,2,48,48,96,48,0,0,0,0,0,
9.9000000000e-02,3.3694959263e+00,-9.0222784167e-03,-1.2111189090e-03,2.8632080115e-03,2,48,48,96,48,0,0,0,0,0,
1.0000000000e-01,3.3704967749e+00,-9.0425948866e-03,-1.2137413638e-03,2.8675803004e-03,2,48,48,96,48,0,0,0,0,0,


==> data/swelling/primal-100-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140142196e+00,-3.4878834196e-05,-1.8386997068e-06,3.4764943940e-05,2,57,58,115,57,0,0,0,0,0,
2.0000000000e-03,3.2147562006e+00,-1.2534711678e-04,-7.1196017220e-06,1.2489781467e-04,3,50,60,168,56,0,0,0,0,0,
3.0000000000e-03,3.2172823941e+00,-2.8183638263e-04,-1.7099190925e-05,2.8087912519e-04,3,48,59,164,54,0,0,0,0,0,
4.0000000000e-03,3.2211270571e+00,-5.0208693542e-04,-3.2702521708e-05,5.0068069018e-04,3,47,57,159,53,0,0,0,0,0,
5.0000000000e-03,3.2258730612e+00,-7.6949699995e-04,-5.4568091855e-05,7.6800686926e-04,3,46,55,153,51,0,0,0,0,0,
6.0000000000e-03,3.2311947171e+00,-1.0532577408e-03,-8.3081897302e-05,1.0505760754e-03,3,45,53,149,49,0,0,0,0,0,
7.0000000000e-03,3.2366297663e+00,-1.3085829483e-03,-1.1841428945e-04,1.3050223622e-03,3,44,51,145,48,0,0,0,0,0,
8.0000000000e-03,3.2414116342e+00,-1.4967753739e-03,-1.6062504136e-04,1.4935380269e-03,3,44,50,143,47,0,0,0,0,0,
9.0000000000e-03,3.2448590819e+00,-1.6047904128e-03,-2.0981195601e-04,1.6019858897e-03,3,43,49,141,47,0,0,0,0,0,
1.0000000000e-02,3.2470325660e+00,-1.8254452257e-03,-2.6613506827e-04,1.6467362955e-03,3,43,49,140,46,0,0,0,0,0,
1.1000000000e-02,3.2487375353e+00,-2.2687150067e-03,-3.2962479874e-04,1.6598015465e-03,3,42,49,139,46,0,0,0,0,0,
1.2000000000e-02,3.2509157791e+00,-2.7676730017e-03,-3.9985337038e-04,1.6709564286e-03,3,42,48,138,46,0,0,0,0,0,
1.3000000000e-02,3.2541381939e+00,-3.3070583923e-03,-4.7558753843e-04,1.6962080634e-03,3,42,48,138,46,0,0,0,0,0,
1.4000000000e-02,3.2584353407e+00,-3.8666485747e-03,-5.5452929788e-04,1.7352792748e-03,3,42,48,137,45,0,0,0,0,0,
1.5000000000e-02,3.2633632418e+00,-4.4196825917e-03,-6.3328129487e-04,1.7774292625e-03,3,42,47,135,45,0,0,0,0,0,
1.6000000000e-02,3.2682542259e+00,-4.9335755937e-03,-7.0765654673e-04,1.8130519089e-03,3,42,47,135,45,0,0,0,0,0,
1.7000000000e-02,3.2725555622e+00,-5.3796868052e-03,-7.7330296583e-04,1.8379577064e-03,3,42,46,134,44,0,0,0,0,0,
1.8000000000e-02,3.2760225445e+00,-5.7370037270e-03,-8.2644103399e-04,1.8565667464e-03,3,42,46,134,44,0,0,0,0,0,
1.9000000000e-02,3.2786570792e+00,-5.9946355297e-03,-8.6448037388e-04,1.8759524720e-03,3,42,46,134,44,0,0,0,0,0,
2.0000000000e-02,3.2805414008e+00,-6.1514192689e-03,-8.8638152646e-04,1.9024995911e-03,3,42,46,134,44,0,0,0,0,0,
2.1000000000e-02,3.2817436759e+00,-6.2142489941e-03,-8.9274515424e-04,1.9389790426e-03,3,43,45,133,44,0,0,0,0,0,
2.2000000000e-02,3.2823241650e+00,-6.1966361294e-03,-8.8567097791e-04,1.9840534924e-03,3,43,46,134,44,0,0,0,0,0,
2.3000000000e-02,3.2823787537e+00,-6.1177461273e-03,-8.6844278326e-04,2.0339298266e-03,3,43,46,135,45,0,0,0,0,0,
2.4000000000e-02,3.2820641262e+00,-6.0012374446e-03,-8.4509953505e-04,2.0851259039e-03,3,43,47,137,45,0,0,0,0,0,
2.5000000000e-02,3.2815882858e+00,-5.8732653275e-03,-8.1995872608e-04,2.1353804760e-03,3,43,47,137,45,0,0,0,0,0,
2.6000000000e-02,3.2811778019e+00,-5.7596413183e-03,-7.9715552866e-04,2.1814227770e-03,3,43,47,137,45,0,0,0,0,0,
2.7000000000e-02,3.2810413253e+00,-5.6827143812e-03,-7.8024330412e-04,2.2214065518e-03,3,44,47,138,46,0,0,0,0,0,
2.8000000000e-02,3.2813428376e+00,-5.6587112287e-03,-7.7187739628e-04,2.2548926618e-03,3,44,47,138,46,0,0,0,0,0,
2.9000000000e-02,3.2821873807e+00,-5.6960795121e-03,-7.7358907590e-04,2.2820364430e-03,3,45,47,139,46,0,0,0,0,0,
3.0000000000e-02,3.2836152403e+00,-5.7950261056e-03,-7.8565565007e-04,2.3023949185e-03,3,45,48,141,47,0,0,0,0,0,
3.1000000000e-02,3.2856000752e+00,-5.9481264460e-03,-8.0708189878e-04,2.3164264034e-03,3,45,48,141,47,0,0,0,0,0,
3.2000000000e-02,3.2880496594e+00,-6.1417192985e-03,-8.3571711056e-04,2.3252374254e-03,3,45,49,142,47,0,0,0,0,0,
3.3000000000e-02,3.2908113721e+00,-6.3578224374e-03,-8.6852887868e-04,2.3303916025e-03,3,45,49,142,47,0,0,0,0,0,
3.4000000000e-02,3.2936864391e+00,-6.5764260903e-03,-9.0202998702e-04,2.3334833069e-03,3,45,48,141,47,0,0,0,0,0,
3.5000000000e-02,3.2964560721e+00,-6.7780853596e-03,-9.3280921871e-04,2.3366441552e-03,3,45,48,141,47,0,0,0,0,0,
3.6000000000e-02,3.2989181941e+00,-6.9466257009e-03,-9.5806867021e-04,2.3419663786e-03,3,45,49,142,47,0,0,0,0,0,
3.7000000000e-02,3.3009264475e+00,-7.0715433950e-03,-9.7604799384e-04,2.3512208014e-03,3,45,48,141,47,0,0,0,0,0,
3.8000000000e-02,3.3024184274e+00,-7.1495260886e-03,-9.8623916876e-04,2.3647133953e-03,3,45,48,141,47,0,0,0,0,0,
3.9000000000e-02,3.3034228536e+00,-7.1846276031e-03,-9.8935572422e-04,2.3823111330e-03,3,45,47,139,46,0,0,0,0,0,
4.0000000000e-02,3.3040448901e+00,-7.1870059698e-03,-9.8708741685e-04,2.4030463750e-03,3,45,47,139,46,0,0,0,0,0,
4.1000000000e-02,3.3044376549e+00,-7.1705735083e-03,-9.8171629113e-04,2.4251825664e-03,3,45,48,141,47,0,0,0,0,0,
4.2000000000e-02,3.3047701481e+00,-7.1501844327e-03,-9.7568314998e-04,2.4470585719e-03,3,46,48,142,47,0,0,0,0,0,
4.3000000000e-02,3.3051985191e+00,-7.1390078877e-03,-9.7118279340e-04,2.4672925829e-03,3,45,48,141,47,0,0,0,0,0,
4.4000000000e-02,3.3058437082e+00,-7.1465638836e-03,-9.6984553774e-04,2.4849541826e-03,3,46,48,141,47,0,0,0,0,0,
4.5000000000e-02,3.3067766737e+00,-7.1779197912e-03,-9.7254109261e-04,2.4996097539e-03,3,46,48,142,47,0,0,0,0,0,
4.6000000000e-02,3.3080119872e+00,-7.2328478718e-03,-9.7932193639e-04,2.5112925348e-03,3,46,49,143,47,0,0,0,0,0,
4.7000000000e-02,3.3095102293e+00,-7.3070675273e-03,-9.8950550301e-04,2.5204340497e-03,3,46,49,144,48,0,0,0,0,0,
4.8000000000e-02,3.3111888834e+00,-7.3933880510e-03,-1.0018754518e-03,2.5277670044e-03,3,46,49,144,48,0,0,0,0,0,
4.9000000000e-02,3.3129402921e+00,-7.4832948784e-03,-1.0149622384e-03,2.5341952004e-03,3,46,49,144,48,0,0,0,0,0,
5.0000000000e-02,3.3146537703e+00,-7.5686345161e-03,-1.0273466153e-03,2.5406323896e-03,3,46,49,144,48,0,0,0,0,0,
5.1000000000e-02,3.3162374796e+00,-7.6430755794e-03,-1.0379237474e-03,2.5478326928e-03,3,46,49,144,48,0,0,0,0,0,
5.2000000000e-02,3.3176350602e+00,-7.7030820518e-03,-1.0460755298e-03,2.5562535923e-03,3,46,49,144,48,0,0,0,0,0,
5.3000000000e-02,3.3188331261e+00,-7.7482313130e-03,-1.0517231400e-03,2.5659922777e-03,3,46,49,144,48,0,0,0,0,0,
5.4000000000e-02,3.3198584566e+00,-7.7808614656e-03,-1.0552626729e-03,2.5768133248e-03,3,46,48,142,47,0,0,0,0,0,
5.5000000000e-02,3.3207667859e+00,-7.8051932472e-03,-1.0574133875e-03,2.5882526619e-03,2,48,48,96,48,0,0,0,0,0,
5.6000000000e-02,3.3216270806e+00,-7.8261842699e-03,-1.0590232539e-03,2.5997584266e-03,2,48,48,96,48,0,0,0,0,0,
5.7000000000e-02,3.3225054942e+00,-7.8484041366e-03,-1.0608784875e-03,2.6108254689e-03,2,48,48,96,48,0,0,0,0,0,
5.8000000000e-02,3.3234524279e+00,-7.8751700119e-03,-1.0635553119e-03,2.6210924951e-03,2,49,49,98,49,0,0,0,0,0,
5.9000000000e-02,3.3244947096e+00,-7.9080849083e-03,-1.0673377129e-03,2.6303897443e-03,2,49,49,98,49,0,0,0,0,0,
6.0000000000e-02,3.3256336937e+00,-7.9470100451e-03,-1.0722083606e-03,2.6387393469e-03,2,49,49,98,49,0,0,0,0,0,
6.1000000000e-02,3.3268488793e+00,-7.9904068389e-03,-1.0779041934e-03,2.6463182090e-03,2,50,50,100,50,0,0,0,0,0,
6.2000000000e-02,3.3281056556e+00,-8.0359182477e-03,-1.0840158105e-03,2.6533964534e-03,2,50,50,100,50,0,0,0,0,0,
6.3000000000e-02,3.3293650650e+00,-8.0810289444e-03,-1.0901028486e-03,2.6602660424e-03,2,50,50,100,50,0,0,0,0,0,
6.4000000000e-02,3.3305931802e+00,-8.1236493530e-03,-1.0957972787e-03,2.6671749015e-03,2,50,50,100,50,0,0,0,0,0,
6.5000000000e-02,3.3317679689e+00,-8.1625057907e-03,-1.1008729189e-03,2.6742803141e-03,2,50,50,100,50,0,0,0,0,0,
6.6000000000e-02,3.3328823362e+00,-8.1972785380e-03,-1.1052704424e-03,2.6816303162e-03,2,50,50,100,50,0,0,0,0,0,
6.7000000000e-02,3.3339431591e+00,-8.2284965684e-03,-1.1090794441e-03,2.6891740015e-03,2,50,50,100,50,0,0,0,0,0,
6.8000000000e-02,3.3349671776e+00,-8.2572544783e-03,-1.1124892347e-03,2.6967937611e-03,2,50,50,100,50,0,0,0,0,0,
6.9000000000e-02,3.3359752691e+00,-8.2848498503e-03,-1.1157255863e-03,2.7043475356e-03,2,50,50,100,50,0,0,0,0,0,
7.0000000000e-02,3.3369867758e+00,-8.3124421558e-03,-1.1189910014e-03,2.7117085938e-03,2,50,50,100,50,0,0,0,0,0,
7.1000000000e-02,3.3380152380e+00,-8.3408111834e-03,-1.1224220785e-03,2.7187935114e-03,2,50,50,100,50,0,0,0,0,0,
7.2000000000e-02,3.3390663071e+00,-8.3702544148e-03,-1.1260709892e-03,2.7255739845e-03,2,50,50,100,50,0,0,0,0,0,
7.3000000000e-02,3.3401379516e+00,-8.4006214486e-03,-1.1299109921e-03,2.7320729694e-03,2,50,50,100,50,0,0,0,0,0,
7.4000000000e-02,3.3412224997e+00,-8.4314503259e-03,-1.1338600599e-03,2.7383492400e-03,2,50,50,100,50,0,0,0,0,0,
7.5000000000e-02,3.3423096865e+00,-8.4621521154e-03,-1.1378132964e-03,2.7444763568e-03,2,51,51,102,51,0,0,0,0,0,
7.6000000000e-02,3.3433897652e+00,-8.4921882763e-03,-1.1416743286e-03,2.7505222568e-03,2,51,51,102,51,0,0,0,0,0,
7.7000000000e-02,3.3444558769e+00,-8.5211976719e-03,-1.1453779457e-03,2.7565344229e-03,2,51,51,102,51,0,0,0,0,0,
7.8000000000e-02,3.3455052094e+00,-8.5490512653e-03,-1.1488999845e-03,2.7625333070e-03,2,51,51,102,51,0,0,0,0,0,
7.9000000000e-02,3.3465388738e+00,-8.5758354271e-03,-1.1522545505e-03,2.7685140636e-03,2,51,51,102,51,0,0,0,0,0,
8.0000000000e-02,3.3475607861e+00,-8.6017832198e-03,-1.1554819631e-03,2.7744544266e-03,2,51,51,102,51,0,0,0,0,0,
8.1000000000e-02,3.3485760487e+00,-8.6271827614e-03,-1.1586325628e-03,2.7803253432e-03,2,51,51,102,51,0,0,0,0,0,
8.2000000000e-02,3.3495893654e+00,-8.6522918062e-03,-1.1617515450e-03,2.7861009288e-03,2,51,51,102,51,0,0,0,0,0,
8.3000000000e-02,3.3506039062e+00,-8.6772798532e-03,-1.1648686172e-03,2.7917652328e-03,2,51,51,102,51,0,0,0,0,0,
8.4000000000e-02,3.3516208308e+00,-8.7022071115e-03,-1.1679941730e-03,2.7973147215e-03,2,51,51,102,51,0,0,0,0,0,
8.5000000000e-02,3.3526394593e+00,-8.7270376471e-03,-1.1711215457e-03,2.8027567871e-03,2,51,51,102,51,0,0,0,0,0,
8.6000000000e-02,3.3536579036e+00,-8.7516753198e-03,-1.1742333472e-03,2.8081056013e-03,2,51,51,102,51,0,0,0,0,0,
8.7000000000e-02,3.3546738856e+00,-8.7760074117e-03,-1.1773092169e-03,2.8133770603e-03,2,51,52,103,51,0,0,0,0,0,
8.8000000000e-02,3.3556854744e+00,-8.7999421402e-03,-1.1803325137e-03,2.8185844266e-03,2,52,52,104,52,0,0,0,0,0,
8.9000000000e-02,3.3566915547e+00,-8.8234310791e-03,-1.1832943371e-03,2.8237357186e-03,2,52,52,104,52,0,0,0,0,0,
9.0000000000e-02,3.3576919552e+00,-8.8464738466e-03,-1.1861943855e-03,2.8288331717e-03,2,52,52,104,52,0,0,0,0,0,
9.1000000000e-02,3.3586872796e+00,-8.8691080294e-03,-1.1890391701e-03,2.8338744322e-03,2,52,52,104,52,0,0,0,0,0,
9.2000000000e-02,3.3596785577e+00,-8.8913908215e-03,-1.1918387329e-03,2.8388547305e-03,2,52,52,104,52,0,0,0,0,0,
9.3000000000e-02,3.3606668583e+00,-8.9133796811e-03,-1.1946031761e-03,2.8437691771e-03,2,52,52,104,52,0,0,0,0,0,
9.4000000000e-02,3.3616529874e+00,-8.9351178249e-03,-1.1973400452e-03,2.8486144967e-03,2,52,52,104,52,0,0,0,0,0,
9.5000000000e-02,3.3626373360e+00,-8.9566275444e-03,-1.2000531098e-03,2.8533898447e-03,2,52,52,104,52,0,0,0,0,0,
9.6000000000e-02,3.3636198878e+00,-8.9779113023e-03,-1.2027425412e-03,2.8580967102e-03,2,52,52,104,52,0,0,0,0,0,
9.7000000000e-02,3.3646003445e+00,-8.9989582860e-03,-1.2054060759e-03,2.8627381719e-03,2,52,52,104,52,0,0,0,0,0,
9.8000000000e-02,3.3655783013e+00,-9.0197530636e-03,-1.2080405657e-03,2.8673179007e-03,2,52,52,104,52,0,0,0,0,0,
9.9000000000e-02,3.3665534091e+00,-9.0402832169e-03,-1.2106433528e-03,2.8718392733e-03,2,52,52,104,52,0,0,0,0,0,
1.0000000000e-01,3.3675254762e+00,-9.0605439414e-03,-1.2132131047e-03,2.8763048363e-03,2,52,52,104,52,0,0,0,0,0,


==> data/swelling/primal-110-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140285817e+00,-3.4960154822e-05,-1.8367016250e-06,3.4903767172e-05,2,41,41,82,41,0,0,0,0,0,
2.0000000000e-03,3.2147948501e+00,-1.2555112229e-04,-7.1093967125e-06,1.2522351285e-04,3,36,42,119,39,0,0,0,0,0,
3.0000000000e-03,3.2173497354e+00,-2.8200312593e-04,-1.7067352895e-05,2.8133832414e-04,3,35,42,117,39,0,0,0,0,0,
4.0000000000e-03,3.2212165212e+00,-5.0170278198e-04,-3.2633518636e-05,5.0086303413e-04,3,34,41,114,38,0,0,0,0,0,
5.0000000000e-03,3.2259690084e+00,-7.6767866528e-04,-5.4450789954e-05,7.6712674542e-04,3,33,39,109,36,0,0,0,0,0,
6.0000000000e-03,3.2312805055e+00,-1.0492520963e-03,-8.2907889919e-05,1.0478351021e-03,3,32,38,106,35,0,0,0,0,0,
7.0000000000e-03,3.2367006330e+00,-1.3024309406e-03,-1.1816682620e-04,1.2999269435e-03,3,31,36,102,34,0,0,0,0,0,
8.0000000000e-03,3.2414866787e+00,-1.4893002810e-03,-1.6026516191e-04,1.4860987085e-03,3,31,35,100,33,0,0,0,0,0,
9.0000000000e-03,3.2449755905e+00,-1.5972945241e-03,-2.0926928599e-04,1.5941690954e-03,3,30,35,99,33,0,0,0,0,0,
1.0000000000e-02,3.2472213048e+00,-1.8106192037e-03,-2.6530931949e-04,1.6399106427e-03,3,30,34,98,32,0,0,0,0,0,
1.1000000000e-02,3.2490075340e+00,-2.2521357420e-03,-3.2839850245e-04,1.6547576583e-03,3,30,34,97,32,0,0,0,0,0,
1.2000000000e-02,3.2512604883e+00,-2.7486972279e-03,-3.9811028158e-04,1.6675908940e-03,3,29,34,96,32,0,0,0,0,0,
1.3000000000e-02,3.2545481685e+00,-3.2867205820e-03,-4.7323106127e-04,1.6937584502e-03,3,29,33,95,31,0,0,0,0,0,
1.4000000000e-02,3.2589063389e+00,-3.8453123265e-03,-5.5149834267e-04,1.7328156995e-03,3,29,33,94,31,0,0,0,0,0,
1.5000000000e-02,3.2638985131e+00,-4.3956532714e-03,-6.2956222356e-04,1.7741951164e-03,3,29,33,94,31,0,0,0,0,0,
1.6000000000e-02,3.2688612138e+00,-4.9064902929e-03,-7.0328964831e-04,1.8072989734e-03,3,29,32,93,31,0,0,0,0,0,
1.7000000000e-02,3.2732383813e+00,-5.3492782990e-03,-7.6838197231e-04,1.8323383016e-03,3,29,32,93,31,0,0,0,0,0,
1.8000000000e-02,3.2767757361e+00,-5.7033859050e-03,-8.2110497007e-04,1.8514844224e-03,3,29,32,93,31,0,0,0,0,0,
1.9000000000e-02,3.2794654099e+00,-5.9584260624e-03,-8.5889944490e-04,1.8712421416e-03,3,29,32,93,31,0,0,0,0,0,
2.0000000000e-02,3.2813844843e+00,-6.1136494470e-03,-8.8074111106e-04,1.8980900478e-03,3,29,32,92,30,0,0,0,0,0,
2.1000000000e-02,3.2826013581e+00,-6.1761503000e-03,-8.8723136369e-04,1.9346962285e-03,3,30,31,92,30,0,0,0,0,0,
2.2000000000e-02,3.2831803001e+00,-6.1594172225e-03,-8.8045866053e-04,1.9796963462e-03,3,30,31,92,30,0,0,0,0,0,
2.3000000000e-02,3.2832231521e+00,-6.0824242493e-03,-8.6368509198e-04,2.0293366978e-03,3,30,32,94,31,0,0,0,0,0,
2.4000000000e-02,3.2828931563e+00,-5.9685371768e-03,-8.4091820582e-04,2.0797829967e-03,3,30,32,94,31,0,0,0,0,0,
2.5000000000e-02,3.2824044533e+00,-5.8435745202e-03,-8.1643521278e-04,2.1306348479e-03,3,30,32,94,31,0,0,0,0,0,
2.6000000000e-02,3.2819885288e+00,-5.7330121704e-03,-7.9432404209e-04,2.1771493484e-03,3,30,32,94,31,0,0,0,0,0,
2.7000000000e-02,3.2818573089e+00,-5.6589011903e-03,-7.7808708764e-04,2.2174746525e-03,3,31,32,95,31,0,0,0,0,0,
2.8000000000e-02,3.2821764177e+00,-5.6372355473e-03,-7.7032927594e-04,2.2510839157e-03,3,31,32,95,31,0,0,0,0,0,
2.9000000000e-02,3.2830511203e+00,-5.6763082201e-03,-7.7253681189e-04,2.2778239152e-03,3,31,32,95,31,0,0,0,0,0,
3.0000000000e-02,3.2845206530e+00,-5.7762447526e-03,-7.8495219280e-04,2.2978333686e-03,3,31,32,95,31,0,0,0,0,0,
3.1000000000e-02,3.2865563783e+00,-5.9295957525e-03,-8.0656027186e-04,2.3115824046e-03,3,30,33,96,32,0,0,0,0,0,
3.2000000000e-02,3.2890625648e+00,-6.1227167519e-03,-8.3520902810e-04,2.3199686959e-03,3,30,33,96,32,0,0,0,0,0,
3.3000000000e-02,3.2918821234e+00,-6.3379477471e-03,-8.6788518888e-04,2.3244029476e-03,3,30,33,96,32,0,0,0,0,0,
3.4000000000e-02,3.2948114480e+00,-6.5555426964e-03,-9.0113983574e-04,2.3267983863e-03,3,30,33,96,32,0,0,0,0,0,
3.5000000000e-02,3.2976275047e+00,-6.7558140492e-03,-9.3161411783e-04,2.3293831425e-03,3,30,33,96,32,0,0,0,0,0,
3.6000000000e-02,3.3001255767e+00,-6.9228162472e-03,-9.5656819534e-04,2.3343992156e-03,3,30,33,96,32,0,0,0,0,0,
3.7000000000e-02,3.3021588953e+00,-7.0463190445e-03,-9.7429574203e-04,2.3435787031e-03,3,30,33,95,31,0,0,0,0,0,
3.8000000000e-02,3.3036668131e+00,-7.1232730647e-03,-9.8433005605e-04,2.3571966099e-03,3,30,32,94,31,0,0,0,0,0,
3.9000000000e-02,3.3046813506e+00,-7.1579249097e-03,-9.8740756767e-04,2.3749246942e-03,3,30,32,94,31,0,0,0,0,0,
4.0000000000e-02,3.3053116610e+00,-7.1605137498e-03,-9.8522045987e-04,2.3956941340e-03,3,30,32,94,31,0,0,0,0,0,
4.1000000000e-02,3.3057147164e+00,-7.1449113542e-03,-9.8003407872e-04,2.4181181792e-03,3,31,32,95,31,0,0,0,0,0,
4.2000000000e-02,3.3060625593e+00,-7.1258299912e-03,-9.7425743156e-04,2.4402587261e-03,3,31,32,95,31,0,0,0,0,0,
4.3000000000e-02,3.3065131114e+00,-7.1162347763e-03,-9.7004427229e-04,2.4606962657e-03,3,31,32,95,31,0,0,0,0,0,
4.4000000000e-02,3.3071876364e+00,-7.1254237508e-03,-9.6898141851e-04,2.4784771698e-03,3,31,32,95,31,0,0,0,0,0,
4.5000000000e-02,3.3081560645e+00,-7.1580015859e-03,-9.7189950041e-04,2.4931611000e-03,3,31,32,95,31,0,0,0,0,0,
4.6000000000e-02,3.3094309001e+00,-7.2137655407e-03,-9.7882237766e-04,2.5047918093e-03,3,31,32,95,31,0,0,0,0,0,
4.7000000000e-02,3.3109700743e+00,-7.2883827640e-03,-9.8905361980e-04,2.5138266501e-03,3,31,33,97,32,0,0,0,0,0,
4.8000000000e-02,3.3126883754e+00,-7.3746581491e-03,-1.0013795063e-03,2.5210341208e-03,3,31,33,97,32,0,0,0,0,0,
4.9000000000e-02,3.3144759527e+00,-7.4641445800e-03,-1.0143482914e-03,2.5273555072e-03,3,31,33,97,32,0,0,0,0,0,
5.0000000000e-02,3.3162208732e+00,-7.5488138732e-03,-1.0265695125e-03,2.5337345679e-03,3,31,33,97,32,0,0,0,0,0,
5.1000000000e-02,3.3178312123e+00,-7.6224935886e-03,-1.0369719268e-03,2.5409408738e-03,3,31,33,97,32,0,0,0,0,0,
5.2000000000e-02,3.3192516013e+00,-7.6818086190e-03,-1.0449691168e-03,2.5494302693e-03,3,31,33,97,32,0,0,0,0,0,
5.3000000000e-02,3.3204703702e+00,-7.7264669623e-03,-1.0505063408e-03,2.5592837409e-03,2,32,32,64,32,0,0,0,0,0,
5.4000000000e-02,3.3215162617e+00,-7.7588825838e-03,-1.0539926307e-03,2.5702409105e-03,2,32,32,64,32,0,0,0,0,0,
5.5000000000e-02,3.3224467210e+00,-7.7832872862e-03,-1.0561481635e-03,2.5818108679e-03,2,32,32,64,32,0,0,0,0,0,
5.6000000000e-02,3.3233318400e+00,-7.8045906568e-03,-1.0578114162e-03,2.5934186777e-03,2,32,32,64,32,0,0,0,0,0,
5.7000000000e-02,3.3242381489e+00,-7.8272732761e-03,-1.0597521330e-03,2.6045434039e-03,2,32,32,64,32,0,0,0,0,0,
5.8000000000e-02,3.3252156834e+00,-7.8545467527e-03,-1.0625274422e-03,2.6148168592e-03,2,33,33,66,33,0,0,0,0,0,
5.9000000000e-02,3.3262903516e+00,-7.8879161433e-03,-1.0664039229e-03,2.6240710548e-03,2,33,33,66,33,0,0,0,0,0,
6.0000000000e-02,3.3274623135e+00,-7.9271711354e-03,-1.0713519372e-03,2.6323368339e-03,2,33,33,66,33,0,0,0,0,0,
6.1000000000e-02,3.3287099070e+00,-7.9707386867e-03,-1.0771031163e-03,2.6398039309e-03,2,33,33,66,33,0,0,0,0,0,
6.2000000000e-02,3.3299976612e+00,-8.0162660057e-03,-1.0832498808e-03,2.6467560798e-03,2,33,33,66,33,0,0,0,0,0,
6.3000000000e-02,3.3312862256e+00,-8.0612741925e-03,-1.0893593213e-03,2.6534965757e-03,2,33,33,66,33,0,0,0,0,0,
6.4000000000e-02,3.3325417799e+00,-8.1037297620e-03,-1.0950738874e-03,2.6602803724e-03,2,33,33,66,33,0,0,0,0,0,
6.5000000000e-02,3.3337428014e+00,-8.1424195557e-03,-1.1001779191e-03,2.6672669304e-03,2,33,33,66,33,0,0,0,0,0,
6.6000000000e-02,3.3348829206e+00,-8.1770745658e-03,-1.1046200564e-03,2.6745024949e-03,2,33,33,66,33,0,0,0,0,0,
6.7000000000e-02,3.3359697405e+00,-8.2082546473e-03,-1.1084936580e-03,2.6819322154e-03,2,33,33,66,33,0,0,0,0,0,
6.8000000000e-02,3.3370205459e+00,-8.2370615692e-03,-1.1119871535e-03,2.6894344372e-03,2,33,33,66,33,0,0,0,0,0,
6.9000000000e-02,3.3380564713e+00,-8.2647787476e-03,-1.1153214807e-03,2.6968646292e-03,2,33,33,66,33,0,0,0,0,0,
7.0000000000e-02,3.3390968112e+00,-8.2925372369e-03,-1.1186918451e-03,2.7040961010e-03,2,34,34,68,34,0,0,0,0,0,
7.1000000000e-02,3.3401548179e+00,-8.3210834561e-03,-1.1222269063e-03,2.7110480950e-03,2,34,34,68,34,0,0,0,0,0,
7.2000000000e-02,3.3412357281e+00,-8.3506854222e-03,-1.1259719293e-03,2.7176970116e-03,2,34,34,68,34,0,0,0,0,0,
7.3000000000e-02,3.3423370978e+00,-8.3811735052e-03,-1.1298954607e-03,2.7240715169e-03,2,34,34,68,34,0,0,0,0,0,
7.4000000000e-02,3.3434509507e+00,-8.4120794587e-03,-1.1339134152e-03,2.7302359322e-03,2,34,34,68,34,0,0,0,0,0,
7.5000000000e-02,3.3445668869e+00,-8.4428200550e-03,-1.1379212638e-03,2.7362681998e-03,2,33,34,67,33,0,0,0,0,0,
7.6000000000e-02,3.3456751986e+00,-8.4728707011e-03,-1.1418246876e-03,2.7422388505e-03,2,33,34,67,33,0,0,0,0,0,
7.7000000000e-02,3.3467691984e+00,-8.5018873488e-03,-1.1455612541e-03,2.7481960189e-03,2,34,34,68,34,0,0,0,0,0,
7.8000000000e-02,3.3478463064e+00,-8.5297562439e-03,-1.1491094021e-03,2.7541591337e-03,2,34,34,68,34,0,0,0,0,0,
7.9000000000e-02,3.3489078535e+00,-8.5565737020e-03,-1.1524850511e-03,2.7601211785e-03,2,34,34,68,34,0,0,0,0,0,
8.0000000000e-02,3.3499579048e+00,-8.5825759325e-03,-1.1557293251e-03,2.7660571663e-03,2,34,34,68,34,0,0,0,0,0,
8.1000000000e-02,3.3510016150e+00,-8.6080480099e-03,-1.1588925110e-03,2.7719352662e-03,2,34,34,68,34,0,0,0,0,0,
8.2000000000e-02,3.3520436482e+00,-8.6332405684e-03,-1.1620192953e-03,2.7777270499e-03,2,34,34,68,34,0,0,0,0,0,
8.3000000000e-02,3.3530870724e+00,-8.6583146685e-03,-1.1651389151e-03,2.7834143305e-03,2,34,34,68,34,0,0,0,0,0,
8.4000000000e-02,3.3541329247e+00,-8.6833232927e-03,-1.1682617527e-03,2.7889915476e-03,2,34,34,68,34,0,0,0,0,0,
8.5000000000e-02,3.3551804201e+00,-8.7082261561e-03,-1.1713818286e-03,2.7944641000e-03,2,34,34,68,34,0,0,0,0,0,
8.6000000000e-02,3.3562276096e+00,-8.7329261696e-03,-1.1744831577e-03,2.7998440344e-03,2,34,34,68,34,0,0,0,0,0,
8.7000000000e-02,3.3572722059e+00,-8.7573125518e-03,-1.1775473200e-03,2.8051449114e-03,2,34,34,68,34,0,0,0,0,0,
8.8000000000e-02,3.3583123123e+00,-8.7812971407e-03,-1.1805598555e-03,2.8103774828e-03,2,34,34,68,34,0,0,0,0,0,
8.9000000000e-02,3.3593468713e+00,-8.8048354241e-03,-1.1835139642e-03,2.8155472244e-03,2,34,34,68,34,0,0,0,0,0,
9.0000000000e-02,3.3603757719e+00,-8.8279300659e-03,-1.1864111018e-03,2.8206540022e-03,2,34,34,68,34,0,0,0,0,0,
9.1000000000e-02,3.3613996619e+00,-8.8506201809e-03,-1.1892590373e-03,2.8256934822e-03,2,34,34,68,34,0,0,0,0,0,
9.2000000000e-02,3.3624195898e+00,-8.8729629069e-03,-1.1920685358e-03,2.8306594773e-03,2,34,34,68,34,0,0,0,0,0,
9.3000000000e-02,3.3634366187e+00,-8.8950144640e-03,-1.1948499445e-03,2.8355463455e-03,2,34,34,68,34,0,0,0,0,0,
9.4000000000e-02,3.3644515313e+00,-8.9168162944e-03,-1.1976106865e-03,2.8403507460e-03,2,34,34,68,34,0,0,0,0,0,
9.5000000000e-02,3.3654646894e+00,-8.9383890245e-03,-1.2003541577e-03,2.8450724104e-03,2,34,34,68,34,0,0,0,0,0,
9.6000000000e-02,3.3664760515e+00,-8.9597340169e-03,-1.2030799926e-03,2.8497139547e-03,2,34,34,68,34,0,0,0,0,0,
9.7000000000e-02,3.3674853050e+00,-8.9808401006e-03,-1.2057852744e-03,2.8542800277e-03,2,34,34,68,34,0,0,0,0,0,
9.8000000000e-02,3.3684920435e+00,-9.0016921408e-03,-1.2084660926e-03,2.8587762065e-03,2,34,34,68,34,0,0,0,0,0,
9.9000000000e-02,3.3694959261e+00,-9.0222784117e-03,-1.2111189050e-03,2.8632080148e-03,2,34,34,68,34,0,0,0,0,0,
1.0000000000e-01,3.3704967747e+00,-9.0425948815e-03,-1.2137413599e-03,2.8675803031e-03,2,34,34,68,34,0,0,0,0,0,


==> data/swelling/primal-110-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140142196e+00,-3.4878833814e-05,-1.8386996790e-06,3.4764943580e-05,2,47,47,94,47,0,0,0,0,0,
2.0000000000e-03,3.2147562006e+00,-1.2534711638e-04,-7.1196016730e-06,1.2489781393e-04,3,41,49,138,46,0,0,0,0,0,
3.0000000000e-03,3.2172823941e+00,-2.8183638242e-04,-1.7099190869e-05,2.8087912461e-04,3,40,49,137,45,0,0,0,0,0,
4.0000000000e-03,3.2211270571e+00,-5.0208693542e-04,-3.2702521660e-05,5.0068068984e-04,3,38,47,130,43,0,0,0,0,0,
5.0000000000e-03,3.2258730612e+00,-7.6949700009e-04,-5.4568091840e-05,7.6800686946e-04,3,37,45,126,42,0,0,0,0,0,
6.0000000000e-03,3.2311947171e+00,-1.0532577414e-03,-8.3081897325e-05,1.0505760751e-03,3,37,44,123,41,0,0,0,0,0,
7.0000000000e-03,3.2366297663e+00,-1.3085829482e-03,-1.1841428950e-04,1.3050223608e-03,3,36,42,119,39,0,0,0,0,0,
8.0000000000e-03,3.2414116341e+00,-1.4967753729e-03,-1.6062504140e-04,1.4935380248e-03,3,36,41,117,39,0,0,0,0,0,
9.0000000000e-03,3.2448590818e+00,-1.6047904110e-03,-2.0981195602e-04,1.6019858876e-03,3,35,41,116,38,0,0,0,0,0,
1.0000000000e-02,3.2470325660e+00,-1.8254452247e-03,-2.6613506823e-04,1.6467362938e-03,3,34,40,113,37,0,0,0,0,0,
1.1000000000e-02,3.2487375353e+00,-2.2687150055e-03,-3.2962479865e-04,1.6598015453e-03,3,34,40,113,37,0,0,0,0,0,
1.2000000000e-02,3.2509157791e+00,-2.7676729994e-03,-3.9985337022e-04,1.6709564276e-03,3,34,39,111,37,0,0,0,0,0,
1.3000000000e-02,3.2541381939e+00,-3.3070583886e-03,-4.7558753818e-04,1.6962080623e-03,3,34,39,111,37,0,0,0,0,0,
1.4000000000e-02,3.2584353407e+00,-3.8666485707e-03,-5.5452929751e-04,1.7352792737e-03,3,33,39,110,36,0,0,0,0,0,
1.5000000000e-02,3.2633632418e+00,-4.4196825860e-03,-6.3328129440e-04,1.7774292612e-03,3,33,38,108,36,0,0,0,0,0,
1.6000000000e-02,3.2682542258e+00,-4.9335755864e-03,-7.0765654623e-04,1.8130519103e-03,3,33,37,107,35,0,0,0,0,0,
1.7000000000e-02,3.2725555621e+00,-5.3796867970e-03,-7.7330296542e-04,1.8379577077e-03,3,33,37,106,35,0,0,0,0,0,
1.8000000000e-02,3.2760225444e+00,-5.7370037188e-03,-8.2644103379e-04,1.8565667473e-03,3,32,37,105,35,0,0,0,0,0,
1.9000000000e-02,3.2786570791e+00,-5.9946355220e-03,-8.6448037401e-04,1.8759524727e-03,3,32,36,104,34,0,0,0,0,0,
2.0000000000e-02,3.2805414007e+00,-6.1514192624e-03,-8.8638152698e-04,1.9024995912e-03,3,33,36,105,35,0,0,0,0,0,
2.1000000000e-02,3.2817436759e+00,-6.2142489896e-03,-8.9274515519e-04,1.9389790422e-03,3,33,35,103,34,0,0,0,0,0,
2.2000000000e-02,3.2823241649e+00,-6.1966361272e-03,-8.8567097928e-04,1.9840534913e-03,3,33,35,103,34,0,0,0,0,0,
2.3000000000e-02,3.2823787537e+00,-6.1177461274e-03,-8.6844278502e-04,2.0339298250e-03,3,33,36,105,35,0,0,0,0,0,
2.4000000000e-02,3.2820641262e+00,-6.0012374467e-03,-8.4509953712e-04,2.0851259021e-03,3,33,36,105,35,0,0,0,0,0,
2.5000000000e-02,3.2815882858e+00,-5.8732653310e-03,-8.1995872836e-04,2.1353804734e-03,3,34,37,107,35,0,0,0,0,0,
2.6000000000e-02,3.2811778019e+00,-5.7596413227e-03,-7.9715553103e-04,2.1814227744e-03,3,34,37,108,36,0,0,0,0,0,
2.7000000000e-02,3.2810413253e+00,-5.6827143857e-03,-7.8024330647e-04,2.2214065493e-03,3,34,37,108,36,0,0,0,0,0,
2.8000000000e-02,3.2813428376e+00,-5.6587112329e-03,-7.7187739850e-04,2.2548926596e-03,3,34,37,108,36,0,0,0,0,0,
2.9000000000e-02,3.2821873808e+00,-5.6960795155e-03,-7.7358907790e-04,2.2820364409e-03,3,34,36,106,35,0,0,0,0,0,
3.0000000000e-02,3.2836152403e+00,-5.7950261080e-03,-7.8565565176e-04,2.3023949166e-03,3,34,37,108,36,0,0,0,0,0,
3.1000000000e-02,3.2856000752e+00,-5.9481264473e-03,-8.0708190012e-04,2.3164264017e-03,3,34,37,108,36,0,0,0,0,0,
3.2000000000e-02,3.2880496594e+00,-6.1417192988e-03,-8.3571711155e-04,2.3252374239e-03,3,34,37,108,36,0,0,0,0,0,
3.3000000000e-02,3.2908113721e+00,-6.3578224367e-03,-8.6852887936e-04,2.3303916013e-03,3,34,37,108,36,0,0,0,0,0,
3.4000000000e-02,3.2936864391e+00,-6.5764260890e-03,-9.0202998743e-04,2.3334833060e-03,3,34,37,108,36,0,0,0,0,0,
3.5000000000e-02,3.2964560720e+00,-6.7780853580e-03,-9.3280921893e-04,2.3366441547e-03,3,34,37,108,36,0,0,0,0,0,
3.6000000000e-02,3.2989181940e+00,-6.9466256993e-03,-9.5806867031e-04,2.3419663785e-03,3,34,37,107,35,0,0,0,0,0,
3.7000000000e-02,3.3009264475e+00,-7.0715433937e-03,-9.7604799385e-04,2.3512208010e-03,3,34,36,106,35,0,0,0,0,0,
3.8000000000e-02,3.3024184274e+00,-7.1495260878e-03,-9.8623916873e-04,2.3647133948e-03,3,34,36,106,35,0,0,0,0,0,
3.9000000000e-02,3.3034228536e+00,-7.1846276028e-03,-9.8935572416e-04,2.3823111335e-03,3,34,36,105,35,0,0,0,0,0,
4.0000000000e-02,3.3040448901e+00,-7.1870059701e-03,-9.8708741675e-04,2.4030463756e-03,3,34,35,104,34,0,0,0,0,0,
4.1000000000e-02,3.3044376549e+00,-7.1705735090e-03,-9.8171629096e-04,2.4251825672e-03,3,34,36,106,35,0,0,0,0,0,
4.2000000000e-02,3.3047701482e+00,-7.1501844336e-03,-9.7568314971e-04,2.4470585729e-03,3,34,36,106,35,0,0,0,0,0,
4.3000000000e-02,3.3051985191e+00,-7.1390078887e-03,-9.7118279301e-04,2.4672925840e-03,3,35,36,107,35,0,0,0,0,0,
4.4000000000e-02,3.3058437082e+00,-7.1465638844e-03,-9.6984553721e-04,2.4849541838e-03,3,35,36,107,35,0,0,0,0,0,
4.5000000000e-02,3.3067766738e+00,-7.1779197917e-03,-9.7254109194e-04,2.4996097552e-03,3,35,36,107,35,0,0,0,0,0,
4.6000000000e-02,3.3080119872e+00,-7.2328478720e-03,-9.7932193559e-04,2.5112925361e-03,3,35,37,108,36,0,0,0,0,0,
4.7000000000e-02,3.3095102293e+00,-7.3070675273e-03,-9.8950550211e-04,2.5204340511e-03,3,35,37,109,36,0,0,0,0,0,
4.8000000000e-02,3.3111888834e+00,-7.3933880509e-03,-1.0018754508e-03,2.5277670059e-03,3,35,37,109,36,0,0,0,0,0,
4.9000000000e-02,3.3129402921e+00,-7.4832948782e-03,-1.0149622374e-03,2.5341952018e-03,3,35,37,109,36,0,0,0,0,0,
5.0000000000e-02,3.3146537703e+00,-7.5686345159e-03,-1.0273466144e-03,2.5406323910e-03,3,35,37,109,36,0,0,0,0,0,
5.1000000000e-02,3.3162374796e+00,-7.6430755792e-03,-1.0379237465e-03,2.5478326940e-03,3,35,37,109,36,0,0,0,0,0,
5.2000000000e-02,3.3176350602e+00,-7.7030820518e-03,-1.0460755290e-03,2.5562535934e-03,3,35,37,109,36,0,0,0,0,0,
5.3000000000e-02,3.3188331261e+00,-7.7482313131e-03,-1.0517231393e-03,2.5659922786e-03,3,35,36,107,35,0,0,0,0,0,
5.4000000000e-02,3.3198584548e+00,-7.7808614831e-03,-1.0552626730e-03,2.5768133462e-03,2,36,36,72,36,0,0,0,0,0,
5.5000000000e-02,3.3207667876e+00,-7.8051932529e-03,-1.0574133875e-03,2.5882526690e-03,2,36,36,72,36,0,0,0,0,0,
5.6000000000e-02,3.3216270803e+00,-7.8261842692e-03,-1.0590232536e-03,2.5997584262e-03,2,36,36,72,36,0,0,0,0,0,
5.7000000000e-02,3.3225054937e+00,-7.8484041327e-03,-1.0608784869e-03,2.6108254677e-03,2,36,36,72,36,0,0,0,0,0,
5.8000000000e-02,3.3234524277e+00,-7.8751700069e-03,-1.0635553108e-03,2.6210924950e-03,2,36,36,72,36,0,0,0,0,0,
5.9000000000e-02,3.3244947095e+00,-7.9080849023e-03,-1.0673377114e-03,2.6303897452e-03,2,36,36,72,36,0,0,0,0,0,
6.0000000000e-02,3.3256336936e+00,-7.9470100377e-03,-1.0722083586e-03,2.6387393481e-03,2,37,37,74,37,0,0,0,0,0,
6.1000000000e-02,3.3268488792e+00,-7.9904068322e-03,-1.0779041910e-03,2.6463182102e-03,2,37,37,74,37,0,0,0,0,0,
6.2000000000e-02,3.3281056555e+00,-8.0359182420e-03,-1.0840158079e-03,2.6533964546e-03,2,37,37,74,37,0,0,0,0,0,
6.3000000000e-02,3.3293650649e+00,-8.0810289403e-03,-1.0901028458e-03,2.6602660436e-03,2,37,37,74,37,0,0,0,0,0,
6.4000000000e-02,3.3305931802e+00,-8.1236493507e-03,-1.0957972759e-03,2.6671749027e-03,2,37,37,74,37,0,0,0,0,0,
6.5000000000e-02,3.3317679689e+00,-8.1625057897e-03,-1.1008729160e-03,2.6742803154e-03,2,37,37,74,37,0,0,0,0,0,
6.6000000000e-02,3.3328823361e+00,-8.1972785377e-03,-1.1052704392e-03,2.6816303176e-03,2,37,37,74,37,0,0,0,0,0,
6.7000000000e-02,3.3339431591e+00,-8.2284965678e-03,-1.1090794406e-03,2.6891740030e-03,2,37,37,74,37,0,0,0,0,0,
6.8000000000e-02,3.3349671775e+00,-8.2572544767e-03,-1.1124892308e-03,2.6967937628e-03,2,37,37,74,37,0,0,0,0,0,
6.9000000000e-02,3.3359752690e+00,-8.2848498474e-03,-1.1157255820e-03,2.7043475375e-03,2,37,37,74,37,0,0,0,0,0,
7.0000000000e-02,3.3369867756e+00,-8.3124421516e-03,-1.1189909967e-03,2.7117085959e-03,2,37,37,74,37,0,0,0,0,0,
7.1000000000e-02,3.3380152378e+00,-8.3408111780e-03,-1.1224220735e-03,2.7187935138e-03,2,37,37,74,37,0,0,0,0,0,
7.2000000000e-02,3.3390663069e+00,-8.3702544086e-03,-1.1260709841e-03,2.7255739870e-03,2,37,37,74,37,0,0,0,0,0,
7.3000000000e-02,3.3401379515e+00,-8.4006214421e-03,-1.1299109870e-03,2.7320729719e-03,2,37,37,74,37,0,0,0,0,0,
7.4000000000e-02,3.3412224995e+00,-8.4314503193e-03,-1.1338600550e-03,2.7383492424e-03,2,37,37,74,37,0,0,0,0,0,
7.5000000000e-02,3.3423096864e+00,-8.4621521107e-03,-1.1378132919e-03,2.7444763587e-03,2,37,37,74,37,0,0,0,0,0,
7.6000000000e-02,3.3433897651e+00,-8.4921882729e-03,-1.1416743246e-03,2.7505222584e-03,2,37,37,74,37,0,0,0,0,0,
7.7000000000e-02,3.3444558769e+00,-8.5211976700e-03,-1.1453779422e-03,2.7565344240e-03,2,37,37,74,37,0,0,0,0,0,
7.8000000000e-02,3.3455052094e+00,-8.5490512644e-03,-1.1488999815e-03,2.7625333078e-03,2,37,37,74,37,0,0,0,0,0,
7.9000000000e-02,3.3465388738e+00,-8.5758354265e-03,-1.1522545478e-03,2.7685140641e-03,2,37,37,74,37,0,0,0,0,0,
8.0000000000e-02,3.3475607860e+00,-8.6017832187e-03,-1.1554819606e-03,2.7744544269e-03,2,37,37,74,37,0,0,0,0,0,
8.1000000000e-02,3.3485760486e+00,-8.6271827593e-03,-1.1586325605e-03,2.7803253435e-03,2,37,37,74,37,0,0,0,0,0,
8.2000000000e-02,3.3495893653e+00,-8.6522918029e-03,-1.1617515427e-03,2.7861009290e-03,2,37,37,74,37,0,0,0,0,0,
8.3000000000e-02,3.3506039061e+00,-8.6772798488e-03,-1.1648686150e-03,2.7917652329e-03,2,37,37,74,37,0,0,0,0,0,
8.4000000000e-02,3.3516208307e+00,-8.7022071064e-03,-1.1679941709e-03,2.7973147214e-03,2,37,37,74,37,0,0,0,0,0,
8.5000000000e-02,3.3526394592e+00,-8.7270376416e-03,-1.1711215438e-03,2.8027567868e-03,2,37,37,74,37,0,0,0,0,0,
8.6000000000e-02,3.3536579035e+00,-8.7516753143e-03,-1.1742333454e-03,2.8081056007e-03,2,37,37,74,37,0,0,0,0,0,
8.7000000000e-02,3.3546738855e+00,-8.7760074080e-03,-1.1773092154e-03,2.8133770595e-03,2,37,37,74,37,0,0,0,0,0,
8.8000000000e-02,3.3556854744e+00,-8.7999421382e-03,-1.1803325124e-03,2.8185844254e-03,2,37,37,74,37,0,0,0,0,0,
8.9000000000e-02,3.3566915547e+00,-8.8234310782e-03,-1.1832943360e-03,2.8237357171e-03,2,37,37,74,37,0,0,0,0,0,
9.0000000000e-02,3.3576919552e+00,-8.8464738463e-03,-1.1861943845e-03,2.8288331701e-03,2,37,37,74,37,0,0,0,0,0,
9.1000000000e-02,3.3586872796e+00,-8.8691080292e-03,-1.1890391688e-03,2.8338744307e-03,2,37,37,74,37,0,0,0,0,0,
9.2000000000e-02,3.3596785576e+00,-8.8913908207e-03,-1.1918387314e-03,2.8388547293e-03,2,37,37,74,37,0,0,0,0,0,
9.3000000000e-02,3.3606668583e+00,-8.9133796794e-03,-1.1946031742e-03,2.8437691763e-03,2,37,37,74,37,0,0,0,0,0,
9.4000000000e-02,3.3616529874e+00,-8.9351178224e-03,-1.1973400428e-03,2.8486144961e-03,2,37,37,74,37,0,0,0,0,0,
9.5000000000e-02,3.3626373359e+00,-8.9566275414e-03,-1.2000531070e-03,2.8533898444e-03,2,37,37,74,37,0,0,0,0,0,
9.6000000000e-02,3.3636198877e+00,-8.9779112991e-03,-1.2027425381e-03,2.8580967101e-03,2,37,37,74,37,0,0,0,0,0,
9.7000000000e-02,3.3646003444e+00,-8.9989582827e-03,-1.2054060726e-03,2.8627381720e-03,2,37,37,74,37,0,0,0,0,0,
9.8000000000e-02,3.3655783012e+00,-9.0197530603e-03,-1.2080405621e-03,2.8673179008e-03,2,37,37,74,37,0,0,0,0,0,
9.9000000000e-02,3.3665534090e+00,-9.0402832140e-03,-1.2106433490e-03,2.8718392734e-03,2,37,37,74,37,0,0,0,0,0,
1.0000000000e-01,3.3675254761e+00,-9.0605439385e-03,-1.2132131007e-03,2.8763048364e-03,2,37,37,74,37,0,0,0,0,0,


==> data/swelling/primal-111-Q1.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140285817e+00,-3.4960155641e-05,-1.8367016406e-06,3.4903767619e-05,2,37,37,74,37,0,0,0,0,0,
2.0000000000e-03,3.2147948501e+00,-1.2555112344e-04,-7.1093967481e-06,1.2522351493e-04,3,33,38,108,36,0,0,0,0,0,
3.0000000000e-03,3.2173497354e+00,-2.8200312702e-04,-1.7067352971e-05,2.8133832645e-04,3,32,38,107,35,0,0,0,0,0,
4.0000000000e-03,3.2212165212e+00,-5.0170278300e-04,-3.2633518775e-05,5.0086303656e-04,3,31,37,104,34,0,0,0,0,0,
5.0000000000e-03,3.2259690085e+00,-7.6767866692e-04,-5.4450790151e-05,7.6712674733e-04,3,30,36,100,33,0,0,0,0,0,
6.0000000000e-03,3.2312805055e+00,-1.0492520969e-03,-8.2907890124e-05,1.0478351024e-03,3,29,35,97,32,0,0,0,0,0,
7.0000000000e-03,3.2367006330e+00,-1.3024309396e-03,-1.1816682634e-04,1.2999269409e-03,3,29,33,94,31,0,0,0,0,0,
8.0000000000e-03,3.2414866786e+00,-1.4893002789e-03,-1.6026516193e-04,1.4860987044e-03,3,28,33,92,30,0,0,0,0,0,
9.0000000000e-03,3.2449755904e+00,-1.5972945221e-03,-2.0926928588e-04,1.5941690912e-03,3,28,32,91,30,0,0,0,0,0,
1.0000000000e-02,3.2472213047e+00,-1.8106192000e-03,-2.6530931923e-04,1.6399106392e-03,3,27,31,89,29,0,0,0,0,0,
1.1000000000e-02,3.2490075339e+00,-2.2521357369e-03,-3.2839850204e-04,1.6547576559e-03,3,27,31,88,29,0,0,0,0,0,
1.2000000000e-02,3.2512604883e+00,-2.7486972200e-03,-3.9811028102e-04,1.6675908926e-03,3,27,31,88,29,0,0,0,0,0,
1.3000000000e-02,3.2545481685e+00,-3.2867205713e-03,-4.7323106059e-04,1.6937584494e-03,3,27,31,88,29,0,0,0,0,0,
1.4000000000e-02,3.2589063388e+00,-3.8453123138e-03,-5.5149834194e-04,1.7328156989e-03,3,27,30,87,29,0,0,0,0,0,
1.5000000000e-02,3.2638985130e+00,-4.3956532576e-03,-6.2956222288e-04,1.7741951160e-03,3,27,30,87,29,0,0,0,0,0,
1.6000000000e-02,3.2688612137e+00,-4.9064902791e-03,-7.0328964782e-04,1.8072989730e-03,3,27,30,87,29,0,0,0,0,0,
1.7000000000e-02,3.2732383812e+00,-5.3492782863e-03,-7.6838197214e-04,1.8323382986e-03,3,27,30,86,28,0,0,0,0,0,
1.8000000000e-02,3.2767757360e+00,-5.7033858946e-03,-8.2110497034e-04,1.8514844190e-03,3,27,29,85,28,0,0,0,0,0,
1.9000000000e-02,3.2794654099e+00,-5.9584260550e-03,-8.5889944567e-04,1.8712421380e-03,3,27,29,85,28,0,0,0,0,0,
2.0000000000e-02,3.2813844842e+00,-6.1136494428e-03,-8.8074111237e-04,1.8980900440e-03,3,27,29,85,28,0,0,0,0,0,
2.1000000000e-02,3.2826013581e+00,-6.1761502989e-03,-8.8723136551e-04,1.9346962247e-03,3,27,29,85,28,0,0,0,0,0,
2.2000000000e-02,3.2831803002e+00,-6.1594172241e-03,-8.8045866279e-04,1.9796963426e-03,3,27,29,85,28,0,0,0,0,0,
2.3000000000e-02,3.2832231521e+00,-6.0824242532e-03,-8.6368509458e-04,2.0293366943e-03,3,28,29,86,28,0,0,0,0,0,
2.4000000000e-02,3.2828931563e+00,-5.9685371822e-03,-8.4091820862e-04,2.0797829937e-03,3,28,29,86,28,0,0,0,0,0,
2.5000000000e-02,3.2824044533e+00,-5.8435745263e-03,-8.1643521565e-04,2.1306348449e-03,3,28,30,87,29,0,0,0,0,0,
2.6000000000e-02,3.2819885289e+00,-5.7330121764e-03,-7.9432404489e-04,2.1771493454e-03,3,28,30,88,29,0,0,0,0,0,
2.7000000000e-02,3.2818573090e+00,-5.6589011956e-03,-7.7808709024e-04,2.2174746498e-03,3,28,30,88,29,0,0,0,0,0,
2.8000000000e-02,3.2821764177e+00,-5.6372355513e-03,-7.7032927824e-04,2.2510839136e-03,3,29,30,89,29,0,0,0,0,0,
2.9000000000e-02,3.2830511203e+00,-5.6763082225e-03,-7.7253681383e-04,2.2778239136e-03,3,29,30,89,29,0,0,0,0,0,
3.0000000000e-02,3.2845206530e+00,-5.7762447534e-03,-7.8495219435e-04,2.2978333675e-03,3,29,30,89,29,0,0,0,0,0,
3.1000000000e-02,3.2865563783e+00,-5.9295957517e-03,-8.0656027302e-04,2.3115824041e-03,3,29,31,90,30,0,0,0,0,0,
3.2000000000e-02,3.2890625648e+00,-6.1227167497e-03,-8.3520902890e-04,2.3199686958e-03,3,28,31,89,29,0,0,0,0,0,
3.3000000000e-02,3.2918821234e+00,-6.3379477441e-03,-8.6788518940e-04,2.3244029477e-03,3,28,31,89,29,0,0,0,0,0,
3.4000000000e-02,3.2948114480e+00,-6.5555426931e-03,-9.0113983606e-04,2.3267983866e-03,3,28,30,88,29,0,0,0,0,0,
3.5000000000e-02,3.2976275047e+00,-6.7558140459e-03,-9.3161411803e-04,2.3293831428e-03,3,28,30,88,29,0,0,0,0,0,
3.6000000000e-02,3.3001255766e+00,-6.9228162444e-03,-9.5656819548e-04,2.3343992160e-03,3,28,30,88,29,0,0,0,0,0,
3.7000000000e-02,3.3021588953e+00,-7.0463190426e-03,-9.7429574215e-04,2.3435787035e-03,3,28,30,88,29,0,0,0,0,0,
3.8000000000e-02,3.3036668131e+00,-7.1232730638e-03,-9.8433005615e-04,2.3571966104e-03,3,28,30,88,29,0,0,0,0,0,
3.9000000000e-02,3.3046813506e+00,-7.1579249098e-03,-9.8740756775e-04,2.3749246947e-03,3,28,29,86,28,0,0,0,0,0,
4.0000000000e-02,3.3053116610e+00,-7.1605137506e-03,-9.8522045991e-04,2.3956941345e-03,3,29,30,89,29,0,0,0,0,0,
4.1000000000e-02,3.3057147164e+00,-7.1449113555e-03,-9.8003407869e-04,2.4181181797e-03,3,29,30,89,29,0,0,0,0,0,
4.2000000000e-02,3.3060625593e+00,-7.1258299927e-03,-9.7425743142e-04,2.4402587268e-03,3,29,30,89,29,0,0,0,0,0,
4.3000000000e-02,3.3065131114e+00,-7.1162347777e-03,-9.7004427201e-04,2.4606962665e-03,3,29,30,89,29,0,0,0,0,0,
4.4000000000e-02,3.3071876364e+00,-7.1254237518e-03,-9.6898141808e-04,2.4784771707e-03,3,29,30,89,29,0,0,0,0,0,
4.5000000000e-02,3.3081560645e+00,-7.1580015865e-03,-9.7189949983e-04,2.4931611010e-03,3,29,30,89,29,0,0,0,0,0,
4.6000000000e-02,3.3094309001e+00,-7.2137655408e-03,-9.7882237694e-04,2.5047918105e-03,3,29,30,89,29,0,0,0,0,0,
4.7000000000e-02,3.3109700743e+00,-7.2883827637e-03,-9.8905361897e-04,2.5138266513e-03,3,29,30,89,29,0,0,0,0,0,
4.8000000000e-02,3.3126883754e+00,-7.3746581485e-03,-1.0013795054e-03,2.5210341219e-03,3,29,30,89,29,0,0,0,0,0,
4.9000000000e-02,3.3144759527e+00,-7.4641445792e-03,-1.0143482905e-03,2.5273555083e-03,3,29,31,91,30,0,0,0,0,0,
5.0000000000e-02,3.3162208731e+00,-7.5488138724e-03,-1.0265695116e-03,2.5337345689e-03,3,29,31,91,30,0,0,0,0,0,
5.1000000000e-02,3.3178312123e+00,-7.6224935880e-03,-1.0369719260e-03,2.5409408746e-03,3,29,31,90,30,0,0,0,0,0,
5.2000000000e-02,3.3192516013e+00,-7.6818086186e-03,-1.0449691161e-03,2.5494302700e-03,3,29,30,89,29,0,0,0,0,0,
5.3000000000e-02,3.3204703702e+00,-7.7264669611e-03,-1.0505063397e-03,2.5592837420e-03,2,30,30,60,30,0,0,0,0,0,
5.4000000000e-02,3.3215162616e+00,-7.7588825811e-03,-1.0539926290e-03,2.5702409123e-03,2,30,30,60,30,0,0,0,0,0,
5.5000000000e-02,3.3224467210e+00,-7.7832872824e-03,-1.0561481614e-03,2.5818108701e-03,2,30,30,60,30,0,0,0,0,0,
5.6000000000e-02,3.3233318400e+00,-7.8045906529e-03,-1.0578114138e-03,2.5934186797e-03,2,30,30,60,30,0,0,0,0,0,
5.7000000000e-02,3.3242381489e+00,-7.8272732726e-03,-1.0597521304e-03,2.6045434052e-03,2,30,30,60,30,0,0,0,0,0,
5.8000000000e-02,3.3252156834e+00,-7.8545467496e-03,-1.0625274395e-03,2.6148168593e-03,2,30,30,60,30,0,0,0,0,0,
5.9000000000e-02,3.3262903516e+00,-7.8879161403e-03,-1.0664039198e-03,2.6240710538e-03,2,30,30,60,30,0,0,0,0,0,
6.0000000000e-02,3.3274623135e+00,-7.9271711316e-03,-1.0713519337e-03,2.6323368321e-03,2,30,30,60,30,0,0,0,0,0,
6.1000000000e-02,3.3287099069e+00,-7.9707386812e-03,-1.0771031120e-03,2.6398039286e-03,2,30,30,60,30,0,0,0,0,0,
6.2000000000e-02,3.3299976610e+00,-8.0162659976e-03,-1.0832498756e-03,2.6467560770e-03,2,30,30,60,30,0,0,0,0,0,
6.3000000000e-02,3.3312862254e+00,-8.0612741816e-03,-1.0893593151e-03,2.6534965729e-03,2,30,30,60,30,0,0,0,0,0,
6.4000000000e-02,3.3325417797e+00,-8.1037297497e-03,-1.0950738804e-03,2.6602803694e-03,2,30,31,61,30,0,0,0,0,0,
6.5000000000e-02,3.3337428012e+00,-8.1424195435e-03,-1.1001779115e-03,2.6672669274e-03,2,30,31,61,30,0,0,0,0,0,
6.6000000000e-02,3.3348829203e+00,-8.1770745542e-03,-1.1046200483e-03,2.6745024922e-03,2,30,30,60,30,0,0,0,0,0,
6.7000000000e-02,3.3359697403e+00,-8.2082546370e-03,-1.1084936497e-03,2.6819322132e-03,2,30,30,60,30,0,0,0,0,0,
6.8000000000e-02,3.3370205457e+00,-8.2370615606e-03,-1.1119871451e-03,2.6894344355e-03,2,30,30,60,30,0,0,0,0,0,
6.9000000000e-02,3.3380564711e+00,-8.2647787407e-03,-1.1153214722e-03,2.6968646279e-03,2,30,30,60,30,0,0,0,0,0,
7.0000000000e-02,3.3390968111e+00,-8.2925372311e-03,-1.1186918366e-03,2.7040961002e-03,2,30,30,60,30,0,0,0,0,0,
7.1000000000e-02,3.3401548178e+00,-8.3210834516e-03,-1.1222268977e-03,2.7110480946e-03,2,31,31,62,31,0,0,0,0,0,
7.2000000000e-02,3.3412357280e+00,-8.3506854186e-03,-1.1259719209e-03,2.7176970117e-03,2,31,31,62,31,0,0,0,0,0,
7.3000000000e-02,3.3423370977e+00,-8.3811735016e-03,-1.1298954524e-03,2.7240715178e-03,2,31,31,62,31,0,0,0,0,0,
7.4000000000e-02,3.3434509506e+00,-8.4120794542e-03,-1.1339134069e-03,2.7302359341e-03,2,31,31,62,31,0,0,0,0,0,
7.5000000000e-02,3.3445668868e+00,-8.4428200495e-03,-1.1379212554e-03,2.7362682027e-03,2,31,31,62,31,0,0,0,0,0,
7.6000000000e-02,3.3456751985e+00,-8.4728706940e-03,-1.1418246793e-03,2.7422388543e-03,2,31,31,62,31,0,0,0,0,0,
7.7000000000e-02,3.3467691982e+00,-8.5018873403e-03,-1.1455612460e-03,2.7481960236e-03,2,31,31,62,31,0,0,0,0,0,
7.8000000000e-02,3.3478463062e+00,-8.5297562346e-03,-1.1491093944e-03,2.7541591389e-03,2,31,31,62,31,0,0,0,0,0,
7.9000000000e-02,3.3489078533e+00,-8.5565736925e-03,-1.1524850438e-03,2.7601211839e-03,2,31,31,62,31,0,0,0,0,0,
8.0000000000e-02,3.3499579046e+00,-8.5825759235e-03,-1.1557293185e-03,2.7660571718e-03,2,31,31,62,31,0,0,0,0,0,
8.1000000000e-02,3.3510016148e+00,-8.6080480015e-03,-1.1588925049e-03,2.7719352715e-03,2,31,31,62,31,0,0,0,0,0,
8.2000000000e-02,3.3520436480e+00,-8.6332405607e-03,-1.1620192898e-03,2.7777270550e-03,2,31,31,62,31,0,0,0,0,0,
8.3000000000e-02,3.3530870722e+00,-8.6583146615e-03,-1.1651389102e-03,2.7834143351e-03,2,31,31,62,31,0,0,0,0,0,
8.4000000000e-02,3.3541329245e+00,-8.6833232860e-03,-1.1682617483e-03,2.7889915518e-03,2,31,31,62,31,0,0,0,0,0,
8.5000000000e-02,3.3551804199e+00,-8.7082261496e-03,-1.1713818246e-03,2.7944641035e-03,2,31,31,62,31,0,0,0,0,0,
8.6000000000e-02,3.3562276094e+00,-8.7329261628e-03,-1.1744831540e-03,2.7998440372e-03,2,31,31,62,31,0,0,0,0,0,
8.7000000000e-02,3.3572722058e+00,-8.7573125453e-03,-1.1775473167e-03,2.8051449133e-03,2,31,32,63,31,0,0,0,0,0,
8.8000000000e-02,3.3583123121e+00,-8.7812971347e-03,-1.1805598526e-03,2.8103774838e-03,2,32,32,64,32,0,0,0,0,0,
8.9000000000e-02,3.3593468712e+00,-8.8048354186e-03,-1.1835139618e-03,2.8155472244e-03,2,32,32,64,32,0,0,0,0,0,
9.0000000000e-02,3.3603757718e+00,-8.8279300607e-03,-1.1864110997e-03,2.8206540013e-03,2,32,32,64,32,0,0,0,0,0,
9.1000000000e-02,3.3613996618e+00,-8.8506201760e-03,-1.1892590356e-03,2.8256934804e-03,2,32,32,64,32,0,0,0,0,0,
9.2000000000e-02,3.3624195897e+00,-8.8729629021e-03,-1.1920685343e-03,2.8306594747e-03,2,32,32,64,32,0,0,0,0,0,
9.3000000000e-02,3.3634366186e+00,-8.8950144593e-03,-1.1948499431e-03,2.8355463423e-03,2,32,32,64,32,0,0,0,0,0,
9.4000000000e-02,3.3644515312e+00,-8.9168162898e-03,-1.1976106852e-03,2.8403507423e-03,2,32,32,64,32,0,0,0,0,0,
9.5000000000e-02,3.3654646892e+00,-8.9383890198e-03,-1.2003541564e-03,2.8450724065e-03,2,32,32,64,32,0,0,0,0,0,
9.6000000000e-02,3.3664760513e+00,-8.9597340120e-03,-1.2030799912e-03,2.8497139508e-03,2,32,32,64,32,0,0,0,0,0,
9.7000000000e-02,3.3674853048e+00,-8.9808400955e-03,-1.2057852727e-03,2.8542800242e-03,2,32,32,64,32,0,0,0,0,0,
9.8000000000e-02,3.3684920433e+00,-9.0016921354e-03,-1.2084660905e-03,2.8587762035e-03,2,32,32,64,32,0,0,0,0,0,
9.9000000000e-02,3.3694959259e+00,-9.0222784061e-03,-1.2111189024e-03,2.8632080125e-03,2,32,32,64,32,0,0,0,0,0,
1.0000000000e-01,3.3704967745e+00,-9.0425948759e-03,-1.2137413568e-03,2.8675803018e-03,2,32,32,64,32,0,0,0,0,0,


==> data/swelling/primal-111-Q2.csv <==
time,volume_solid,displacement_min,displacement_avg,displacement_max,mechanics_iterations_nonlinear,mechanics_iterations_linear_min,mechanics_iterations_linear_max,mechanics_iterations_linear_tot,mechanics_iterations_linear_avg,mechanics_qs_iterations_nonlinear,mechanics_qs_iterations_linear_min,mechanics_qs_iterations_linear_max,mechanics_qs_iterations_linear_tot,mechanics_qs_iterations_linear_avg,
0.0000000000e+00,3.2150802702e+00,0.0000000000e+00,0.0000000000e+00,0.0000000000e+00,0,0,0,0,0,0,0,0,0,0,
1.0000000000e-03,3.2140142196e+00,-3.4878834155e-05,-1.8386997378e-06,3.4764944010e-05,2,43,43,86,43,0,0,0,0,0,
2.0000000000e-03,3.2147562006e+00,-1.2534711689e-04,-7.1196017844e-06,1.2489781521e-04,3,39,45,129,43,0,0,0,0,0,
3.0000000000e-03,3.2172823942e+00,-2.8183638288e-04,-1.7099191075e-05,2.8087912634e-04,3,37,45,126,42,0,0,0,0,0,
4.0000000000e-03,3.2211270572e+00,-5.0208693559e-04,-3.2702522022e-05,5.0068069195e-04,3,36,44,122,40,0,0,0,0,0,
5.0000000000e-03,3.2258730612e+00,-7.6949700083e-04,-5.4568092381e-05,7.6800687224e-04,3,35,43,119,39,0,0,0,0,0,
6.0000000000e-03,3.2311947171e+00,-1.0532577412e-03,-8.3081898009e-05,1.0505760789e-03,3,34,41,115,38,0,0,0,0,0,
7.0000000000e-03,3.2366297663e+00,-1.3085829475e-03,-1.1841429024e-04,1.3050223637e-03,3,34,40,113,37,0,0,0,0,0,
8.0000000000e-03,3.2414116342e+00,-1.4967753718e-03,-1.6062504211e-04,1.4935380256e-03,3,33,39,110,36,0,0,0,0,0,
9.0000000000e-03,3.2448590818e+00,-1.6047904099e-03,-2.0981195662e-04,1.6019858865e-03,3,33,38,109,36,0,0,0,0,0,
1.0000000000e-02,3.2470325660e+00,-1.8254452274e-03,-2.6613506866e-04,1.6467362920e-03,3,32,38,107,35,0,0,0,0,0,
1.1000000000e-02,3.2487375353e+00,-2.2687150046e-03,-3.2962479885e-04,1.6598015435e-03,3,32,37,106,35,0,0,0,0,0,
1.2000000000e-02,3.2509157790e+00,-2.7676729950e-03,-3.9985337018e-04,1.6709564261e-03,3,32,37,105,35,0,0,0,0,0,
1.3000000000e-02,3.2541381938e+00,-3.3070583804e-03,-4.7558753789e-04,1.6962080610e-03,3,31,37,104,34,0,0,0,0,0,
1.4000000000e-02,3.2584353406e+00,-3.8666485570e-03,-5.5452929701e-04,1.7352792721e-03,3,31,36,102,34,0,0,0,0,0,
1.5000000000e-02,3.2633632417e+00,-4.4196825694e-03,-6.3328129381e-04,1.7774292597e-03,3,31,36,102,34,0,0,0,0,0,
1.6000000000e-02,3.2682542257e+00,-4.9335755688e-03,-7.0765654570e-04,1.8130519099e-03,3,31,35,100,33,0,0,0,0,0,
1.7000000000e-02,3.2725555620e+00,-5.3796867800e-03,-7.7330296514e-04,1.8379577068e-03,3,31,34,99,33,0,0,0,0,0,
1.8000000000e-02,3.2760225443e+00,-5.7370037035e-03,-8.2644103395e-04,1.8565667457e-03,3,31,34,99,33,0,0,0,0,0,
1.9000000000e-02,3.2786570790e+00,-5.9946355096e-03,-8.6448037475e-04,1.8759524702e-03,3,31,34,99,33,0,0,0,0,0,
2.0000000000e-02,3.2805414007e+00,-6.1514192536e-03,-8.8638152843e-04,1.9024995880e-03,3,31,34,99,33,0,0,0,0,0,
2.1000000000e-02,3.2817436758e+00,-6.2142489846e-03,-8.9274515738e-04,1.9389790386e-03,3,31,33,97,32,0,0,0,0,0,
2.2000000000e-02,3.2823241649e+00,-6.1966361259e-03,-8.8567098219e-04,1.9840534875e-03,3,31,33,97,32,0,0,0,0,0,
2.3000000000e-02,3.2823787537e+00,-6.1177461295e-03,-8.6844278854e-04,2.0339298212e-03,3,31,34,98,32,0,0,0,0,0,
2.4000000000e-02,3.2820641262e+00,-6.0012374515e-03,-8.4509954110e-04,2.0851258984e-03,3,32,34,100,33,0,0,0,0,0,
2.5000000000e-02,3.2815882859e+00,-5.8732653378e-03,-8.1995873260e-04,2.1353804673e-03,3,32,34,100,33,0,0,0,0,0,
2.6000000000e-02,3.2811778020e+00,-5.7596413304e-03,-7.9715553534e-04,2.1814227684e-03,3,32,34,100,33,0,0,0,0,0,
2.7000000000e-02,3.2810413254e+00,-5.6827143934e-03,-7.8024331066e-04,2.2214065435e-03,3,33,34,101,33,0,0,0,0,0,
2.8000000000e-02,3.2813428377e+00,-5.6587112398e-03,-7.7187740238e-04,2.2548926545e-03,3,33,34,101,33,0,0,0,0,0,
2.9000000000e-02,3.2821873808e+00,-5.6960795207e-03,-7.7358908132e-04,2.2820364365e-03,3,33,34,101,33,0,0,0,0,0,
3.0000000000e-02,3.2836152404e+00,-5.7950261112e-03,-7.8565565464e-04,2.3023949130e-03,3,33,35,103,34,0,0,0,0,0,
3.1000000000e-02,3.2856000752e+00,-5.9481264482e-03,-8.0708190241e-04,2.3164263988e-03,3,32,35,102,34,0,0,0,0,0,
3.2000000000e-02,3.2880496594e+00,-6.1417192976e-03,-8.3571711326e-04,2.3252374214e-03,3,32,35,102,34,0,0,0,0,0,
3.3000000000e-02,3.2908113720e+00,-6.3578224339e-03,-8.6852888054e-04,2.3303915994e-03,3,32,35,102,34,0,0,0,0,0,
3.4000000000e-02,3.2936864390e+00,-6.5764260851e-03,-9.0202998818e-04,2.3334833045e-03,3,32,35,102,34,0,0,0,0,0,
3.5000000000e-02,3.2964560720e+00,-6.7780853536e-03,-9.3280921935e-04,2.3366441535e-03,3,32,35,101,33,0,0,0,0,0,
3.6000000000e-02,3.2989181940e+00,-6.9466256952e-03,-9.5806867049e-04,2.3419663775e-03,3,32,35,101,33,0,0,0,0,0,
3.7000000000e-02,3.3009264475e+00,-7.0715433904e-03,-9.7604799389e-04,2.3512208011e-03,3,32,34,100,33,0,0,0,0,0,
3.8000000000e-02,3.3024184274e+00,-7.1495260856e-03,-9.8623916866e-04,2.3647133951e-03,3,32,34,100,33,0,0,0,0,0,
3.9000000000e-02,3.3034228536e+00,-7.1846276019e-03,-9.8935572400e-04,2.3823111331e-03,3,32,34,100,33,0,0,0,0,0,
4.0000000000e-02,3.3040448901e+00,-7.1870059703e-03,-9.8708741649e-04,2.4030463755e-03,3,33,34,101,33,0,0,0,0,0,
4.1000000000e-02,3.3044376549e+00,-7.1705735102e-03,-9.8171629058e-04,2.4251825675e-03,3,33,34,101,33,0,0,0,0,0,
4.2000000000e-02,3.3047701482e+00,-7.1501844353e-03,-9.7568314917e-04,2.4470585735e-03,3,33,34,101,33,0,0,0,0,0,
4.3000000000e-02,3.3051985192e+00,-7.1390078906e-03,-9.7118279227e-04,2.4672925850e-03,3,33,34,101,33,0,0,0,0,0,
4.4000000000e-02,3.3058437082e+00,-7.1465638862e-03,-9.6984553625e-04,2.4849541853e-03,3,33,34,101,33,0,0,0,0,0,
4.5000000000e-02,3.3067766738e+00,-7.1779197929e-03,-9.7254109074e-04,2.4996097571e-03,3,33,34,101,33,0,0,0,0,0,
4.6000000000e-02,3.3080119872e+00,-7.2328478727e-03,-9.7932193417e-04,2.5112925385e-03,3,33,34,101,33,0,0,0,0,0,
4.7000000000e-02,3.3095102293e+00,-7.3070675273e-03,-9.8950550051e-04,2.5204340537e-03,3,33,35,103,34,0,0,0,0,0,
4.8000000000e-02,3.3111888834e+00,-7.3933880504e-03,-1.0018754491e-03,2.5277670087e-03,3,33,35,103,34,0,0,0,0,0,
4.9000000000e-02,3.3129402921e+00,-7.4832948774e-03,-1.0149622356e-03,2.5341952047e-03,3,33,35,103,34,0,0,0,0,0,
5.0000000000e-02,3.3146537703e+00,-7.5686345150e-03,-1.0273466127e-03,2.5406323939e-03,3,33,35,103,34,0,0,0,0,0,
5.1000000000e-02,3.3162374796e+00,-7.6430755784e-03,-1.0379237449e-03,2.5478326968e-03,3,33,35,103,34,0,0,0,0,0,
5.2000000000e-02,3.3176350602e+00,-7.7030820512e-03,-1.0460755276e-03,2.5562535960e-03,3,33,35,102,34,0,0,0,0,0,
5.3000000000e-02,3.3188331261e+00,-7.7482313128e-03,-1.0517231381e-03,2.5659922810e-03,3,33,34,101,33,0,0,0,0,0,
5.4000000000e-02,3.3198584547e+00,-7.7808614815e-03,-1.0552626716e-03,2.5768133482e-03,2,34,34,68,34,0,0,0,0,0,
5.5000000000e-02,3.3207667875e+00,-7.8051932509e-03,-1.0574133859e-03,2.5882526715e-03,2,34,34,68,34,0,0,0,0,0,
5.6000000000e-02,3.3216270802e+00,-7.8261842670e-03,-1.0590232518e-03,2.5997584290e-03,2,34,34,68,34,0,0,0,0,0,
5.7000000000e-02,3.3225054936e+00,-7.8484041302e-03,-1.0608784850e-03,2.6108254704e-03,2,34,34,68,34,0,0,0,0,0,
5.8000000000e-02,3.3234524276e+00,-7.8751700036e-03,-1.0635553087e-03,2.6210924972e-03,2,34,34,68,34,0,0,0,0,0,
5.9000000000e-02,3.3244947093e+00,-7.9080848974e-03,-1.0673377088e-03,2.6303897470e-03,2,34,35,69,34,0,0,0,0,0,
6.0000000000e-02,3.3256336934e+00,-7.9470100303e-03,-1.0722083553e-03,2.6387393499e-03,2,34,35,69,34,0,0,0,0,0,
6.1000000000e-02,3.3268488790e+00,-7.9904068223e-03,-1.0779041872e-03,2.6463182119e-03,2,35,35,70,35,0,0,0,0,0,
6.2000000000e-02,3.3281056553e+00,-8.0359182297e-03,-1.0840158036e-03,2.6533964559e-03,2,35,35,70,35,0,0,0,0,0,
6.3000000000e-02,3.3293650647e+00,-8.0810289262e-03,-1.0901028411e-03,2.6602660445e-03,2,35,35,70,35,0,0,0,0,0,
6.4000000000e-02,3.3305931799e+00,-8.1236493358e-03,-1.0957972709e-03,2.6671749033e-03,2,35,35,70,35,0,0,0,0,0,
6.5000000000e-02,3.3317679686e+00,-8.1625057754e-03,-1.1008729111e-03,2.6742803157e-03,2,35,35,70,35,0,0,0,0,0,
6.6000000000e-02,3.3328823359e+00,-8.1972785250e-03,-1.1052704346e-03,2.6816303178e-03,2,35,35,70,35,0,0,0,0,0,
6.7000000000e-02,3.3339431589e+00,-8.2284965577e-03,-1.1090794364e-03,2.6891740030e-03,2,35,35,70,35,0,0,0,0,0,
6.8000000000e-02,3.3349671773e+00,-8.2572544693e-03,-1.1124892271e-03,2.6967937627e-03,2,35,35,70,35,0,0,0,0,0,
6.9000000000e-02,3.3359752688e+00,-8.2848498425e-03,-1.1157255789e-03,2.7043475374e-03,2,35,35,70,35,0,0,0,0,0,
7.0000000000e-02,3.3369867756e+00,-8.3124421483e-03,-1.1189909941e-03,2.7117085958e-03,2,35,35,70,35,0,0,0,0,0,
7.1000000000e-02,3.3380152378e+00,-8.3408111753e-03,-1.1224220712e-03,2.7187935138e-03,2,35,35,70,35,0,0,0,0,0,
7.2000000000e-02,3.3390663068e+00,-8.3702544052e-03,-1.1260709818e-03,2.7255739872e-03,2,35,35,70,35,0,0,0,0,0,
7.3000000000e-02,3.3401379513e+00,-8.4006214370e-03,-1.1299109847e-03,2.7320729724e-03,2,35,35,70,35,0,0,0,0,0,
7.4000000000e-02,3.3412224994e+00,-8.4314503122e-03,-1.1338600525e-03,2.7383492432e-03,2,35,35,70,35,0,0,0,0,0,
7.5000000000e-02,3.3423096862e+00,-8.4621521019e-03,-1.1378132893e-03,2.7444763597e-03,2,35,35,70,35,0,0,0,0,0,
7.6000000000e-02,3.3433897648e+00,-8.4921882629e-03,-1.1416743220e-03,2.7505222595e-03,2,35,35,70,35,0,0,0,0,0,
7.7000000000e-02,3.3444558766e+00,-8.5211976594e-03,-1.1453779397e-03,2.7565344254e-03,2,35,35,70,35,0,0,0,0,0,
7.8000000000e-02,3.3455052091e+00,-8.5490512541e-03,-1.1488999792e-03,2.7625333093e-03,2,35,35,70,35,0,0,0,0,0,
7.9000000000e-02,3.3465388735e+00,-8.5758354172e-03,-1.1522545458e-03,2.7685140656e-03,2,35,35,70,35,0,0,0,0,0,
8.0000000000e-02,3.3475607858e+00,-8.6017832106e-03,-1.1554819589e-03,2.7744544285e-03,2,35,35,70,35,0,0,0,0,0,
8.1000000000e-02,3.3485760484e+00,-8.6271827523e-03,-1.1586325591e-03,2.7803253450e-03,2,35,35,70,35,0,0,0,0,0,
8.2000000000e-02,3.3495893651e+00,-8.6522917967e-03,-1.1617515415e-03,2.7861009306e-03,2,35,35,70,35,0,0,0,0,0,
8.3000000000e-02,3.3506039059e+00,-8.6772798430e-03,-1.1648686138e-03,2.7917652346e-03,2,35,35,70,35,0,0,0,0,0,
8.4000000000e-02,3.3516208305e+00,-8.7022071005e-03,-1.1679941697e-03,2.7973147232e-03,2,35,35,70,35,0,0,0,0,0,
8.5000000000e-02,3.3526394590e+00,-8.7270376353e-03,-1.1711215424e-03,2.8027567886e-03,2,35,35,70,35,0,0,0,0,0,
8.6000000000e-02,3.3536579032e+00,-8.7516753074e-03,-1.1742333438e-03,2.8081056027e-03,2,35,35,70,35,0,0,0,0,0,
8.7000000000e-02,3.3546738852e+00,-8.7760074007e-03,-1.1773092136e-03,2.8133770614e-03,2,35,35,70,35,0,0,0,0,0,
8.8000000000e-02,3.3556854741e+00,-8.7999421305e-03,-1.1803325105e-03,2.8185844273e-03,2,35,35,70,35,0,0,0,0,0,
8.9000000000e-02,3.3566915544e+00,-8.8234310705e-03,-1.1832943339e-03,2.8237357190e-03,2,35,35,70,35,0,0,0,0,0,
9.0000000000e-02,3.3576919549e+00,-8.8464738388e-03,-1.1861943823e-03,2.8288331718e-03,2,35,35,70,35,0,0,0,0,0,
9.1000000000e-02,3.3586872794e+00,-8.8691080221e-03,-1.1890391666e-03,2.8338744322e-03,2,35,35,70,35,0,0,0,0,0,
9.2000000000e-02,3.3596785574e+00,-8.8913908140e-03,-1.1918387291e-03,2.8388547305e-03,2,35,35,70,35,0,0,0,0,0,
9.3000000000e-02,3.3606668580e+00,-8.9133796730e-03,-1.1946031718e-03,2.8437691773e-03,2,35,35,70,35,0,0,0,0,0,
9.4000000000e-02,3.3616529871e+00,-8.9351178161e-03,-1.1973400404e-03,2.8486144969e-03,2,35,35,70,35,0,0,0,0,0,
9.5000000000e-02,3.3626373356e+00,-8.9566275351e-03,-1.2000531045e-03,2.8533898450e-03,2,35,35,70,35,0,0,0,0,0,
9.6000000000e-02,3.3636198875e+00,-8.9779112927e-03,-1.2027425355e-03,2.8580967106e-03,2,35,35,70,35,0,0,0,0,0,
9.7000000000e-02,3.3646003442e+00,-8.9989582762e-03,-1.2054060698e-03,2.8627381723e-03,2,35,35,70,35,0,0,0,0,0,
9.8000000000e-02,3.3655783010e+00,-9.0197530536e-03,-1.2080405593e-03,2.8673179011e-03,2,35,35,70,35,0,0,0,0,0,
9.9000000000e-02,3.3665534087e+00,-9.0402832072e-03,-1.2106433462e-03,2.8718392738e-03,2,35,35,70,35,0,0,0,0,0,
1.0000000000e-01,3.3675254758e+00,-9.0605439317e-03,-1.2132130979e-03,2.8763048368e-03,2,35,35,70,35,0,0,0,0,0,


==> highlights.txt <==
- Comparative study of state-of-the-art preconditioners from DD and MG communities

- Detailed fine-tuning of the BDDC preconditioner for achieving peak performance

- Many numerical tests to obtain a complete view of the performance
